Learning from the Near Future: Temporal Self-Distillation for RLVR

Reinforcement learning with verifiable rewards (RLVR) is a core post-training recipe for reasoning models, yet pure on-policy learning can be inefficient when useful trajectories are difficult to discover or exploration narrows. Existing self-guided approaches largely reuse capability already available to the current or earlier learner. We instead ask whether learning can also make use of capabilities that emerge later in training: can a model learn from its own future self? We introduce temporal self-distillation, in which a policy receives guidance from a stronger later checkpoint of itself. We hypothesize that the most useful temporal teacher need not be the strongest one: a teacher must provide sufficiently new capability while remaining compatible enough for that capability to be readily transferred, motivating a near-future regime. We study this principle through two complementary mechanisms. Near-Future Policy Optimization (NPO) performs off-policy behavioral transfer using verified future-self trajectories, while Near-Future Policy Distillation (NPD) performs on-policy token-level transfer on learner-generated trajectories. We further introduce AutoNPO, which adaptively determines when temporal guidance is useful and how far to roll back, turning future-self guidance into a repeated self-bootstrap process. Across eight image-text benchmarks, NPO improves GRPO from 60.25 to 62.84 and AutoNPO reaches 63.15, with consistent gains on text-only and video reasoning. Under NPD, a near-future teacher reaches 63.23 after continued RL versus 61.92 with a far-future teacher, despite lower immediate post-distillation performance. Together, these results suggest that effective temporal self-distillation depends not simply on teacher strength, but on a balance between newly acquired capability and learner compatibility.

==> figures/data/checkpoint_pairwise_metrics.csv <==
source_step,eval_step,delta,sample_count,token_count,avg_reward,success_rate,avg_seq_logp_sum,avg_seq_logp_mean,avg_token_logp,empirical_kl_token,avg_log_ratio,var_log_ratio,avg_ratio_clipped,var_ratio_clipped
0,0,0,100,103556,0.35100000075995924,0.3,-233.7232769393921,-0.21238030835986138,-0.2256974747377188,0.0,0.0,0.0,1.0,0.0
0,10,10,100,103556,0.35100000075995924,0.3,-233.83980970382692,-0.21250615935772657,-0.22581000589422814,0.00011252701234152596,-0.11653276443481446,2.716307569734916,2.4854696531563247,19.050051166341554
0,20,20,100,103556,0.35100000075995924,0.3,-249.10635499954225,-0.23429229758679868,-0.24055231468919447,0.014854839546268152,-15.383078060150147,206.8296835962373,0.20696514273872915,0.7955144301597201
0,30,30,100,103556,0.35100000075995924,0.3,-294.8504174041748,-0.2991981530189514,-0.2847255759243065,0.05902809976836134,-61.12714046478271,2632.6131940302007,0.003485265960272314,0.000664469480471308
0,40,40,100,103556,0.35100000075995924,0.3,-320.65103412628173,-0.336211886331439,-0.3096402276316985,0.08394274779204869,-86.92775718688965,5203.445379048736,0.0005794657022478633,2.6240877003060295e-05
0,50,50,100,103556,0.35100000075995924,0.3,-328.85458614349363,-0.3455119639635086,-0.31756207862749974,0.0918646006481208,-95.13130920410157,6503.259513832165,0.00022836677404122627,4.137597503301705e-06
0,60,60,100,103556,0.35100000075995924,0.3,-329.1881011581421,-0.3460448408126831,-0.3178841411006046,0.09218666514726322,-95.46482421875,6613.8524776682025,9.954564100760264e-05,6.710570502336168e-07
0,70,70,100,103556,0.35100000075995924,0.3,-331.59017753601074,-0.3481442967802286,-0.3202037327977237,0.09450626021497215,-97.86690059661865,7122.952979738069,0.00016555639571122705,2.4062081199723653e-06
0,80,80,100,103556,0.35100000075995924,0.3,-335.5970671081543,-0.35272120013833047,-0.32407303015581357,0.09837555893603277,-101.87379016876221,7911.805228287401,1.7116334194275447e-05,1.6935552629998595e-08
0,90,90,100,103556,0.35100000075995924,0.3,-335.48624458312986,-0.3516677916795015,-0.32396601315532647,0.09826854070150459,-101.7629676437378,8071.662778418249,2.530060791486947e-05,4.8200804786797516e-08
0,100,100,100,103556,0.35100000075995924,0.3,-331.3843295288086,-0.34456508472561836,-0.3200049533863886,0.09430748165088916,-97.6610525894165,7717.856595963838,6.541354383348232e-05,3.359731856105086e-07
0,110,110,100,103556,0.35100000075995924,0.3,-333.1443651199341,-0.3474652860313654,-0.3217045512765403,0.09600707994624837,-99.42108818054199,8058.603613225865,1.7839859426670732e-05,1.4809139381275986e-08
0,120,120,100,103556,0.35100000075995924,0.3,-334.1154856491089,-0.3475000687688589,-0.3226423245868022,0.09694484857820526,-100.3922087097168,8405.577063342602,2.4299307625157575e-05,3.8013166288310445e-08
0,130,130,100,103556,0.35100000075995924,0.3,-333.3775170135498,-0.34533025860786437,-0.321929696988634,0.09623222202989289,-99.65424007415771,8532.46954176021,1.627917879507315e-05,1.618169573778101e-08
0,140,140,100,103556,0.35100000075995924,0.3,-335.1087352371216,-0.3470410098880529,-0.3236014670681772,0.09790399159371745,-101.38545829772949,9035.592039652827,1.224573630766947e-05,1.124529491123749e-08
0,150,150,100,103556,0.35100000075995924,0.3,-337.1208090209961,-0.3482660961151123,-0.3255444484346596,0.0998469733101518,-103.397532081604,9568.993051664282,4.370187718929395e-05,1.408326466367603e-07
0,160,160,100,103556,0.35100000075995924,0.3,-341.53369026184083,-0.35687839217483996,-0.3298057961507212,0.10410832062100585,-107.81041332244872,9970.966218573512,2.527101049169589e-05,4.786312805446449e-08
0,170,170,100,103556,0.35100000075995924,0.3,-339.6381901931763,-0.35458055421710016,-0.32797538548531835,0.10227791273680009,-105.91491325378418,9818.784788528805,2.0339796581284207e-05,2.5994617878612727e-08
0,180,180,100,103556,0.35100000075995924,0.3,-335.9824412155151,-0.34774306252598763,-0.3244451709369956,0.09874769386012426,-102.25916427612304,9644.230078683087,3.829974764869625e-05,9.20915337807963e-08
0,190,190,100,103556,0.35100000075995924,0.3,-333.4251126098633,-0.3467269702255726,-0.3219756582041246,0.09627818085097545,-99.7018356704712,9093.353321559951,0.00021344974547125715,4.445321751640815e-06
0,200,200,100,103556,0.35100000075995924,0.3,-336.046305809021,-0.3616919931769371,-0.32450684249007394,0.0988093657631546,-102.3230288696289,8301.886426472676,2.818783800482552e-07,7.613899473174936e-12
0,210,210,100,103556,0.35100000075995924,0.3,-338.2673526763916,-0.37496554121375086,-0.32665162103247675,0.10095414544750583,-104.54407573699952,7563.114228231863,2.348860303012503e-10,3.1448979320561443e-18
0,220,220,100,103556,0.35100000075995924,0.3,-339.9086618804932,-0.3841063433885574,-0.32823656947013513,0.10253909311158627,-106.18538494110108,7276.176925454292,1.0063064502789035e-11,4.87060183738074e-21
0,230,230,100,103556,0.35100000075995924,0.3,-346.76308860778806,-0.3993714712560177,-0.3348556226657925,0.1091581472281698,-113.039811668396,7834.885554071965,8.459234127800429e-11,7.060257397077891e-19
0,240,240,100,103556,0.35100000075995924,0.3,-352.6317882156372,-0.4088366325199604,-0.3405227975352826,0.11482532648126847,-118.90851127624512,8742.00072347104,9.242211974317563e-11,8.455184344145147e-19
0,250,250,100,103556,0.35100000075995924,0.3,-355.58835807800295,-0.4141274984180927,-0.3433778420159169,0.11768036541792723,-121.86508113861083,9204.364379654018,5.589401864414848e-11,3.0926009464457698e-19
0,260,260,100,103556,0.35100000075995924,0.3,-359.36277202606203,-0.4215110230445862,-0.3470226467090869,0.12132517578400247,-125.63949508666992,9632.832965548061,6.066537749578024e-13,3.6290182216916763e-23
0,270,270,100,103556,0.35100000075995924,0.3,-366.65749088287356,-0.4318042667210102,-0.35406687288314875,0.12836939829277816,-132.93421394348144,10906.256085795922,3.963994983788498e-15,1.4281663856363131e-27
0,280,280,100,103556,0.35100000075995924,0.3,-371.59603706359866,-0.44069618195295335,-0.3588358347788623,0.1331383605200251,-137.87276012420654,11560.83812724164,3.85938875372702e-15,1.4489631356128275e-27
0,290,290,100,103556,0.35100000075995924,0.3,-376.38852657318114,-0.45105883464217184,-0.36346375543008724,0.13776627903470132,-142.66524963378907,12099.6782264006,3.82263948359745e-15,1.4444573152132733e-27
0,300,300,100,103556,0.35100000075995924,0.3,-382.01474029541015,-0.4600503805279732,-0.36889677111457586,0.1431992945534232,-148.29146335601806,13165.06214589782,1.6988932078448138e-15,2.8563406181768267e-28
50,0,-50,100,40402,0.5130000007897615,0.46,-103.49655080795289,-0.27232723981142043,-0.2561668996781171,0.07097180973957697,-28.674031734466553,371.37531308276766,0.07098790859170473,0.4777836747734059
50,10,-40,100,40402,0.5130000007897615,0.46,-98.22982284545898,-0.2560808356106281,-0.24313108966253894,0.05793600378399538,-23.407303771972657,254.1055048977006,0.09937890632250834,0.8081179592160471
50,20,-30,100,40402,0.5130000007897615,0.46,-84.89622636795043,-0.2155094051361084,-0.2101287717636514,0.024933687867896875,-10.07370729446411,52.87121644861759,1.6498967670852647,231.7692371578725
50,30,-20,100,40402,0.5130000007897615,0.46,-76.65696590423585,-0.18957027468830348,-0.1897355722593828,0.004540483973166841,-1.8344468307495116,5.200206653933449,0.8746156442096858,3.068961072909034
50,40,-10,100,40402,0.5130000007897615,0.46,-75.912230052948,-0.18776796329766512,-0.18789225794007228,0.0026971733361788007,-1.08971097946167,1.4035727475278614,0.5650069522134941,0.32677697930257393
50,50,0,100,40402,0.5130000007897615,0.46,-74.82251907348633,-0.18408290833234786,-0.18519508705877513,0.0,0.0,0.0,1.0,0.0
50,60,10,100,40402,0.5130000007897615,0.46,-75.03279611587524,-0.18535505078732967,-0.18571554902201684,0.0005204597444063625,-0.210277042388916,1.5981065252458104,2.249446498496597,42.82156142297752
50,70,20,100,40402,0.5130000007897615,0.46,-75.17499557495117,-0.18609570302069187,-0.18606751045728223,0.0008724251452498339,-0.35247650146484377,2.4707674136565037,3.2964022856515998,82.39776047421549
50,80,30,100,40402,0.5130000007897615,0.46,-76.64693618774415,-0.191099102050066,-0.18971074745741334,0.004515658463058445,-1.8244171142578125,4.142426709185747,1.5724500427487234,64.17272534969628
50,90,40,100,40402,0.5130000007897615,0.46,-77.06960939407348,-0.1924446088820696,-0.19075691647461385,0.005561829793512818,-2.247090320587158,6.045380103730312,1.6243449121375972,44.17371635062085
50,100,50,100,40402,0.5130000007897615,0.46,-76.84143636703492,-0.19177890218794347,-0.19019215971247688,0.00499707270091102,-2.018917293548584,7.602692011985919,2.612553682112468,59.735175760731764
50,110,60,100,40402,0.5130000007897615,0.46,-77.61483308792114,-0.19464041668921708,-0.1921064132664748,0.0069113264437459685,-2.7923140144348144,10.213875888111641,2.5232365110334563,92.71829092083249
50,120,70,100,40402,0.5130000007897615,0.46,-78.15935371398926,-0.19635772373527288,-0.19345416987770223,0.008259085037762456,-3.33683464050293,13.435289524485233,3.6915288777259287,335.3238234230121
50,130,80,100,40402,0.5130000007897615,0.46,-78.4265000152588,-0.19709697723388672,-0.19411539036497893,0.008920305052946526,-3.603980941772461,17.966729015872986,11.056140465786441,7247.113085901808
50,140,90,100,40402,0.5130000007897615,0.46,-79.23175270080566,-0.19913045700639487,-0.19610849141331038,0.010913406620579871,-4.4092336273193355,25.226705822598024,11.283616813128463,7681.396599878719
50,150,100,100,40402,0.5130000007897615,0.46,-78.77854745864869,-0.19701895244419576,-0.19498675179112093,0.009791666620716318,-3.9560283851623534,28.952519938272037,12.483661362948615,4333.929301599419
50,160,110,100,40402,0.5130000007897615,0.46,-80.47069482803344,-0.20351259514689446,-0.19917502803829873,0.013979944284171977,-5.648175754547119,32.671997684151926,8.193354687805801,2925.926260959299
50,170,120,100,40402,0.5130000007897615,0.46,-82.42826217651367,-0.20964946996420622,-0.20402025190959278,0.018825165889421423,-7.6057431030273435,39.718905959785246,1.3367723894573167,41.78228695898455
50,180,130,100,40402,0.5130000007897615,0.46,-84.5399940109253,-0.21553161192685366,-0.20924705215317382,0.02405196481114313,-9.717474937438965,52.777759499445125,0.38185052570600975,6.808813002466866
50,190,140,100,40402,0.5130000007897615,0.46,-89.39769187927246,-0.23237678155303002,-0.2212704615595081,0.036075374264686655,-14.575172805786133,72.92304114727429,0.009257065788264096,0.0034413529988182264
50,200,150,100,40402,0.5130000007897615,0.46,-103.17167238235474,-0.279708988443017,-0.2553627849669688,0.07016769956051787,-28.34915330886841,141.9377507464426,6.904354727699589e-06,4.525293193981113e-09
50,210,160,100,40402,0.5130000007897615,0.46,-113.88274890899658,-0.3173085491359234,-0.28187403818869505,0.09667894947759574,-39.060229835510256,207.45845068148742,2.298796643034534e-09,3.610143721212829e-16
50,220,170,100,40402,0.5130000007897615,0.46,-121.01106777191163,-0.34175445973873136,-0.29951751837015894,0.11432242998952447,-46.18854869842529,275.22484970529285,3.593502553625476e-11,5.656641744945984e-20
50,230,180,100,40402,0.5130000007897615,0.46,-128.2841883087158,-0.3674474847316742,-0.31751940079381175,0.1323243122243402,-53.46166923522949,350.2021648900295,1.4736430604471703e-12,1.8470582193814146e-22
50,240,190,100,40402,0.5130000007897615,0.46,-128.3421664428711,-0.36856202483177186,-0.31766290392275404,0.13246781695839746,-53.519647369384764,358.1130546177328,1.3362699719889411e-11,1.3094558478033102e-20
50,250,200,100,40402,0.5130000007897615,0.46,-131.96081615447997,-0.37965899154543875,-0.3266195142678085,0.14142442593438326,-57.13829708099365,433.5305770295231,2.262304782966626e-12,2.489740186132082e-22
50,260,210,100,40402,0.5130000007897615,0.46,-137.25234916687012,-0.3969780987501144,-0.3397167198823576,0.15452163466474372,-62.42983009338379,531.0320560875712,1.7311092404064228e-13,1.1742049514909456e-24
50,270,220,100,40402,0.5130000007897615,0.46,-137.97620487213135,-0.39895758390426633,-0.3415083532303632,0.15631326187554517,-63.15368579864502,585.9999471737065,1.4191367096514815e-13,1.0509112482605228e-24
50,280,230,100,40402,0.5130000007897615,0.46,-139.75132137298584,-0.4044053588807583,-0.34590198844855663,0.1607069004455962,-64.92880229949951,651.578881575886,2.30561429024003e-14,3.570502335567884e-26
50,290,240,100,40402,0.5130000007897615,0.46,-144.21084091186523,-0.4199152326583862,-0.3569398567196308,0.17174477074666872,-69.3883218383789,741.9088823391112,4.886970206855783e-16,9.648946942973485e-30
50,300,250,100,40402,0.5130000007897615,0.46,-145.65535259246826,-0.42553081303834916,-0.360515203684145,0.17532011525630126,-70.83283351898193,749.3901883554981,1.9000565497734224e-16,2.128083197778732e-30
100,0,-100,100,46809,0.540000000745058,0.49,-119.90209730148315,-0.2668095397949219,-0.25615180264795906,0.07643867533749238,-35.78017889022827,443.41944134491496,0.000331688516989549,8.085328539531778e-06
100,10,-90,100,46809,0.540000000745058,0.49,-114.90349515914917,-0.25369056802242995,-0.24547308243959318,0.06575995598482351,-30.781576747894288,342.5923096454601,0.002024867724723331,0.00024551914304470827
100,20,-80,100,46809,0.540000000745058,0.49,-102.03101348876953,-0.22015216637402774,-0.21797306818938567,0.03825994067518159,-17.90909507751465,133.1430784393794,0.05733241217167082,0.09451868299156276
100,30,-70,100,46809,0.540000000745058,0.49,-95.11559057235718,-0.2024614856392145,-0.2031993645930423,0.023486237649302927,-10.993672161102294,54.18148066417825,0.09294257547954354,0.23123865702272717
100,40,-60,100,46809,0.540000000745058,0.49,-94.24907381057739,-0.20079789966344833,-0.20134818904607532,0.021635061246638915,-10.12715539932251,39.08451804822016,0.02667156169539972,0.011476223166156974
100,50,-50,100,46809,0.540000000745058,0.49,-91.96898372650146,-0.19433959968388081,-0.1964771384274423,0.016764010302026087,-7.847065315246582,29.36343597657276,0.0733505616506773,0.0666974174325107
100,60,-40,100,46809,0.540000000745058,0.49,-89.87454698562622,-0.1893824717402458,-0.1920027067137222,0.012289580503437382,-5.752628574371338,16.60722385944309,0.11247857269989009,0.10856690412050783
100,70,-30,100,46809,0.540000000745058,0.49,-88.27249221801758,-0.18534974183887243,-0.18858017094579585,0.00886704290187459,-4.150573806762695,9.478608512873393,0.1816594763508418,0.22568320502411693
100,80,-20,100,46809,0.540000000745058,0.49,-87.28404842376709,-0.1832992725074291,-0.18646851764354525,0.0067553916777452865,-3.162130012512207,5.935127214925696,0.17330546498263288,0.07593460109662861
100,90,-10,100,46809,0.540000000745058,0.49,-85.77490282058716,-0.1794355959072709,-0.1832444675609117,0.0035313393947480134,-1.6529844093322754,2.8857582431896223,0.407278368132662,0.18150599117470995
100,100,0,100,46809,0.540000000745058,0.49,-84.12191841125488,-0.1755551003664732,-0.17971312869588088,0.0,0.0,0.0,1.0,0.0
100,110,10,100,46809,0.540000000745058,0.49,-83.98481309890747,-0.17500022128224374,-0.17942022495440507,-0.0002929032932535677,0.1371053123474121,0.8924807725135219,1.8382637037914247,5.731672470657017
100,120,20,100,46809,0.540000000745058,0.49,-83.6724608039856,-0.17407551620155573,-0.17875293384602448,-0.0009601939126644482,0.44945760726928713,1.4834729361750107,3.31759413868741,28.63996305202347
100,130,30,100,46809,0.540000000745058,0.49,-82.9889271736145,-0.17274308528751134,-0.17729267272023436,-0.0024204554459293266,1.1329912376403808,3.1956973408223925,16.785760757557167,2644.683108512688
100,140,40,100,46809,0.540000000745058,0.49,-82.4042985534668,-0.17125593028962613,-0.17604370645274797,-0.0036694205724863735,1.717619857788086,5.0466827816820645,151.90506415444645,670358.633540249
100,150,50,100,46809,0.540000000745058,0.49,-81.1058804512024,-0.16680810142308475,-0.17326984223376357,-0.006443285280440485,3.0160379600524903,7.421412569439088,1594.689435437663,80440904.9704415
100,160,60,100,46809,0.540000000745058,0.49,-81.95399587631226,-0.1699407231807709,-0.1750817062451927,-0.004631420739294155,2.167922534942627,11.375488692482092,1850.143750818655,93990813.56961697
100,170,70,100,46809,0.540000000745058,0.49,-83.40320379257201,-0.17479856587946416,-0.17817770897171917,-0.0015354192759394812,0.7187146186828614,15.557769748040108,7606.317795801385,2499892087.7365046
100,180,80,100,46809,0.540000000745058,0.49,-85.94450439453125,-0.18224188968539237,-0.1836067944081934,0.0038936658753024257,-1.8225859832763671,22.98228784306709,1814.2348644583915,188188341.01884484
100,190,90,100,46809,0.540000000745058,0.49,-90.66344324111938,-0.19638245694339276,-0.19368805836723577,0.013974930119577114,-6.541524829864502,39.54723306762814,170.35013200186867,2104801.097830731
100,200,100,100,46809,0.540000000745058,0.49,-105.08288873672485,-0.23911990314722062,-0.22449291532979737,0.04477978736737107,-20.960970325469972,70.32688725239899,0.00023677709391939995,1.6043442783979834e-06
100,210,110,100,46809,0.540000000745058,0.49,-115.34889087677001,-0.2703448188304901,-0.24642459970682992,0.06671147365953502,-31.226972465515136,111.98046835043192,8.753534599183548e-08,1.8515565096076476e-13
100,220,120,100,46809,0.540000000745058,0.49,-120.60141456604003,-0.2867158289253712,-0.2576457830033541,0.07793265699680671,-36.47949615478515,146.95706736793477,1.6533642715749134e-09,7.224209486627e-17
100,230,130,100,46809,0.540000000745058,0.49,-125.84727657318115,-0.3033604096621275,-0.2688527346732063,0.08913960540686078,-41.725358161926266,182.2463589043948,1.8930820880645856e-10,3.1642982795427252e-18
100,240,140,100,46809,0.540000000745058,0.49,-124.10337562561035,-0.2991780437529087,-0.26512716705251205,0.08541403619701488,-39.981457214355466,166.4581396831918,8.967340576956277e-10,6.717141989491896e-17
100,250,150,100,46809,0.540000000745058,0.49,-126.8976280593872,-0.30713950108736754,-0.2710966439346861,0.09138351858009827,-42.77570964813233,189.23040712190277,1.806295162106064e-10,2.95963698746936e-18
100,260,160,100,46809,0.540000000745058,0.49,-131.64037696838378,-0.32031741723418233,-0.2812287743134521,0.10151564590280354,-47.51845855712891,233.09018619907874,3.681899159910894e-11,1.3129580129295693e-19
100,270,170,100,46809,0.540000000745058,0.49,-131.41381896972655,-0.3198116762191057,-0.28074476910364793,0.1010316403262721,-47.29190055847168,229.359422999637,4.368392904692936e-11,1.4981493448003577e-19
100,280,180,100,46809,0.540000000745058,0.49,-132.53407493591308,-0.32292241752147677,-0.28313801819289686,0.10342489010822811,-48.4121565246582,235.77689910460367,5.898689326881554e-11,3.1228184190680663e-19
100,290,190,100,46809,0.540000000745058,0.49,-135.2505504989624,-0.33114826653152707,-0.2889413371338042,0.10922820693026666,-51.12863208770752,252.9538506403319,4.831511989962864e-11,2.2975786012559346e-19
100,300,200,100,46809,0.540000000745058,0.49,-135.02716876983644,-0.3307917818054557,-0.28846411751978557,0.10875098743849047,-50.90525035858154,251.1362113533114,7.309479198644207e-11,4.73727349799432e-19
150,0,-150,100,51832,0.5590000007301569,0.51,-138.9493320274353,-0.2706768386811018,-0.26807634671136615,0.09291414000918458,-48.159257354736326,821.6614923794523,8.016329028120473e-06,5.996689747099481e-09
150,10,-140,100,51832,0.5590000007301569,0.51,-133.70729537963868,-0.2590227138251066,-0.2579628325737743,0.08280062653396873,-42.917220706939695,637.3147128921639,2.1306615233530793e-05,4.26371996019638e-08
150,20,-130,100,51832,0.5590000007301569,0.51,-121.17225303649903,-0.22966497637331484,-0.23377884904402496,0.05861664370339416,-30.382178363800048,335.2676372283719,0.00010652093858984134,3.3158612163773844e-07
150,30,-120,100,51832,0.5590000007301569,0.51,-114.73288160324097,-0.2148457968980074,-0.22135530483724528,0.04619309938621845,-23.94280693054199,209.71945952848705,0.0006922863923044354,1.0441608997043338e-05
150,40,-110,100,51832,0.5590000007301569,0.51,-114.36950193405151,-0.21500705488026142,-0.2206542327790776,0.04549202482574129,-23.57942726135254,179.40103611953361,0.00041325309508474475,7.933205155586279e-06
150,50,-100,100,51832,0.5590000007301569,0.51,-111.80804912567139,-0.20850580513477326,-0.21571239605971482,0.0405501888055532,-21.01797445297241,146.73030608908834,0.0017335991568392124,0.00018119615888004755
150,60,-90,100,51832,0.5590000007301569,0.51,-108.8912734413147,-0.20208359979093074,-0.21008503133453213,0.034922824043571846,-18.101198768615724,106.73880103251832,0.0030012312981929205,0.0004787721093923311
150,70,-80,100,51832,0.5590000007301569,0.51,-106.57774221420289,-0.19679954525083304,-0.20562151222064146,0.030459304451298467,-15.787667541503906,75.15202616431515,0.0020120066579661262,8.98491469872485e-05
150,80,-70,100,51832,0.5590000007301569,0.51,-104.96637002944946,-0.19309950593858957,-0.2025126756240343,0.027350469326638094,-14.176295356750488,58.08680558832873,0.0027224354691428587,0.00012425488878102837
150,90,-60,100,51832,0.5590000007301569,0.51,-102.55426832199096,-0.18773117814213036,-0.19785898348894693,0.022696777706732073,-11.764193649291991,36.81082422322251,0.0046812817673481145,0.00040166663998250743
150,100,-50,100,51832,0.5590000007301569,0.51,-100.07821798324585,-0.18223316755145788,-0.19308191461499816,0.0179197066984605,-9.288143310546875,21.059660158373134,0.012297714865056618,0.0019152394353563517
150,110,-40,100,51832,0.5590000007301569,0.51,-99.02579551696778,-0.17985569693148137,-0.19105146534374087,0.01588925878875398,-8.2357208442688,15.706482646711876,0.017177512340325787,0.0025690017105781428
150,120,-30,100,51832,0.5590000007301569,0.51,-97.34962776184082,-0.17542130433022976,-0.18781761800015592,0.012655408206886118,-6.559553089141846,11.645623430830263,0.038389097456653774,0.012061391469792213
150,130,-20,100,51832,0.5590000007301569,0.51,-95.44520963668823,-0.1714032305032015,-0.1841434049172099,0.008981199245391059,-4.655134963989258,5.886438844725706,0.09874794339736835,0.09180415931198191
150,140,-10,100,51832,0.5590000007301569,0.51,-93.56455236434937,-0.1669285909086466,-0.18051503388707626,0.005352825455357216,-2.774477691650391,2.7221676591265354,0.24218179344860707,0.2969296019675874
150,150,0,100,51832,0.5590000007301569,0.51,-90.79007467269898,-0.1592811526544392,-0.17516220611340286,0.0,0.0,0.0,1.0,0.0
150,160,10,100,51832,0.5590000007301569,0.51,-90.78171752929687,-0.15949204249307514,-0.17514608259240794,-1.6124735351034954e-05,0.00835714340209961,2.1968538182862085,2.9484971900528807,38.68187425337636
150,170,20,100,51832,0.5590000007301569,0.51,-91.5214758682251,-0.16243659812957048,-0.17657330581151623,0.001411099955704058,-0.731401195526123,5.2992919583769,17.38093955360862,17922.735488237726
150,180,30,100,51832,0.5590000007301569,0.51,-93.7951837348938,-0.16941070890054108,-0.1809599933147357,0.0057977874957221695,-3.0051090621948244,11.689012296349883,21.694740932812266,29016.812834027307
150,190,40,100,51832,0.5590000007301569,0.51,-98.46751773834228,-0.18304656840860845,-0.18997437439871562,0.01481216714455401,-7.677443065643311,18.73295299108583,2.2805096068038555,380.7824784390325
150,200,50,100,51832,0.5590000007301569,0.51,-112.45908224105835,-0.22251082494854926,-0.21696844081080868,0.041806234366217776,-21.669007568359376,33.1724059722614,2.9525285100812046e-06,3.612388656255793e-10
150,210,60,100,51832,0.5590000007301569,0.51,-121.64058101654052,-0.2489647774398327,-0.23468239893606369,0.05952019035714996,-30.850506343841552,58.476291165361545,2.7380531472136457e-09,2.1503707804568992e-16
150,220,70,100,51832,0.5590000007301569,0.51,-125.53216934204102,-0.2600257634371519,-0.2421904795146647,0.06702827538839,-34.74209466934204,76.31182963675678,3.7413136977196624e-10,7.487728440879842e-18
150,230,80,100,51832,0.5590000007301569,0.51,-129.04456829071046,-0.2716608352214098,-0.2489669862068036,0.07380478075577679,-38.25449361801147,96.40753706377518,2.1955606917617147e-10,4.194294775499699e-18
150,240,90,100,51832,0.5590000007301569,0.51,-127.13703918457031,-0.2675653827190399,-0.2452867710768836,0.0701245666930182,-36.346964511871334,88.60369828146395,1.2789069062018974e-09,7.696614857812361e-17
150,250,100,100,51832,0.5590000007301569,0.51,-129.39702308654785,-0.2737987969815731,-0.24964698079670444,0.07448477284336812,-38.606948413848876,107.9973001440253,4.276735166615975e-10,5.9491377885111246e-18
150,260,110,100,51832,0.5590000007301569,0.51,-133.6152764892578,-0.28485276430845263,-0.2577852996011302,0.0826230928253513,-42.82520181655884,140.79741287221395,9.49708765929661e-11,8.427990216427946e-19
150,270,120,100,51832,0.5590000007301569,0.51,-133.01966388702394,-0.28296339318156244,-0.2566361782046302,0.08147397245921403,-42.22958921432495,139.1689194144742,2.27435192417609e-11,2.1957100387629452e-20
150,280,130,100,51832,0.5590000007301569,0.51,-134.09565799713135,-0.28529082752764223,-0.2587121044858993,0.08354989859328849,-43.30558332443238,141.48350684974957,9.645094134712359e-11,8.220434240938215e-19
150,290,140,100,51832,0.5590000007301569,0.51,-136.3427370452881,-0.2917447512596846,-0.2630474167411794,0.0878852116949379,-45.55266237258911,150.57764938410946,5.3722550747473936e-11,2.780343875046736e-19
150,300,150,100,51832,0.5590000007301569,0.51,-135.2876055908203,-0.2903768709301949,-0.26101174099170454,0.08584953406873097,-44.497530918121335,149.6159026489936,1.3984876635173001e-11,9.004636836768607e-21
200,0,-200,100,42244,0.5680000007152557,0.52,-132.09837745666505,-0.31188551045954227,-0.31270328912192275,0.12382682409829211,-52.309404640197755,1260.4882800557775,6.018116548831771e-06,2.5966717823430895e-09
200,10,-190,100,42244,0.5680000007152557,0.52,-127.59430984497071,-0.29928210109472275,-0.302041259930335,0.11316479738999605,-47.805337028503416,1039.2902376396414,1.4748313347029242e-05,1.1431093852072781e-08
200,20,-180,100,42244,0.5680000007152557,0.52,-118.66823740005493,-0.27437499843537805,-0.28091146056257676,0.09203499531319236,-38.87926458358765,705.5802500303917,0.0001586903819751462,8.683583000403442e-07
200,30,-170,100,42244,0.5680000007152557,0.52,-118.83429866790772,-0.27618619054555893,-0.2813045608084171,0.09242809406905765,-39.04532585144043,655.3896140940471,0.00042110841331293884,1.2402838623940781e-05
200,40,-160,100,42244,0.5680000007152557,0.52,-121.12844583511352,-0.2841272309422493,-0.28673526615640926,0.09785880244215063,-41.33947301864624,674.5163812871679,0.00024455752752938536,4.9862197946230785e-06
200,50,-150,100,42244,0.5680000007152557,0.52,-119.25446920394897,-0.27858215659856794,-0.28229918853316205,0.09342272274196853,-39.46549638748169,618.0651630948139,0.00036037866910608495,9.976016803858885e-06
200,60,-140,100,42244,0.5680000007152557,0.52,-117.70504985809326,-0.27685859233140947,-0.27863140294028327,0.08975493574941625,-37.916077041625975,508.1400217762373,5.721940825933444e-05,2.662483320562776e-07
200,70,-130,100,42244,0.5680000007152557,0.52,-116.58048757553101,-0.2756672044843435,-0.27596933901981585,0.08709287914337167,-36.79151475906372,425.09221408572716,1.9982421926885844e-05,2.7971926233028568e-08
200,80,-120,100,42244,0.5680000007152557,0.52,-116.81611562728882,-0.27841390304267405,-0.27652711776178585,0.0876506536411704,-37.02714281082153,381.9119485269789,6.695227760675895e-06,3.342366765987657e-09
200,90,-110,100,42244,0.5680000007152557,0.52,-113.99462947845458,-0.27158444821834565,-0.26984809553653677,0.08097162992594628,-34.205656661987305,298.60310044310654,1.4583077033309333e-05,1.697350621876508e-08
200,100,-100,100,42244,0.5680000007152557,0.52,-110.22590837478637,-0.26040514566004275,-0.26092677865445124,0.07205031335991606,-30.436935558319092,232.14976208942494,2.654317144860357e-05,4.881851678120402e-08
200,110,-90,100,42244,0.5680000007152557,0.52,-109.45090105056762,-0.25914713874459266,-0.2590921812578535,0.07021571709208728,-29.66192823410034,201.67001301388495,3.558253579106143e-05,8.633860086506618e-08
200,120,-80,100,42244,0.5680000007152557,0.52,-107.72327152252197,-0.25434075817465784,-0.25500253650819515,0.0661260730648411,-27.934298706054687,173.26445497667794,6.817273933949374e-05,3.8946930190195225e-07
200,130,-70,100,42244,0.5680000007152557,0.52,-104.75355283737183,-0.2464416055381298,-0.24797261821175037,0.05909615409113492,-24.964580020904542,123.7854019936998,5.973648209560546e-05,2.3083311937398423e-07
200,140,-60,100,42244,0.5680000007152557,0.52,-102.26629077911377,-0.23990830764174462,-0.2420847712790308,0.05320830526208349,-22.477317962646485,88.69809780724358,8.517058823574916e-05,4.782856584434889e-07
200,150,-50,100,42244,0.5680000007152557,0.52,-100.37598508834839,-0.23317100159823895,-0.23761003950465956,0.04873357208803876,-20.587012271881104,72.29276378439937,0.00012582212329193196,9.427175660360052e-07
200,160,-40,100,42244,0.5680000007152557,0.52,-101.06775177001953,-0.2373966382443905,-0.2392475896459131,0.0503711257962022,-21.278778953552248,64.69816151862506,0.00011472359692958618,9.410865971893145e-07
200,170,-30,100,42244,0.5680000007152557,0.52,-95.96801027297974,-0.22074126329272986,-0.22717548118781303,0.03829901824111729,-16.17903745651245,39.97218191889806,0.00030094989863082986,2.201518041477537e-06
200,180,-20,100,42244,0.5680000007152557,0.52,-88.28085157394409,-0.1934804483130574,-0.20897843853315048,0.020101975947660812,-8.491878757476806,16.992399747184663,0.0276424435002776,0.021842124367201846
200,190,-10,100,42244,0.5680000007152557,0.52,-83.91650285720826,-0.17809385657310486,-0.19864715192029223,0.009770688431787395,-4.127530040740967,6.2555521924315265,0.1372975921559257,0.20723742233735054
200,200,0,100,42244,0.5680000007152557,0.52,-79.78897281646728,-0.16442179761826992,-0.18887646249518816,0.0,0.0,0.0,1.0,0.0
200,210,10,100,42244,0.5680000007152557,0.52,-79.15772506713867,-0.16510371066629886,-0.1873821727751602,-0.0014942940545007593,0.6312477493286133,5.932457305775953,78.7347210809609,141168.24363325976
200,220,20,100,42244,0.5680000007152557,0.52,-81.86008518218995,-0.1787348137050867,-0.19377919984421443,0.004902735362392903,-2.0711123657226564,20.448289716652106,739.9869105606604,24340951.509172577
200,230,30,100,42244,0.5680000007152557,0.52,-87.03463567733765,-0.20629694543778895,-0.20602839616830235,0.017151932047686898,-7.245662860870361,63.72531209943374,732727.2217996296,51861352129629.586
200,240,40,100,42244,0.5680000007152557,0.52,-89.52912271499633,-0.21816103521734476,-0.2119333460728064,0.02305688118462806,-9.740149898529053,88.12033832810167,5144016.353449678,2334405085773573.0
200,250,50,100,42244,0.5680000007152557,0.52,-91.61902753829956,-0.22787019211798906,-0.21688056892884092,0.028004104311567128,-11.830054721832276,109.53301898711126,5051765.1279828325,2331406766735346.0
200,260,60,100,42244,0.5680000007152557,0.52,-93.3416549873352,-0.23476409889757632,-0.22095837275668784,0.03208190692034356,-13.55268217086792,111.24101496344221,4936949.332155674,2329841147434469.5
200,270,70,100,42244,0.5680000007152557,0.52,-95.14740850448608,-0.2439118302613497,-0.22523295261927395,0.036356487956849384,-15.3584356880188,122.35017908884171,5138414.225637486,2335181118148402.5
200,280,80,100,42244,0.5680000007152557,0.52,-98.71037912368774,-0.2571052473783493,-0.23366721693894457,0.04479075376649504,-18.921406307220458,127.34685589292036,4851896.908243882,2330311768365676.0
200,290,90,100,42244,0.5680000007152557,0.52,-105.71363819122314,-0.2844778383523226,-0.25024533233411406,0.06136886694927737,-25.92466537475586,153.19998640914002,332.1847925577339,9643153.250414664
200,300,100,100,42244,0.5680000007152557,0.52,-109.99158679962159,-0.30032241716980934,-0.26037209260397115,0.07149563006363226,-30.202613983154297,177.07449831739427,62.735076050034294,386093.30226537446
250,0,-250,100,58695,0.5860000006854534,0.54,-191.5491014099121,-0.31714078232645987,-0.32634653958584564,0.15659000173481474,-91.91050031661987,2857.2515047748147,1.681544399812225e-12,1.8711232479083052e-22
250,10,-240,100,58695,0.5860000006854534,0.54,-187.17043884277345,-0.3098345562070608,-0.31888651306375915,0.14912997407537068,-87.5318377494812,2546.3199478717033,5.7045877103049215e-12,1.8842895521631673e-21
250,20,-230,100,58695,0.5860000006854534,0.54,-180.93999881744384,-0.2984573650360107,-0.3082715713731048,0.1385150333595942,-81.30139772415161,2191.0410800623677,3.496682036497284e-11,6.021276700344218e-20
250,30,-220,100,58695,0.5860000006854534,0.54,-189.05260028839112,-0.31459376476705075,-0.32209319411941584,0.15233665282381628,-89.41399919509888,2418.189946444095,3.4015852892197024e-12,5.800597165641384e-22
250,40,-210,100,58695,0.5860000006854534,0.54,-195.20943328857422,-0.32735697612166403,-0.33258272985531,0.16282619122437678,-95.57083219528198,2577.335954605678,2.687044849054184e-13,4.446989661407255e-24
250,50,-200,100,58695,0.5860000006854534,0.54,-193.5165279006958,-0.3236488019675016,-0.3296984886288369,0.15994194999790362,-93.87792680740357,2537.9398749441007,1.7493190999800785e-12,1.841678339790594e-22
250,60,-190,100,58695,0.5860000006854534,0.54,-189.2845330810547,-0.31635116010904313,-0.3224883432678332,0.15273180005497375,-89.64593198776245,2248.3662617735235,2.696809233077609e-12,4.020839410047152e-22
250,70,-180,100,58695,0.5860000006854534,0.54,-187.45953189849854,-0.31344107270240784,-0.3193790474461173,0.1496225102775009,-87.8209308052063,2085.3483307059596,3.717139924972453e-12,7.082032812685754e-22
250,80,-170,100,58695,0.5860000006854534,0.54,-185.9677243423462,-0.31136449247598647,-0.31683742114719515,0.1470808854083997,-86.32912324905395,1947.7787319443105,3.993452546833803e-12,8.326034813255637e-22
250,90,-160,100,58695,0.5860000006854534,0.54,-180.8620350265503,-0.30195625193417075,-0.30813874269793046,0.13838220572428966,-81.22343393325805,1704.127817208322,1.1207565650667449e-11,6.144391562066128e-21
250,100,-150,100,58695,0.5860000006854534,0.54,-174.5394917678833,-0.2901450640708208,-0.2973668826439787,0.1276103418033222,-74.90089067459107,1449.2811156548469,5.895245801810733e-11,2.5688493225765455e-19
250,110,-140,100,58695,0.5860000006854534,0.54,-172.06523719787597,-0.28571690268814565,-0.29315143913089015,0.12339490043496505,-72.42663610458374,1340.7189166063908,1.4637281526946151e-10,1.9278003554155322e-18
250,120,-130,100,58695,0.5860000006854534,0.54,-168.48282764434813,-0.2783991756290197,-0.28704800689044746,0.11729146923439214,-68.84422655105591,1245.6586553504567,4.572163924939866e-10,1.8068946730214117e-17
250,130,-120,100,58695,0.5860000006854534,0.54,-163.55934062957763,-0.2697855520993471,-0.2786597506253985,0.10890321082461174,-63.9207395362854,1025.2368938691134,6.913890276319593e-10,2.443485153750782e-17
250,140,-110,100,58695,0.5860000006854534,0.54,-158.92261684417724,-0.26113760434091093,-0.27076005936481345,0.1010035219362296,-59.28401575088501,877.7518385428043,2.0247459911949457e-09,2.9974087314414817e-16
250,150,-100,100,58695,0.5860000006854534,0.54,-155.42786373138426,-0.2538153506070375,-0.26480596938646267,0.09504942909823699,-55.78926263809204,809.9990709577733,1.5263674578739796e-08,1.2705292402980303e-14
250,160,-90,100,58695,0.5860000006854534,0.54,-154.92750883102417,-0.25342371605336667,-0.2639535034177088,0.09419696559917379,-55.28890773773193,758.0771573830939,2.186052983616436e-08,2.933304777313321e-14
250,170,-80,100,58695,0.5860000006854534,0.54,-147.50265224456788,-0.23881323859095574,-0.2513036071974919,0.08154707197863134,-47.86405115127563,594.8818258960514,1.2471480897227705e-07,1.0023838464409163e-12
250,180,-70,100,58695,0.5860000006854534,0.54,-140.03198528289795,-0.22374644953757525,-0.2385756628041536,0.06881912394574884,-40.39338418960571,468.1798216403754,2.8561866730128925e-05,8.018496087391e-08
250,190,-60,100,58695,0.5860000006854534,0.54,-134.1988357925415,-0.2110834977030754,-0.22863759399018913,0.05888105578170297,-34.560234699249264,417.2395079482201,0.0001699884234347533,2.7469723240033984e-06
250,200,-50,100,58695,0.5860000006854534,0.54,-129.4401110458374,-0.20344181828200816,-0.22053004693046666,0.05077350521242002,-29.801509952545167,284.9569791486658,3.171412596641651e-05,1.8228814526300713e-08
250,210,-40,100,58695,0.5860000006854534,0.54,-123.21074533462524,-0.19317007772624492,-0.20991693557309013,0.040160396194750474,-23.572144241333007,161.72017697799185,0.0006169124716357507,1.492845687317873e-05
250,220,-30,100,58695,0.5860000006854534,0.54,-113.347056350708,-0.1727778053469956,-0.19311194539689583,0.023355406798458513,-13.708455257415771,83.53135591999668,0.014090056964955643,0.00274463998949856
250,230,-20,100,58695,0.5860000006854534,0.54,-105.29452743530274,-0.15817404175177216,-0.1793926696231412,0.009636131219679477,-5.655926342010498,21.718384004263694,0.15358530316777178,0.13747734069469444
250,240,-10,100,58695,0.5860000006854534,0.54,-102.42878238677979,-0.15305273316800594,-0.17451023492082765,0.004753698304642079,-2.790181293487549,6.756734721323901,0.2987720607667928,0.15320721388371264
250,250,0,100,58695,0.5860000006854534,0.54,-99.63860109329224,-0.1487566339969635,-0.16975653989827452,0.0,0.0,0.0,1.0,0.0
250,260,10,100,58695,0.5860000006854534,0.54,-99.09786787033082,-0.14848361745476724,-0.1688352804673836,-0.0009212605357525529,0.5407332229614258,3.6858144044859964,15.458774248548526,2948.701360466293
250,270,20,100,58695,0.5860000006854534,0.54,-99.44165870666504,-0.14948535315692424,-0.16942100469659263,-0.0003355338043569046,0.19694238662719726,5.509696069239832,19.219110933139568,3937.3965846454744
250,280,30,100,58695,0.5860000006854534,0.54,-101.48814416885376,-0.15376528013497592,-0.1729076482985838,0.003151109505170898,-1.8495430755615234,15.935532765363176,35.27735024876424,44395.457777113385
250,290,40,100,58695,0.5860000006854534,0.54,-103.22744220733642,-0.1579790592379868,-0.17587092973394058,0.006114389088259654,-3.5888411140441896,19.577893768904396,4.893146991978487,927.7644502749324
250,300,50,100,58695,0.5860000006854534,0.54,-105.97841966629028,-0.1643741437420249,-0.18055783229626082,0.010801293112896748,-6.3398185729980465,28.54521818661211,9.075226207376879,4306.156842628449
300,0,-300,100,68128,0.5860000006854534,0.54,-226.86294219970702,-0.33635470785200594,-0.3329951594053943,0.1752361485296261,-119.38488422393799,4751.19450864276,5.658436594260972e-16,1.7510951444022168e-29
300,10,-290,100,68128,0.5860000006854534,0.54,-222.02683662414552,-0.32940928295254707,-0.325896601432811,0.16813759341269047,-114.54877864837647,4276.795508929043,7.934714038840872e-16,4.379531559542898e-29
300,20,-280,100,68128,0.5860000006854534,0.54,-214.44445056915282,-0.31743210382759574,-0.31476698357379174,0.1570079788012704,-106.96639259338379,3701.589402909034,1.0349026490385848e-14,9.240660614816051e-27
300,30,-270,100,68128,0.5860000006854534,0.54,-220.7613208389282,-0.32857338517904283,-0.3240390453835842,0.16628003674753958,-113.28326286315918,3954.8551688130883,1.0164986423669218e-15,1.0136192360591203e-28
300,40,-260,100,68128,0.5860000006854534,0.54,-226.13426570892335,-0.3383265233039856,-0.3319255896385089,0.17416657971462324,-118.6562077331543,4169.94433092056,6.035739000494757e-17,3.5869746105488788e-31
300,50,-250,100,68128,0.5860000006854534,0.54,-223.9447333908081,-0.33405316844582555,-0.32871173877232285,0.17095273315990514,-116.46667541503906,4069.957203394204,3.7391376374046756e-16,1.3797291218776648e-29
300,60,-240,100,68128,0.5860000006854534,0.54,-218.78543029785158,-0.32586971536278725,-0.3211387833164801,0.1633797741205046,-111.30737232208251,3675.4424364600163,2.0914169187788766e-15,4.2933134577038885e-28
300,70,-230,100,68128,0.5860000006854534,0.54,-215.85701789855958,-0.3214816927909851,-0.31684038559558414,0.1590813750557745,-108.37895992279053,3414.014665245073,8.367868754880957e-15,6.915289256727869e-27
300,80,-220,100,68128,0.5860000006854534,0.54,-213.1978087615967,-0.3173118630796671,-0.3129371312259228,0.15517812253388513,-105.71975078582764,3233.785135209504,2.5008879602943864e-14,6.183228658861616e-26
300,90,-210,100,68128,0.5860000006854534,0.54,-207.22365077972412,-0.3077397492527962,-0.304168111172681,0.14640910138877808,-99.74559280395508,2859.7592839302397,5.9086272880679e-14,3.435725652754968e-25
300,100,-200,100,68128,0.5860000006854534,0.54,-200.31438499450684,-0.296697358712554,-0.29402651625544096,0.13626750851528585,-92.83632701873779,2472.5790736216804,2.6653529363658336e-13,6.954231832757162e-24
300,110,-190,100,68128,0.5860000006854534,0.54,-197.05722831726075,-0.29128137081861494,-0.28924557937596984,0.13148657659120322,-89.5791703414917,2297.5793728739527,6.141299435470331e-13,3.698857192038604e-23
300,120,-180,100,68128,0.5860000006854534,0.54,-192.8019004058838,-0.28367799758911133,-0.28299950153517467,0.12524049323508862,-85.32384243011475,2136.6022591091123,6.688488098138528e-12,4.3899169417742195e-21
300,130,-170,100,68128,0.5860000006854534,0.54,-187.72382308959962,-0.2758778808265924,-0.2755457713269135,0.11778676316681015,-80.24576511383057,1856.7341241416407,2.6881914209106756e-11,7.109578234183025e-20
300,140,-160,100,68128,0.5860000006854534,0.54,-182.65088554382325,-0.26745000161230564,-0.26809958540368606,0.11034057766353093,-75.1728275680542,1626.4964411253477,2.6238647282153835e-10,6.7913534424519055e-18
300,150,-150,100,68128,0.5860000006854534,0.54,-178.07157279968263,-0.2587215432524681,-0.26137795443823775,0.1036189506455955,-70.59351482391358,1524.8838739817038,2.72580631926813e-08,7.352408139502282e-14
300,160,-140,100,68128,0.5860000006854534,0.54,-176.81239967346193,-0.25712513364851475,-0.25952970830416555,0.10177069888421772,-69.33434169769288,1457.7501342793366,3.026226082552173e-08,9.063450855729009e-14
300,170,-130,100,68128,0.5860000006854534,0.54,-170.31110876083375,-0.24662314407527447,-0.24998694921446943,0.09222793828270814,-62.8330507850647,1181.3111881259993,3.932778069051873e-08,1.5270178918449909e-13
300,180,-120,100,68128,0.5860000006854534,0.54,-164.88717414855958,-0.2373002567142248,-0.24202556092731267,0.08426655534289151,-57.409116172790526,1011.5190045889558,2.1629872244301204e-07,4.6116066812526365e-12
300,190,-110,100,68128,0.5860000006854534,0.54,-159.70025566101074,-0.22789467819035053,-0.23441207089744415,0.07665306156148592,-52.222197685241696,892.3039002603136,9.793103426270324e-08,6.660941976197666e-13
300,200,-100,100,68128,0.5860000006854534,0.54,-157.53343154907228,-0.2262602424621582,-0.23123155171012252,0.07347254285010557,-50.05537357330322,732.3792988982614,2.2251114534023474e-08,3.935718659372113e-14
300,210,-90,100,68128,0.5860000006854534,0.54,-152.53173202514648,-0.22033745594322682,-0.2238899307555579,0.06613091889991062,-45.05367404937744,509.265681568844,1.6237845643095498e-08,1.1953342875938504e-14
300,220,-80,100,68128,0.5860000006854534,0.54,-141.05553720474242,-0.19997678410261868,-0.20704488199380935,0.049285873805709486,-33.57747922897339,337.99814523054465,6.8925611419817445e-06,1.316169148176326e-09
300,230,-70,100,68128,0.5860000006854534,0.54,-131.16636129379273,-0.18362475015223026,-0.19252929969145244,0.03477029253922476,-23.68830331802368,190.9057438921909,0.002231533902575723,0.00016206848515311172
300,240,-60,100,68128,0.5860000006854534,0.54,-125.45805364608765,-0.1727760972455144,-0.18415050147676087,0.02639149219679575,-17.979995670318605,131.74659923000695,0.01559203875957917,0.005093113845430219
300,250,-50,100,68128,0.5860000006854534,0.54,-121.08082563400268,-0.16577985994517802,-0.1777254955877212,0.019966488967427854,-13.602767658233642,79.78936605813541,0.06756320787230159,0.12036773162499478
300,260,-40,100,68128,0.5860000006854534,0.54,-119.15265739440918,-0.16355847699567674,-0.17489528152068046,0.017136274844394037,-11.674599418640137,58.46381366396787,0.09096928887977875,0.19075064435066427
300,270,-30,100,68128,0.5860000006854534,0.54,-115.89101615905761,-0.15804983232170344,-0.17010776209349698,0.012348754465328017,-8.412958183288573,34.20148890007238,0.6451857982132768,30.62104793967792
300,280,-20,100,68128,0.5860000006854534,0.54,-114.09771305084229,-0.15516737170517444,-0.16747550647434578,0.009716497894294277,-6.619655075073243,25.592813474906798,0.3423089351125554,4.5307011679395774
300,290,-10,100,68128,0.5860000006854534,0.54,-110.09323080062866,-0.14840818287804722,-0.16159762623389598,0.0038386169819274157,-2.615172824859619,7.794014504024589,0.5345832071431925,0.9868263514983062
300,300,0,100,68128,0.5860000006854534,0.54,-107.47805797576905,-0.14391688669100403,-0.15775900947594093,0.0,0.0,0.0,1.0,0.0


==> figures/data/compute_comparison/autonpo_v8_validation_curve.csv <==
record_index,step,gpu_count,wall_gpu_hours_since_initial_validation,timestamp_utc_seconds,clock_source,logged_step_gpu_hours,train_excluding_validation_save_gpu_hours,val_accuracy_percent,best_val_accuracy_percent,val_reward_score_percent,best_val_reward_score_percent,guidance_injected,retrospective
0,0,32,0.0,1776787105.400883,wandb history,0.0,0.0,26.71428571428571,26.71428571428571,31.79999589920044,31.79999589920044,0,0
5,5,32,6.144836328294542,1776787796.69497,wandb history,6.125464508252011,5.021350147558583,28.285714285714285,28.285714285714285,33.68571400642395,33.68571400642395,0,0
10,10,32,11.882720103793673,1776788442.2068946,wandb history,11.854852142598894,9.566839160273473,29.28571428571429,29.28571428571429,34.98571217060089,34.98571217060089,0,0
15,15,32,17.1446664068434,1776789034.1758537,wandb history,17.108811358097526,13.944631243894497,33.285714285714285,33.285714285714285,39.01428282260895,39.01428282260895,0,0
20,20,32,22.01976963467068,1776789582.6249669,wandb history,21.976281273712715,17.85382240557008,34.714285714285715,34.714285714285715,40.528568625450134,40.528568625450134,0,0
25,25,32,26.446808681488037,1776790080.6668596,wandb history,26.39546042950617,21.414020726780098,37.0,37.0,42.72857308387756,42.72857308387756,0,0
30,30,32,30.510549199846057,1776790537.837668,wandb history,30.446128836803965,24.54882378227181,37.0,37.0,42.899999022483826,42.899999022483826,0,0
35,35,32,34.319971824222144,1776790966.3977132,wandb history,34.24426187962294,27.493581718305748,37.0,37.0,42.97143220901489,42.97143220901489,0,0
40,40,32,37.96118116590712,1776791376.0337641,wandb history,37.87234328837858,30.24095266448127,36.714285714285715,37.0,42.828568816185,42.97143220901489,0,0
45,45,32,41.39580990473429,1776791762.4294972,wandb history,41.293327964511185,32.949407318433124,40.285714285714285,40.285714285714285,46.128565073013306,46.128565073013306,0,0
50,50,32,44.923032919565834,1776792159.2420864,wandb history,44.81117202096515,35.580306078957186,42.285714285714285,42.285714285714285,47.8857159614563,47.8857159614563,0,0
55,55,32,48.321664102342396,1776792541.5880945,wandb history,48.190186670256985,38.225733654548726,42.285714285714285,42.285714285714285,47.999998927116394,47.999998927116394,0,0
60,60,32,51.93584733963013,1776792948.1837087,wandb history,51.79717236974173,40.975957967986666,40.0,42.285714285714285,45.94285786151886,47.999998927116394,0,0
65,65,32,55.40273422876994,1776793338.2084837,wandb history,55.25274295763837,43.709317194521425,38.57142857142858,42.285714285714285,44.671425223350525,47.999998927116394,0,0
70,70,32,58.85078187942505,1776793726.1138444,wandb history,58.69141867755188,46.313233253442576,40.42857142857143,42.285714285714285,46.35714292526245,47.999998927116394,0,0
75,75,32,62.34160569720798,1776794118.831524,wandb history,62.16492036446929,49.05275862627559,37.57142857142857,42.285714285714285,43.78570914268494,47.999998927116394,0,0
80,80,32,65.68613390392727,1776794495.0909472,wandb history,65.49911178605424,51.72162279271417,40.14285714285714,42.285714285714285,46.11428380012512,47.999998927116394,0,0
85,85,32,68.97904270807902,1776794865.5431876,wandb history,68.78064323536223,54.31079849340849,43.42857142857143,43.42857142857143,49.01428520679474,49.01428520679474,0,0
90,90,32,72.34076402664185,1776795243.736836,wandb history,72.13595763622058,56.80529691045483,45.0,45.0,50.41428208351135,50.41428208351135,0,0
95,95,32,75.65482595867581,1776795616.5688033,wandb history,75.43975539531972,59.317557006080946,44.42857142857143,45.0,49.87143278121948,50.41428208351135,0,0
100,100,32,78.90122545242309,1776795981.7887464,wandb history,78.67862670871946,61.83030405460133,44.0,45.0,49.49999451637268,50.41428208351135,0,0
105,105,32,82.18031530380249,1776796350.6863546,wandb history,81.94058681332403,64.2972301876876,44.714285714285715,45.0,50.05714297294617,50.41428208351135,0,0
110,110,32,85.40655043072171,1776796713.6378064,wandb history,85.15995018199087,66.76020650118589,43.57142857142857,45.0,49.10000264644623,50.41428208351135,0,0
115,115,32,88.6705318514506,1776797080.8357162,wandb history,88.41026129942802,69.28441125922733,43.714285714285715,45.0,49.300000071525574,50.41428208351135,0,0
120,120,32,92.14152785195245,1776797471.3227663,wandb history,91.87111898808016,71.95794967293739,43.142857142857146,45.0,48.78571331501007,50.41428208351135,0,0
125,125,32,95.42594680574206,1776797840.8198986,wandb history,95.13906372843518,74.54329351852337,44.285714285714285,45.0,49.81428384780884,50.41428208351135,0,0
130,130,32,98.95755100886026,1776798238.1253715,wandb history,98.64877139151096,77.16722625046968,43.857142857142854,45.0,49.38571751117706,50.41428208351135,0,0
135,135,32,102.29605020099216,1776798613.7065306,wandb history,101.97710398304794,79.76581516762575,46.0,46.0,51.37142539024353,51.37142539024353,0,0
140,140,32,105.619398466746,1776798987.5832105,wandb history,105.29428696163826,82.28411248041523,44.857142857142854,46.0,50.32857060432434,51.37142539024353,0,0
145,145,32,108.95699730343289,1776799363.0630796,wandb history,108.61534992522664,84.79574499588874,44.857142857142854,46.0,50.300002098083496,51.37142539024353,0,0
150,150,32,112.4300024986267,1776799753.776164,wandb history,112.07746768982874,87.42434528776342,43.857142857142854,46.0,49.41428601741791,51.37142539024353,0,0
155,155,32,115.83694573932223,1776800137.0572786,wandb history,115.46186391434736,90.06575219136145,44.142857142857146,46.0,49.699997901916504,51.37142539024353,0,0
160,160,32,119.33739803738064,1776800530.8581622,wandb history,118.95450874893201,92.66784070486824,43.714285714285715,46.0,49.300000071525574,51.37142539024353,0,0
165,165,32,122.63091885884603,1776800901.3792546,wandb history,122.23859351909823,95.25442803457379,45.57142857142858,46.0,50.97143054008484,51.37142539024353,0,0
170,170,32,126.13323532740274,1776801295.3898573,wandb history,125.73164377643002,97.9076865338948,46.285714285714285,46.285714285714285,51.62857174873352,51.62857174873352,0,0
175,175,32,129.68288913938736,1776801694.7259111,wandb history,129.27290514757235,100.63575200979908,46.42857142857143,46.42857142857143,51.757144927978516,51.757144927978516,0,0
180,180,32,133.32006163915,1776802103.9078174,wandb history,132.89632319819597,103.45818226349023,47.85714285714286,47.85714285714286,53.07142734527588,53.07142734527588,0,0
185,185,32,137.03084595574273,1776802521.371053,wandb history,136.5964752700925,106.38123695385124,44.714285714285715,47.85714285714286,50.21428465843201,53.07142734527588,0,0
190,190,32,140.85297319624158,1776802951.3603675,wandb history,140.40621452891165,109.30177372223801,46.714285714285715,47.85714285714286,51.985710859298706,53.07142734527588,0,0
195,195,32,144.70127888361614,1776803384.2947574,wandb history,144.22917524592745,112.29410538741284,48.142857142857146,48.142857142857146,53.25714349746704,53.25714349746704,0,0
200,200,32,148.60688536538018,1776803823.6754866,wandb history,148.12709848425453,115.29153384460344,48.142857142857146,48.142857142857146,53.29999923706055,53.29999923706055,0,0
205,205,32,152.43267149183484,1776804254.0764258,wandb history,151.94117120875254,118.32436540914907,46.57142857142857,48.142857142857146,51.87143087387085,53.29999923706055,0,0
210,210,32,156.29648662143285,1776804688.7556279,wandb history,155.79578244816926,121.31125387784508,46.714285714285715,48.142857142857146,51.99999809265137,53.29999923706055,0,0
215,215,32,160.07813562605116,1776805114.191141,wandb history,159.56688044009937,124.31830209952261,46.57142857142857,48.142857142857146,51.899999380111694,53.29999923706055,0,0
220,220,32,164.0752154964871,1776805563.8626263,wandb history,163.55627932682634,127.42816188828813,47.42857142857143,48.142857142857146,52.657145261764526,53.29999923706055,0,0
225,225,32,167.99419312795004,1776806004.7476099,wandb history,167.46526643595763,130.54497409555648,47.57142857142857,48.142857142857146,52.785712480545044,53.29999923706055,0,0
230,230,32,172.00674224853515,1776806456.159386,wandb history,171.4689930513998,133.64137488103574,48.0,48.142857142857146,53.17142605781555,53.29999923706055,0,0
235,235,32,176.43419286092123,1776806954.2475798,wandb history,175.88423335363467,137.32485546406772,49.57142857142857,49.57142857142857,54.61428761482239,54.61428761482239,0,0
240,240,32,180.44936339060465,1776807405.9542644,wandb history,179.88960921080576,140.48047787523933,49.142857142857146,49.57142857142857,54.21428680419922,54.61428761482239,0,0
245,245,32,184.44182913250393,1776807855.1066604,wandb history,183.87137737097012,143.61925001035135,49.857142857142854,49.857142857142854,54.842859506607056,54.842859506607056,0,0
250,250,32,188.45185108184813,1776808306.2341297,wandb history,187.86846222478482,146.79027167143093,51.714285714285715,51.714285714285715,56.54284954071045,56.54284954071045,0,0
255,255,32,192.49048499001398,1776808760.5804443,wandb history,191.90052304244705,150.00817039991418,50.57142857142857,51.714285714285715,55.50000071525574,56.54284954071045,0,0
260,260,32,196.49987058003742,1776809211.6363232,wandb history,195.89907211654716,153.1734684727258,51.0,51.714285714285715,55.89999556541443,56.54284954071045,0,0
265,265,32,200.51926458570694,1776809663.8181489,wandb history,199.90972132116556,156.3654461125533,48.0,51.714285714285715,53.15713882446289,56.54284954071045,0,0
270,270,32,204.60414890925088,1776810123.3676353,wandb history,203.98540293196837,159.5064458420045,48.857142857142854,51.714285714285715,53.957146406173706,56.54284954071045,0,0
275,275,32,208.68420069800482,1776810582.3734615,wandb history,208.0363302958674,162.75061373866268,48.714285714285715,51.714285714285715,53.84286046028137,56.54284954071045,0,0
280,280,32,212.8465704642402,1776811050.6400602,wandb history,212.17900466735165,165.93926820837788,46.85714285714286,51.714285714285715,52.157145738601685,56.54284954071045,0,0
285,285,32,216.93383008956908,1776811510.456768,wandb history,216.25681238573458,169.2030326886475,49.142857142857146,51.714285714285715,54.21428680419922,56.54284954071045,0,0
290,290,32,221.0452441130744,1776811972.9908457,wandb history,220.35788831690948,172.43134799992046,47.285714285714285,51.714285714285715,52.542853355407715,56.54284954071045,0,0
295,295,32,225.0126796023051,1776812419.3273382,wandb history,224.31727259748513,175.6209618523717,48.142857142857146,51.714285714285715,53.32856774330139,56.54284954071045,0,0
300,300,32,229.1208969561259,1776812881.5017905,wandb history,228.41750858717495,178.82039287224413,50.42857142857143,51.714285714285715,55.35714030265808,56.54284954071045,0,0
305,305,32,233.11528104570178,1776813330.8700006,wandb history,232.4024342350496,181.99810995868512,49.0,51.714285714285715,54.100000858306885,56.54284954071045,0,0
310,310,32,237.2011915206909,1776813790.534929,wandb history,236.47809912549124,185.19997164590492,47.85714285714286,51.714285714285715,53.057146072387695,56.54284954071045,0,0
315,315,32,241.26048911624486,1776814247.2059085,wandb history,240.52945571702386,188.40618686781988,49.28571428571429,51.714285714285715,54.3571412563324,56.54284954071045,0,0
320,320,32,245.48579957962036,1776814722.5533357,wandb history,244.74543932368357,191.66718720977505,49.28571428571429,51.714285714285715,54.328566789627075,56.54284954071045,0,0
325,325,32,249.56419032202825,1776815181.3722942,wandb history,248.80181814374194,194.88892365786765,48.57142857142857,51.714285714285715,53.700000047683716,56.54284954071045,0,0
330,330,32,253.69702099906073,1776815646.3157454,wandb history,252.92802528293598,198.12917697250842,48.285714285714285,51.714285714285715,53.4428596496582,56.54284954071045,0,0
335,335,32,257.71596374511716,1776816098.4468043,wandb history,256.93655489116907,201.32490126896235,49.142857142857146,51.714285714285715,54.19999957084656,56.54284954071045,0,0
340,340,32,261.78433688269723,1776816556.1387823,wandb history,260.9929994279312,204.50659635042152,50.0,51.714285714285715,55.000001192092896,56.54284954071045,0,0
345,345,32,265.92054720984567,1776817021.462444,wandb history,265.11408950156635,207.7571726092365,50.42857142857143,51.714285714285715,55.35714030265808,56.54284954071045,0,0
350,350,32,270.0304963239034,1776817483.8317194,wandb history,269.21389965279235,210.9855127248499,49.0,51.714285714285715,54.085713624954224,56.54284954071045,0,0
355,355,32,274.1135895093282,1776817943.1797028,wandb history,273.28682813005315,214.2465045965877,48.857142857142854,51.714285714285715,53.928565979003906,56.54284954071045,0,0
360,360,32,278.1858248943753,1776818401.3061836,wandb history,277.3527373441723,217.44461184922193,49.857142857142854,51.714285714285715,54.8714280128479,56.54284954071045,0,0
365,365,32,282.27683066685995,1776818861.544333,wandb history,281.433814355135,220.68122838964064,50.42857142857143,51.714285714285715,55.3428590297699,56.54284954071045,0,0
370,370,32,286.49905260509917,1776819336.544301,wandb history,285.64097476641336,223.976673926976,48.142857142857146,51.714285714285715,53.31428647041321,56.54284954071045,0,0
375,375,32,290.54898609161376,1776819792.1618183,wandb history,289.67894139758414,227.19575739587347,49.142857142857146,51.714285714285715,54.21428680419922,56.54284954071045,0,0
380,380,32,294.69221895429826,1776820258.2755153,wandb history,293.8106344159941,230.48217403137022,49.57142857142857,51.714285714285715,54.61428165435791,56.54284954071045,0,0
385,385,32,298.9059871122572,1776820732.324433,wandb history,298.01630094657344,233.82675819974807,51.142857142857146,51.714285714285715,56.01428151130676,56.54284954071045,0,0
390,390,32,303.29121066411335,1776821225.6620827,wandb history,302.3937481566932,237.28141319718625,51.42857142857142,51.714285714285715,56.27143383026123,56.54284954071045,0,0
395,395,32,307.53537200080024,1776821703.130233,wandb history,306.6191125425034,240.6637064600322,51.857142857142854,51.857142857142854,56.67142868041992,56.67142868041992,0,0
400,400,32,311.86320501539444,1776822190.0114472,wandb history,310.93806586460937,244.09796984288428,52.714285714285715,52.714285714285715,57.44285583496094,57.44285583496094,0,0
405,405,32,316.1377836778429,1776822670.9015467,wandb history,315.2009715612564,247.53786770034168,52.0,52.714285714285715,56.79999589920044,57.44285583496094,0,0
410,410,32,320.5386848110623,1776823166.0029242,wandb history,319.59368431478737,251.00717656082577,52.142857142857146,52.714285714285715,56.90000057220459,57.44285583496094,0,0
415,415,32,324.76715989642673,1776823641.7063713,wandb history,323.81247786498733,254.3720681141648,52.142857142857146,52.714285714285715,56.928569078445435,57.44285583496094,0,0
420,420,32,329.06326166152957,1776824125.01782,wandb history,328.09857190060944,257.7572616057429,52.57142857142857,52.714285714285715,57.31428861618042,57.44285583496094,0,0
425,425,32,333.34390614403617,1776824606.5903242,wandb history,332.36444060436554,261.1945414541662,53.42857142857142,53.42857142857142,58.05714130401611,58.05714130401611,0,0
430,430,32,337.5834449068705,1776825083.538435,wandb history,336.5953912603524,264.5053548339009,51.142857142857146,53.42857142857142,55.9999942779541,58.05714130401611,0,0
435,435,32,341.6562151039971,1776825541.7250822,wandb history,340.6531500787205,267.77299851965574,50.42857142857143,53.42857142857142,55.35714030265808,58.05714130401611,0,0
440,440,32,345.99513217078317,1776826029.8532522,wandb history,344.9760177149541,271.1456250178317,49.57142857142857,53.42857142857142,54.585713148117065,58.05714130401611,0,0
445,445,32,350.08026638242933,1776826489.430851,wandb history,349.05089103473557,274.3961977803045,49.0,53.42857142857142,54.07142639160156,58.05714130401611,0,0
450,450,32,354.32195936838787,1776826966.621312,wandb history,353.2843592832486,277.72329205216636,51.142857142857146,53.42857142857142,56.01428747177124,58.05714130401611,0,0
455,420,32,358.62615787506104,1776827450.843644,wandb console validation event,357.58074757087564,281.1663235515687,51.714285714285715,53.42857142857142,56.514281034469604,58.05714130401611,0,0
460,425,32,379.13137147691515,1776829757.680174,wandb console validation event,362.38665096072685,284.8575226775308,50.28571428571429,53.42857142857142,55.242860317230225,58.05714130401611,123,1
465,430,32,383.5009059291416,1776830249.2528,wandb console validation event,366.7858136419786,288.35179672009417,50.42857142857143,53.42857142857142,55.37142753601074,58.05714130401611,103,1
470,435,32,387.86129170735677,1776830739.7962,wandb console validation event,371.0804580502212,291.76254220681056,50.28571428571429,53.42857142857142,55.24285435676575,58.05714130401611,104,1
475,440,32,392.1562189949883,1776831222.97552,wandb console validation event,375.4197636134095,295.1282739695741,48.714285714285715,53.42857142857142,53.82856726646423,58.05714130401611,109,1
480,445,32,396.4437496990628,1776831705.322724,wandb console validation event,379.64513820076985,298.47249303976696,48.714285714285715,53.42857142857142,53.82857322692871,58.05714130401611,104,1
485,450,32,400.6788129255507,1776832181.767337,wandb console validation event,383.9353549097313,301.8621132210725,50.71428571428571,53.42857142857142,55.628567934036255,58.05714130401611,122,1
490,455,32,405.083770559099,1776832677.3250709,wandb history,388.2687994134923,305.38464437675145,50.142857142857146,53.42857142857142,55.11428713798523,58.05714130401611,131,1
495,460,32,409.7272989379035,1776833199.7220135,wandb history,392.89080404866075,309.01933054607775,51.0,53.42857142857142,55.8571457862854,58.05714130401611,0,0
500,465,32,414.16791431427004,1776833699.2912433,wandb history,397.3194529972639,312.49950921154687,51.714285714285715,53.42857142857142,56.4714252948761,58.05714130401611,0,0
505,470,32,418.67318668789335,1776834206.1343853,wandb history,401.8153037662473,316.00962479068176,50.28571428571429,53.42857142857142,55.228567123413086,58.05714130401611,0,0
510,475,32,423.0711849170261,1776834700.9091861,wandb history,406.2042483634585,319.5333634097543,49.57142857142857,53.42857142857142,54.57143187522888,58.05714130401611,0,0
515,480,32,427.47400735855103,1776835196.2267108,wandb history,410.57280389822193,322.97945201315815,48.714285714285715,53.42857142857142,53.82856726646423,58.05714130401611,0,0
520,485,32,431.8077284092373,1776835683.770329,wandb history,414.8993879278501,326.33225604635146,49.857142857142854,53.42857142857142,54.84285354614258,58.05714130401611,0,0
525,490,32,436.1279140324063,1776836169.7912116,wandb history,419.19517030379836,329.65983865319026,51.42857142857142,53.42857142857142,56.27142786979675,58.05714130401611,0,0
530,495,32,440.52177244610255,1776836664.1002831,wandb history,423.5536261729896,333.12098905248774,52.714285714285715,53.42857142857142,57.44285583496094,58.05714130401611,0,0
535,500,32,445.0514685546027,1776837173.6910954,wandb history,428.0682387664914,336.6364473229812,51.142857142857146,53.42857142857142,56.01428747177124,58.05714130401611,0,0
540,505,32,449.3786243057251,1776837660.4961174,wandb history,432.3849703886608,340.11851645903454,50.42857142857143,53.42857142857142,55.37142753601074,58.05714130401611,0,0
545,510,32,453.68261731889515,1776838144.6953313,wandb history,436.6803547029694,343.48695436275665,50.71428571428571,53.42857142857142,55.62857389450073,58.05714130401611,0,0
550,515,32,457.78436405181884,1776838606.1418388,wandb history,440.7550012606879,346.7430946602093,51.28571428571429,53.42857142857142,56.15714192390442,58.05714130401611,0,0
555,520,32,461.96530505922107,1776839076.4977021,wandb history,444.93012036244073,349.99585911616686,51.0,53.42857142857142,55.900001525878906,58.05714130401611,0,0
560,525,32,466.03000686857433,1776839533.7766557,wandb history,448.97784375525185,353.16243335737124,50.28571428571429,53.42857142857142,55.22857308387756,58.05714130401611,0,0
565,530,32,470.18066913816665,1776840000.726161,wandb history,453.12097421773603,356.372390914013,50.857142857142854,53.42857142857142,55.75714111328125,58.05714130401611,0,0
570,535,32,474.4394643719991,1776840479.8406248,wandb history,457.3714683269958,359.73162298886314,47.85714285714286,53.42857142857142,53.04285287857056,58.05714130401611,0,0
575,540,32,478.81326899846397,1776840971.8936453,wandb history,461.7392571049929,363.1218078391585,47.0,53.42857142857142,52.2857129573822,58.05714130401611,0,0
580,545,32,483.11644410027395,1776841456.0008442,wandb history,466.0362376211418,366.4547682576378,47.714285714285715,53.42857142857142,52.91429162025452,58.05714130401611,0,0
585,510,32,487.3771068975661,1776841935.325409,wandb console validation event,470.324476943579,369.7549908101062,47.714285714285715,53.42857142857142,52.885717153549194,58.05714130401611,0,0
590,515,32,507.5811617702908,1776844208.281582,wandb console validation event,474.99434329950145,373.3729013556573,53.0,53.42857142857142,57.69999623298645,58.05714130401611,110,1
595,520,32,512.0339013163249,1776844709.214781,wandb console validation event,479.48873034730553,376.89283371865747,51.857142857142854,53.42857142857142,56.67142868041992,58.05714130401611,108,1
600,525,32,516.3848602676392,1776845198.697663,wandb console validation event,483.771978825546,380.3130155618654,49.857142857142854,53.42857142857142,54.85714077949524,58.05714130401611,116,1
605,530,32,520.8190723207261,1776845697.546519,wandb console validation event,488.2418814630641,383.83416298477187,51.142857142857146,53.42857142857142,56.00000023841858,58.05714130401611,112,1
610,535,32,525.5770634396871,1776846232.82052,wandb console validation event,492.9162383594116,387.53012372563285,48.42857142857142,53.42857142857142,53.5714328289032,58.05714130401611,93,1
615,540,32,530.2007448175218,1776846752.984675,wandb console validation event,497.5879273736808,391.2075981168946,49.142857142857146,53.42857142857142,54.185718297958374,58.05714130401611,109,1
620,545,32,534.9857570309109,1776847291.298549,wandb console validation event,502.2894542082482,394.95666297116213,50.142857142857146,53.42857142857142,55.08571267127991,58.05714130401611,95,1
625,550,32,539.6984042337206,1776847821.4713593,wandb history,506.99035306160647,398.68450018616187,47.714285714285715,53.42857142857142,52.9285728931427,58.05714130401611,105,1
630,555,32,544.1384739791023,1776848320.9792056,wandb history,511.4242513950169,402.14908816311095,51.857142857142854,53.42857142857142,56.614285707473755,58.05714130401611,0,0
635,560,32,548.708647556305,1776848835.123733,wandb history,515.9826200593677,405.6861381953127,53.0,53.42857142857142,57.64285922050476,58.05714130401611,0,0
640,565,32,553.0994720776876,1776849329.0914917,wandb history,520.3543185022473,409.126899747269,52.28571428571429,53.42857142857142,57.042860984802246,58.05714130401611,0,0
645,570,32,557.6782920646667,1776849844.2087402,wandb history,524.9260566585428,412.6599534401629,51.42857142857142,53.42857142857142,56.28572106361389,58.05714130401611,0,0
650,575,32,562.2515032958985,1776850358.6950037,wandb history,529.4935209891365,416.1827035258048,50.71428571428571,53.42857142857142,55.59999942779541,58.05714130401611,0,0
655,580,32,566.8669200854831,1776850877.9293926,wandb history,534.0953539925814,419.7543616060747,51.714285714285715,53.42857142857142,56.48571252822876,58.05714130401611,0,0
660,585,32,571.402785036299,1776851388.2141995,wandb history,538.6056811632712,423.27363264381887,48.857142857142854,53.42857142857142,53.94285321235657,58.05714130401611,0,0
665,590,32,575.9601024182638,1776851900.912405,wandb history,543.1544433372219,426.8149874285857,51.857142857142854,53.42857142857142,56.64286017417908,58.05714130401611,0,0
670,595,32,580.4255767356025,1776852403.2782657,wandb history,547.6039011682404,430.32399822312925,50.28571428571429,53.42857142857142,55.242860317230225,58.05714130401611,0,0
675,600,32,584.973387459649,1776852914.9069722,wandb history,552.1466837738454,433.855156522625,49.714285714285715,53.42857142857142,54.71429228782654,58.05714130401611,0,0
680,605,32,589.9463608593411,1776853474.3664796,wandb history,557.0960370107657,437.83916339948775,51.42857142857142,53.42857142857142,56.25714659690857,58.05714130401611,0,0
685,610,32,594.6291287252639,1776854001.1778646,wandb history,561.7690295305682,441.4765059802433,51.0,53.42857142857142,55.885714292526245,58.05714130401611,0,0
690,615,32,599.2771590889824,1776854524.0812805,wandb history,566.3699216199915,445.08966384439003,50.42857142857143,53.42857142857142,55.314284563064575,58.05714130401611,0,0
695,620,32,604.015183414883,1776855057.1090171,wandb history,571.098601851811,448.81344707576767,51.714285714285715,53.42857142857142,56.5000057220459,58.05714130401611,0,0
700,625,32,608.8106362088521,1776855596.5974565,wandb history,575.8895983848969,452.54749136078686,51.57142857142857,53.42857142857142,56.371426582336426,58.05714130401611,0,0
705,630,32,613.5061405626933,1776856124.8416963,wandb history,580.5791097432375,456.22424242764714,52.142857142857146,53.42857142857142,56.857144832611084,58.05714130401611,0,0
710,600,32,618.2087886852688,1776856653.88961,wandb console validation event,585.2756739892396,459.9801229423781,51.142857142857146,53.42857142857142,55.98571300506592,58.05714130401611,0,0
715,605,32,640.1101347287496,1776859117.79104,wandb console validation event,590.4767439187898,464.19192424340383,49.28571428571429,53.42857142857142,54.342854022979736,58.05714130401611,111,1
720,610,32,645.0471497790019,1776859673.205233,wandb console validation event,595.4597521445486,468.0479296481278,49.57142857142857,53.42857142857142,54.585713148117065,58.05714130401611,99,1
725,615,32,649.8863342942132,1776860217.613491,wandb console validation event,600.2104476312466,471.8452193077074,51.28571428571429,53.42857142857142,56.11428618431091,58.05714130401611,113,1
730,620,32,654.7995685068767,1776860770.35234,wandb console validation event,605.1677527790599,475.79078487831686,50.57142857142857,53.42857142857142,55.485713481903076,58.05714130401611,105,1
735,625,32,659.8725815730625,1776861341.06631,wandb console validation event,610.1802628212505,479.8148926406437,51.28571428571429,53.42857142857142,56.07143044471741,58.05714130401611,95,1
740,630,32,664.8615065871345,1776861902.320374,wandb console validation event,615.2125868127578,483.7983955872721,51.0,53.42857142857142,55.8571457862854,58.05714130401611,106,1
745,635,32,669.9788929663764,1776862478.0263417,wandb history,620.2490547793938,487.83593078149687,51.142857142857146,53.42857142857142,55.98571300506592,58.05714130401611,111,1
750,640,32,674.8047138701545,1776863020.9311934,wandb history,625.065223455694,491.6282067425715,50.71428571428571,53.42857142857142,55.61428666114807,58.05714130401611,0,0
755,645,32,679.4859671317206,1776863547.5721853,wandb history,629.7373867685927,495.36966935632955,50.57142857142857,53.42857142857142,55.50000071525574,58.05714130401611,0,0
760,650,32,684.2172608799405,1776864079.842732,wandb history,634.4612919208738,499.1058604994582,52.28571428571429,53.42857142857142,57.02856779098511,58.05714130401611,0,0
765,655,32,688.7635982958476,1776864591.3056912,wandb history,638.9936511057284,502.64239487676156,53.57142857142857,53.57142857142857,58.21428894996643,58.21428894996643,0,0
770,660,32,693.2452868143718,1776865095.4956496,wandb history,643.4397157728838,506.08884852270285,50.857142857142854,53.57142857142857,55.75714707374573,58.21428894996643,0,0
775,665,32,697.8573728942871,1776865614.3553336,wandb history,648.0471910027331,509.6346641714043,51.42857142857142,53.57142857142857,56.25714063644409,58.21428894996643,0,0
780,670,32,702.3518445205689,1776866119.9833915,wandb history,652.5345723069211,513.1213432260851,52.42857142857142,53.57142857142857,57.1571409702301,58.21428894996643,0,0
785,675,32,706.8714094797771,1776866628.4344494,wandb history,657.0472637489935,516.6982112720112,51.28571428571429,53.57142857142857,56.11428618431091,58.21428894996643,0,0
790,680,32,711.5008562363519,1776867149.2472095,wandb history,661.6683242107265,520.3225437540809,51.857142857142854,53.57142857142857,56.64286017417908,58.21428894996643,0,0
795,685,32,716.1379886076186,1776867670.9246013,wandb history,666.2986175575521,524.0347995832396,51.0,53.57142857142857,55.885714292526245,58.21428894996643,0,0
800,690,32,720.764728012085,1776868191.4327843,wandb history,670.9163011201885,527.6460150757266,49.57142857142857,53.57142857142857,54.571425914764404,58.21428894996643,0,0
805,695,32,726.285779132843,1776868812.5510354,wandb history,676.4142351885637,532.0137628051639,51.57142857142857,53.57142857142857,56.38571381568909,58.21428894996643,0,0
810,700,32,730.9315252346463,1776869335.1974719,wandb history,681.0353343984981,535.6331345070734,52.142857142857146,53.57142857142857,56.91428184509277,58.21428894996643,0,0
815,705,32,735.6370721562704,1776869864.5715005,wandb history,685.7214449473388,539.3167576126423,51.857142857142854,53.57142857142857,56.628572940826416,58.21428894996643,0,0
820,710,32,740.5120759497748,1776870413.0094273,wandb history,690.582601360778,543.1481255090899,52.0,53.57142857142857,56.75714612007141,58.21428894996643,0,0
825,715,32,745.4631479432848,1776870970.0050266,wandb history,695.526376037697,547.0830916570127,52.714285714285715,53.57142857142857,57.41428732872009,58.21428894996643,0,0
830,680,32,750.5589094056023,1776871543.278191,wandb console validation event,700.6696568521692,551.0520479694671,50.857142857142854,53.57142857142857,55.68571090698242,58.21428894996643,0,0
835,685,32,773.9473644722833,1776874174.479386,wandb console validation event,705.8760227851901,555.0358442895115,51.57142857142857,53.57142857142857,56.371426582336426,58.21428894996643,110,1
840,690,32,778.8907309786479,1776874730.608118,wandb console validation event,710.850887512366,558.9848078633845,51.142857142857146,53.57142857142857,55.98570704460144,58.21428894996643,100,1
845,695,32,785.6517582405938,1776875491.223685,wandb console validation event,717.5436276108358,564.5229702630639,52.28571428571429,53.57142857142857,57.014280557632446,58.21428894996643,119,1
850,700,32,790.6452359390258,1776876052.989926,wandb console validation event,722.5841916320555,568.4528504215511,52.42857142857142,53.57142857142857,57.14285969734192,58.21428894996643,100,1
855,705,32,795.7787850591872,1776876630.514202,wandb console validation event,727.6564632235799,572.4432323194875,52.0,53.57142857142857,56.75714612007141,58.21428894996643,102,1
860,710,32,800.8606387371487,1776877202.222741,wandb console validation event,732.8089980021119,576.4999241871138,51.142857142857146,53.57142857142857,55.985718965530396,58.21428894996643,113,1
865,715,32,806.1432622146607,1776877796.517882,wandb console validation event,738.002851089504,580.6449386508101,52.0,53.57142857142857,56.72857165336609,58.21428894996643,112,1
870,720,32,811.213277513716,1776878366.8946033,wandb history,743.0637741620508,584.6680712971257,52.0,53.57142857142857,56.757140159606934,58.21428894996643,110,1
875,725,32,815.8944991408454,1776878893.5320363,wandb history,747.7386249678996,588.3706973898411,52.85714285714286,53.57142857142857,57.54285454750061,58.21428894996643,0,0
880,730,32,820.7246316019693,1776879436.9219382,wandb history,752.5609709850451,592.1230761447714,51.57142857142857,53.57142857142857,56.371426582336426,58.21428894996643,0,0
885,735,32,825.5581132740444,1776879980.6886263,wandb history,757.3845078536372,595.8992269486852,53.42857142857142,53.57142857142857,58.04286003112793,58.21428894996643,0,0
890,740,32,830.3513902134365,1776880519.932282,wandb history,762.1380899652673,599.5994220227003,51.57142857142857,53.57142857142857,56.40000104904175,58.21428894996643,0,0
895,745,32,835.079235174391,1776881051.81484,wandb history,766.859559402201,603.3005223085979,51.57142857142857,53.57142857142857,56.35714530944824,58.21428894996643,0,0
900,750,32,839.8875075319078,1776881592.7454803,wandb history,771.6610432617532,607.0109985734688,51.57142857142857,53.57142857142857,56.38571381568909,58.21428894996643,0,0
905,755,32,844.6169106970893,1776882124.8033364,wandb history,776.3838204875589,610.6895584589905,52.42857142857142,53.57142857142857,57.10000395774841,58.21428894996643,0,0
910,760,32,849.4950669500563,1776882673.5959148,wandb history,781.2549627756741,614.4008072709706,52.714285714285715,53.57142857142857,57.357144355773926,58.21428894996643,0,0
915,765,32,854.2442990663317,1776883207.884528,wandb history,785.9984863107072,618.072184837593,50.857142857142854,53.57142857142857,55.714285373687744,58.21428894996643,0,0
920,770,32,859.0887888060676,1776883752.8896236,wandb history,790.8349261558718,621.8357018904222,49.57142857142857,53.57142857142857,54.5285701751709,58.21428894996643,0,0
925,775,32,863.9519706196255,1776884299.9975777,wandb history,795.6906554019782,625.6461829548412,50.71428571428571,53.57142857142857,55.54285645484924,58.21428894996643,0,0
930,780,32,868.7446154657999,1776884839.1701229,wandb history,800.4707036635114,629.3849337105122,50.857142857142854,53.57142857142857,55.77143430709839,58.21428894996643,0,0
935,785,32,873.4924930869208,1776885373.3063552,wandb history,805.210469022029,633.0995789892474,51.142857142857146,53.57142857142857,55.957138538360596,58.21428894996643,0,0
940,790,32,878.110927403768,1776885892.880216,wandb history,809.8226664319966,636.6720599250992,52.28571428571429,53.57142857142857,56.98571801185608,58.21428894996643,0,0
945,795,32,882.6724089474149,1776886406.0468895,wandb history,814.3761304985649,640.2664677888818,51.28571428571429,53.57142857142857,56.128573417663574,58.21428894996643,0,0
950,800,32,887.226059059567,1776886918.3325272,wandb history,818.8909885940287,643.7667168939611,51.57142857142857,53.57142857142857,56.31428360939026,58.21428894996643,0,0
955,805,32,891.8459316719903,1776887438.068196,wandb history,823.5040726079378,647.33997942749,52.142857142857146,53.57142857142857,56.857138872146606,58.21428894996643,0,0
960,810,32,896.6622802183363,1776887979.9074075,wandb history,828.310610911217,651.0486598247289,51.857142857142854,53.57142857142857,56.55714273452759,58.21428894996643,0,0
965,815,32,901.6235954644945,1776888538.0553727,wandb history,833.2647159504725,654.9658032986522,50.42857142857143,53.57142857142857,55.3428590297699,58.21428894996643,0,0
970,820,32,906.6987845166524,1776889109.014141,wandb history,838.3240563041469,658.8804211108221,51.28571428571429,53.57142857142857,56.07142448425293,58.21428894996643,0,0
975,790,32,911.599039662679,1776889660.292845,wandb console validation event,843.2173262551427,662.7275567370322,49.857142857142854,53.57142857142857,54.80000376701355,58.21428894996643,0,0
980,795,32,933.7084995566474,1776892147.607083,wandb console validation event,848.2850386544897,666.6144396084712,52.42857142857142,53.57142857142857,57.1142852306366,58.21428894996643,105,1
985,800,32,938.4741229163276,1776892683.739711,wandb console validation event,853.0966390174627,670.3525000189576,51.714285714285715,53.57142857142857,56.51429295539856,58.21428894996643,102,1
990,805,32,943.5663187556796,1776893256.611743,wandb console validation event,858.1269727591673,674.3394818402164,52.714285714285715,53.57142857142857,57.40000009536743,58.21428894996643,99,1
995,810,32,948.782634516822,1776893843.447266,wandb console validation event,863.390852823572,678.4737318949401,52.142857142857146,53.57142857142857,56.8428635597229,58.21428894996643,97,1
1000,815,32,954.4703099123636,1776894483.310748,wandb console validation event,869.0143131582273,682.8078615092403,51.857142857142854,53.57142857142857,56.58571124076843,58.21428894996643,107,1
1005,820,32,960.0804086134169,1776895114.446852,wandb console validation event,874.6719213503268,687.109970223291,52.0,53.57142857142857,56.71428442001343,58.21428894996643,97,1
1010,825,32,965.6711074850294,1776895743.400475,wandb history,880.19723480819,691.3861053574748,52.85714285714286,53.57142857142857,57.51429200172424,58.21428894996643,110,1
1015,830,32,970.6802722295125,1776896306.9315088,wandb history,885.1957791175445,695.2815908033815,53.0,53.57142857142857,57.61428475379944,58.21428894996643,0,0
1020,835,32,975.6435601403978,1776896865.3013988,wandb history,890.1517896780538,699.1705121567018,52.28571428571429,53.57142857142857,56.95713758468628,58.21428894996643,0,0
1025,840,32,980.7008730740017,1776897434.2491038,wandb history,895.2018757477402,703.0248270897733,50.71428571428571,53.57142857142857,55.557143688201904,58.21428894996643,0,0
1030,845,32,985.5903064494663,1776897984.3103585,wandb history,900.0608754447434,706.8036238876316,52.85714285714286,53.57142857142857,57.54285454750061,58.21428894996643,0,0
1035,850,32,990.5388001929389,1776898541.0159047,wandb history,904.97795398886,710.6285590171649,52.28571428571429,53.57142857142857,56.99999928474426,58.21428894996643,0,0
1040,855,32,995.4203478283353,1776899090.1900136,wandb history,909.8301520041459,714.4227862442367,51.42857142857142,53.57142857142857,56.24285936355591,58.21428894996643,0,0
1045,860,32,1000.2909431860182,1776899638.1319914,wandb history,914.693189168738,718.217639238139,50.71428571428571,53.57142857142857,55.58571219444275,58.21428894996643,0,0
1050,865,32,1005.2470182863872,1776900195.6904402,wandb history,919.6419592682355,722.056996562779,51.28571428571429,53.57142857142857,56.057143211364746,58.21428894996643,0,0
1055,870,32,1010.28657116784,1776900762.6401393,wandb history,924.6752900223269,725.9879840055439,50.57142857142857,53.57142857142857,55.42857050895691,58.21428894996643,0,0
1060,875,32,1015.2153559451633,1776901317.1284268,wandb history,929.5959872051577,729.8569213268988,51.0,53.57142857142857,55.885714292526245,58.21428894996643,0,0
1065,880,32,1020.1569440968832,1776901873.0570939,wandb history,934.5306237158014,733.6909127309091,51.857142857142854,53.57142857142857,56.58571720123291,58.21428894996643,0,0
1070,885,32,1024.9811545520358,1776902415.78077,wandb history,939.3348085207078,737.483061970075,51.142857142857146,53.57142857142857,55.98571300506592,58.21428894996643,0,0
1075,890,32,1029.939135424296,1776902973.5536182,wandb history,944.2859733776583,741.2808273990948,50.857142857142854,53.57142857142857,55.72856664657593,58.21428894996643,0,0
1080,895,32,1034.7361536725361,1776903513.2181711,wandb history,949.0750187618369,745.0887959285743,50.857142857142854,53.57142857142857,55.728572607040405,58.21428894996643,0,0
1085,900,32,1039.5763721762762,1776904057.7427528,wandb history,953.9098587391112,748.8046472075416,49.714285714285715,53.57142857142857,54.728567600250244,58.21428894996643,0,0
1090,905,32,1044.2601997672186,1776904584.6733568,wandb history,958.5870021764769,752.4487595475051,50.857142857142854,53.57142857142857,55.74285387992859,58.21428894996643,0,0
1095,910,32,1048.9843660545348,1776905116.142064,wandb history,963.2958746666213,756.0447534581191,52.57142857142857,53.57142857142857,57.31428861618042,58.21428894996643,0,0
1100,915,32,1053.5352832709418,1776905628.120251,wandb history,967.8320650862985,759.5806280298034,52.142857142857146,53.57142857142857,56.89999461174011,58.21428894996643,0,0
1105,920,32,1058.3604550743103,1776906170.9520788,wandb history,972.6513158872061,763.3182631155682,52.0,53.57142857142857,56.80000185966492,58.21428894996643,0,0
1110,925,32,1063.0587651083204,1776906699.5119576,wandb history,977.3388044140571,766.8599558963875,51.28571428571429,53.57142857142857,56.128573417663574,58.21428894996643,0,0
1115,890,32,1067.8384388181898,1776907237.22525,wandb console validation event,982.16900526762,770.5085638182527,50.57142857142857,53.57142857142857,55.485719442367554,58.21428894996643,0,0
1120,895,32,1088.7210350757175,1776909586.517329,wandb console validation event,987.5265275636647,774.5851919189261,49.57142857142857,53.57142857142857,54.500001668930054,58.21428894996643,108,1
1125,900,32,1093.7582227473788,1776910153.200942,wandb console validation event,992.6128965006934,778.5319556773205,50.28571428571429,53.57142857142857,55.1857054233551,58.21428894996643,114,1
1130,905,32,1098.7330919647218,1776910712.873729,wandb console validation event,997.523308183882,782.4120589238571,51.57142857142857,53.57142857142857,56.38571381568909,58.21428894996643,119,1
1135,910,32,1103.5575555377536,1776911255.625881,wandb console validation event,1002.4177973401546,786.2266355861724,51.0,53.57142857142857,55.84285259246826,58.21428894996643,97,1
1140,915,32,1108.46255235672,1776911807.438023,wandb console validation event,1007.2331058551867,790.0260192492605,49.57142857142857,53.57142857142857,54.55714464187622,58.21428894996643,113,1
1145,920,32,1113.5760365337796,1776912382.704993,wandb console validation event,1012.3928364029526,794.0041701842348,53.0,53.57142857142857,57.585710287094116,58.21428894996643,108,1


==> figures/data/compute_comparison/benchmark_scores.csv <==
Method,MMMU-Pro,MathVista,MathVision,ZeroBench,WeMath,MMBench,MM-Star,MathVerse,Avg.
GRPO (n=8),55.78,76.20,48.82,22.60,56.57,90.29,72.2,59.52,60.25
GRPO (n=16),55.665,74.75,53.78,23.5,62.19,90.16,69.57,59.5,61.14
AutoNPO,57.24,79.2,55.72,24.7,66,90.63,72.63,59.11,63.15


==> figures/data/compute_comparison/grpo_n16_validation_curve.csv <==
record_index,step,gpu_count,wall_gpu_hours_since_initial_validation,wall_clock_source,logged_step_gpu_hours,train_excluding_validation_save_gpu_hours,val_accuracy_percent,best_val_accuracy_percent,val_reward_score_percent,best_val_reward_score_percent
0,0,32,0.0,"console tqdm, second resolution",0.0,0.0,26.71428571428571,26.71428571428571,31.79999589920044,31.79999589920044
5,5,32,9.315555555555555,"console tqdm, second resolution",9.2958852364454,8.467202176596555,29.57142857142857,29.57142857142857,34.9142849445343,34.9142849445343
10,10,32,17.946666666666665,"console tqdm, second resolution",17.912756327518988,16.27428880101277,33.14285714285714,33.14285714285714,38.61428499221802,38.61428499221802
15,15,32,25.804444444444446,"console tqdm, second resolution",25.755535970133625,23.335101609101727,35.285714285714285,35.285714285714285,40.99999964237213,40.99999964237213
20,20,32,32.73777777777778,"console tqdm, second resolution",32.75675335351998,29.482005008281106,41.285714285714285,41.285714285714285,46.75714075565338,46.75714075565338
25,25,32,38.897777777777776,"console tqdm, second resolution",38.82403709775872,34.77589080897263,39.57142857142858,41.285714285714285,45.37142813205719,46.75714075565338
30,30,32,44.275555555555556,"console tqdm, second resolution",44.18743138689755,39.40000950989831,37.857142857142854,41.285714285714285,43.857142329216,46.75714075565338
35,35,32,49.324444444444445,"console tqdm, second resolution",49.22526104620761,43.7048274324793,38.285714285714285,41.285714285714285,44.24285590648651,46.75714075565338
40,40,32,54.14222222222222,"console tqdm, second resolution",54.08503126186215,47.86794990708638,38.714285714285715,41.285714285714285,44.71428692340851,46.75714075565338
45,45,32,59.111111111111114,"console tqdm, second resolution",58.98155977039288,52.03716681591131,42.142857142857146,42.142857142857146,47.74285554885864,47.74285554885864
50,50,32,63.88444444444445,"console tqdm, second resolution",63.737825282046366,56.12101150358303,40.285714285714285,42.142857142857146,46.18571400642395,47.74285554885864
55,55,32,68.72,"console tqdm, second resolution",68.56588430536083,60.238439248860296,43.28571428571429,43.28571428571429,48.91428351402283,48.91428351402283
60,60,32,73.63555555555556,"console tqdm, second resolution",73.52830644644384,64.44911664912684,43.42857142857143,43.42857142857143,49.0285724401474,49.0285724401474
65,65,32,78.57777777777778,"console tqdm, second resolution",78.39040016805133,68.7021911150631,38.57142857142858,43.42857142857143,44.685712456703186,49.0285724401474
70,70,32,83.44,"console tqdm, second resolution",83.23622959128684,72.8124028190991,38.57142857142858,43.42857142857143,44.614288210868835,49.0285724401474
75,75,32,88.44444444444444,"console tqdm, second resolution",88.23128623945432,77.11856220616441,39.14285714285714,43.42857142857143,45.100000500679016,49.0285724401474
80,80,32,93.41333333333333,"console tqdm, second resolution",93.27325214168471,81.44571353550586,43.28571428571429,43.42857142857143,48.94285798072815,49.0285724401474
85,85,32,98.36444444444444,"console tqdm, second resolution",98.13188785459225,85.64943901638811,43.142857142857146,43.42857142857143,48.77142906188965,49.0285724401474
90,90,32,103.28888888888889,"console tqdm, second resolution",103.04158712523471,89.88444163211518,41.85714285714286,43.42857142857143,47.62856960296631,49.0285724401474
95,95,32,108.28444444444445,"console tqdm, second resolution",108.0230962874492,94.13054156945812,42.42857142857142,43.42857142857143,48.11428487300873,49.0285724401474
100,100,32,113.27111111111111,"console tqdm, second resolution",113.07932581502324,98.38486701505052,45.42857142857143,45.42857142857143,50.78571438789368,50.78571438789368
105,105,32,118.57777777777778,"console tqdm, second resolution",118.29865775495146,102.87587743311086,46.714285714285715,46.714285714285715,51.97142958641052,51.97142958641052
110,110,32,123.56444444444445,"console tqdm, second resolution",123.2730841824164,107.17108044274565,44.714285714285715,46.714285714285715,50.128573179244995,51.97142958641052
115,115,32,128.61333333333334,"console tqdm, second resolution",128.30833013286815,111.53345005309002,43.57142857142857,46.714285714285715,49.10000264644623,51.97142958641052
120,120,32,133.77777777777777,"console tqdm, second resolution",133.53905668852437,115.974211006951,45.0,46.714285714285715,50.442856550216675,51.97142958641052
125,125,32,138.82666666666665,"console tqdm, second resolution",138.4926490420248,120.20671240510212,42.285714285714285,46.714285714285715,47.95714020729065,51.97142958641052
130,130,32,143.62666666666667,"console tqdm, second resolution",143.28289055022722,124.31394520943778,40.0,46.714285714285715,45.94285786151886,51.97142958641052
135,135,32,148.42666666666668,"console tqdm, second resolution",148.06765251977163,128.38010274857282,39.57142857142858,46.714285714285715,45.51428258419037,51.97142958641052
140,140,32,153.15555555555557,"console tqdm, second resolution",152.85145485446478,132.39185965307058,43.714285714285715,46.714285714285715,49.27143156528473,51.97142958641052
145,145,32,158.11555555555555,"console tqdm, second resolution",157.73173811591334,136.64257826639547,42.57142857142857,46.714285714285715,48.242855072021484,51.97142958641052
150,150,32,163.06666666666666,"console tqdm, second resolution",162.67135367592175,140.94949836531862,43.857142857142854,46.714285714285715,49.42856729030609,51.97142958641052
155,155,32,168.19555555555556,"console tqdm, second resolution",167.7867325404121,145.40577203604704,43.714285714285715,46.714285714285715,49.299997091293335,51.97142958641052
160,160,32,173.57333333333332,"console tqdm, second resolution",173.22652553097035,150.0625416095741,41.85714285714286,46.714285714285715,47.599998116493225,51.97142958641052
165,165,32,178.94222222222223,"console tqdm, second resolution",178.5155140075667,154.69960566550492,43.857142857142854,46.714285714285715,49.42857027053833,51.97142958641052
170,170,32,184.21333333333334,"console tqdm, second resolution",183.77149428653635,159.29322556164942,46.285714285714285,46.714285714285715,51.571422815322876,51.97142958641052
175,175,32,189.71555555555557,"console tqdm, second resolution",189.26135745671473,164.08712889820958,46.0,46.714285714285715,51.35714411735535,51.97142958641052
180,180,32,195.11111111111111,"console tqdm, second resolution",194.72462499487526,168.84022973808564,46.42857142857143,46.714285714285715,51.7714262008667,51.97142958641052
185,185,32,200.5511111111111,"console tqdm, second resolution",200.0706835392759,173.58786099855683,45.42857142857143,46.714285714285715,50.87141990661621,51.97142958641052
190,190,32,205.76888888888888,"console tqdm, second resolution",205.27727444707313,178.16724713580268,45.857142857142854,46.714285714285715,51.22857093811035,51.97142958641052
195,195,32,211.0311111111111,"console tqdm, second resolution",210.52717775534217,182.73940429740688,46.57142857142857,46.714285714285715,51.85714364051819,51.97142958641052
200,200,32,216.20444444444445,"console tqdm, second resolution",215.77224010668075,187.2744056851458,47.14285714285714,47.14285714285714,52.400004863739014,52.400004863739014
205,205,32,221.67111111111112,"console tqdm, second resolution",221.13783187733756,192.0369457420686,47.85714285714286,47.85714285714286,53.057146072387695,53.057146072387695
210,210,32,226.95111111111112,"console tqdm, second resolution",226.403457672002,196.70187886958527,50.57142857142857,50.57142857142857,55.500006675720215,55.500006675720215
215,215,32,232.4,"console tqdm, second resolution",231.84229779572743,201.45625074879578,47.42857142857143,50.57142857142857,52.657145261764526,55.500006675720215
220,220,32,237.97333333333333,"console tqdm, second resolution",237.47037775687252,206.33390197849315,45.0,50.57142857142857,50.471431016922,55.500006675720215
225,225,32,243.73333333333332,"console tqdm, second resolution",243.15228413170826,211.26242144563133,43.28571428571429,50.57142857142857,48.91428351402283,55.500006675720215
230,230,32,249.37777777777777,"console tqdm, second resolution",248.78111083676419,216.26208886150684,43.42857142857143,50.57142857142857,49.071428179740906,55.500006675720215
235,235,32,256.43555555555554,"console tqdm, second resolution",255.8305262723379,222.70556353632568,46.57142857142857,50.57142857142857,51.885706186294556,55.500006675720215
240,240,32,262.1688888888889,"console tqdm, second resolution",261.6135348308935,227.72000458783367,47.14285714285714,50.57142857142857,52.35714912414551,55.500006675720215
245,245,32,267.81333333333333,"console tqdm, second resolution",267.1719456079747,232.62745070810533,49.0,50.57142857142857,54.04285788536072,55.500006675720215
250,250,32,273.52,"console tqdm, second resolution",272.87517591741556,237.67870220791963,50.142857142857146,50.57142857142857,55.05714416503906,55.500006675720215
255,255,32,279.32444444444445,"console tqdm, second resolution",278.6633825910588,242.79990831528687,50.142857142857146,50.57142857142857,55.05714416503906,55.500006675720215
260,260,32,285.21777777777777,"console tqdm, second resolution",284.61042511500006,247.9459989345591,48.857142857142854,50.57142857142857,53.89999747276306,55.500006675720215
265,265,32,291.0577777777778,"console tqdm, second resolution",290.3661674417576,253.01197878526318,49.714285714285715,50.57142857142857,54.64285612106323,55.500006675720215
270,270,32,296.7288888888889,"console tqdm, second resolution",296.02116558374007,258.01666968711965,46.714285714285715,50.57142857142857,51.97142958641052,55.500006675720215
275,275,32,302.48,"console tqdm, second resolution",301.7603992867987,263.0635452665968,47.57142857142857,50.57142857142857,52.74285674095154,55.500006675720215
280,280,32,308.26666666666665,"console tqdm, second resolution",307.60258998018793,268.1588061398516,45.285714285714285,50.57142857142857,50.65714120864868,55.500006675720215
285,285,32,314.35555555555555,"console tqdm, second resolution",313.6081647137304,273.4188501081574,46.714285714285715,50.57142857142857,51.97142958641052,55.500006675720215
290,290,32,320.59555555555556,"console tqdm, second resolution",319.8405175598173,278.9310689048759,48.857142857142854,50.57142857142857,53.88571619987488,55.500006675720215
295,295,32,326.9066666666667,"console tqdm, second resolution",326.11719749194054,284.51084447613607,50.28571428571429,50.57142857142857,55.1714301109314,55.500006675720215
300,300,32,333.2266666666667,"console tqdm, second resolution",332.50359591816243,290.06963514422586,50.857142857142854,50.857142857142854,55.67142963409424,55.67142963409424
305,305,32,339.5111111111111,"console tqdm, second resolution",338.6924261153779,295.51209607352195,51.0,51.0,55.74285387992859,55.74285387992859
310,310,32,345.8222222222222,"console tqdm, second resolution",344.9998616476191,301.09586771681904,50.57142857142857,51.0,55.400002002716064,55.74285387992859
315,315,32,351.97333333333336,"console tqdm, second resolution",351.1406037775055,306.5391833165619,48.714285714285715,51.0,53.74285578727722,55.74285387992859
320,320,32,358.1333333333333,"console tqdm, second resolution",357.3569740043767,311.99285516853547,50.42857142857143,51.0,55.25714159011841,55.74285387992859
325,325,32,364.24,"console tqdm, second resolution",363.3764986046797,317.3114844617351,50.71428571428571,51.0,55.52857518196106,55.74285387992859
330,330,32,370.28444444444443,"console tqdm, second resolution",369.3941113696682,322.6841938574778,50.57142857142857,51.0,55.414289236068726,55.74285387992859
335,335,32,376.2311111111111,"console tqdm, second resolution",375.32059971659135,327.94249295144033,47.42857142857143,51.0,52.5857150554657,55.74285387992859
340,340,32,382.03555555555556,"console tqdm, second resolution",381.162519111803,333.10059682032096,48.0,51.0,53.08571457862854,55.74285387992859
345,345,32,387.8311111111111,"console tqdm, second resolution",386.88784387798154,338.171726437389,43.714285714285715,51.0,49.21428561210632,55.74285387992859
350,350,32,393.4844444444444,"console tqdm, second resolution",392.54228689237806,343.1581400444441,44.857142857142854,51.0,50.271427631378174,55.74285387992859
355,355,32,399.5111111111111,"console tqdm, second resolution",398.55467049578203,348.5080898075178,46.57142857142857,51.0,51.78570747375488,55.74285387992859
360,360,32,405.64444444444445,"console tqdm, second resolution",404.7222450205622,353.89721661909584,47.285714285714285,51.0,52.485716342926025,55.74285387992859
365,365,32,411.96444444444444,"console tqdm, second resolution",410.9832677520232,359.4733455834103,47.42857142857143,51.0,52.62856483459473,55.74285387992859
370,370,32,418.3911111111111,"console tqdm, second resolution",417.3729199809291,365.14498100307253,50.28571428571429,51.0,55.18571138381958,55.74285387992859
375,375,32,424.7288888888889,"console tqdm, second resolution",423.70599121167635,370.7310707001202,49.714285714285715,51.0,54.62856888771057,55.74285387992859
380,380,32,431.02222222222224,"console tqdm, second resolution",430.0617450319603,376.2919646249132,49.57142857142857,51.0,54.499995708465576,55.74285387992859
385,385,32,437.47555555555556,"console tqdm, second resolution",436.42377562002173,381.96354574534837,49.142857142857146,51.0,54.15714383125305,55.74285387992859
390,390,32,444.1688888888889,"console tqdm, second resolution",443.107122146301,387.9143480101869,49.42857142857143,51.0,54.3571412563324,55.74285387992859
395,395,32,450.9688888888889,"console tqdm, second resolution",449.88571796499815,393.9541166098975,49.142857142857146,51.0,54.02857065200806,55.74285387992859
400,400,32,457.72444444444443,"console tqdm, second resolution",456.71226748987414,400.0185767591745,48.42857142857142,51.0,53.385716676712036,55.74285387992859
405,405,32,464.61333333333334,"console tqdm, second resolution",463.4905385465196,406.04379230893943,48.142857142857146,51.0,53.228574991226196,55.74285387992859
410,410,32,471.4488888888889,"console tqdm, second resolution",470.32751353884737,412.1099437069914,50.0,51.0,54.842859506607056,55.74285387992859
415,415,32,478.1777777777778,"console tqdm, second resolution",477.03319909486504,418.0798016296927,50.57142857142857,51.0,55.41428327560425,55.74285387992859
420,420,32,484.97777777777776,"console tqdm, second resolution",483.8632207834245,424.1261839835346,49.57142857142857,51.0,54.514288902282715,55.74285387992859
425,425,32,491.99111111111114,"console tqdm, second resolution",490.80074292105104,430.3312399470185,51.142857142857146,51.142857142857146,55.91428875923157,55.91428875923157
430,430,32,498.8622222222222,"console tqdm, second resolution",497.65264633358765,436.45941774666517,50.28571428571429,51.142857142857146,55.1714301109314,55.91428875923157
435,435,32,505.62666666666667,"console tqdm, second resolution",504.40811487906507,442.4949639590147,50.28571428571429,51.142857142857146,55.157142877578735,55.91428875923157
440,440,32,512.5422222222222,"console tqdm, second resolution",511.38973521481785,448.66922126245584,49.142857142857146,51.142857142857146,54.09999489784241,55.91428875923157
445,445,32,519.5733333333334,"console tqdm, second resolution",518.3345405071187,454.87131142432906,47.42857142857143,51.142857142857146,52.58570909500122,55.91428875923157
450,450,32,526.4088888888889,"console tqdm, second resolution",525.1575181369525,460.980468820766,49.714285714285715,51.142857142857146,54.671430587768555,55.91428875923157
455,455,32,533.0577777777778,"console tqdm, second resolution",531.7922773992808,466.92125548421507,49.142857142857146,51.142857142857146,54.15714383125305,55.91428875923157
460,460,32,540.0,"console tqdm, second resolution",538.7730942583995,473.1407366851924,52.42857142857142,52.42857142857142,57.10000395774841,57.10000395774841
465,465,32,546.6666666666666,"console tqdm, second resolution",545.3617857106775,479.0624456716225,52.142857142857146,52.42857142857142,56.871432065963745,57.10000395774841
470,470,32,553.2266666666667,"console tqdm, second resolution",551.9086696226046,484.9231747256737,50.0,52.42857142857142,54.95713949203491,57.10000395774841
475,475,32,559.6622222222222,"console tqdm, second resolution",558.3179890819039,490.6479259941023,50.857142857142854,52.42857142857142,55.714285373687744,57.10000395774841
480,480,32,565.92,"console tqdm, second resolution",564.6368147205603,496.2321190254266,49.57142857142857,52.42857142857142,54.571425914764404,57.10000395774841
485,485,32,572.0533333333333,"console tqdm, second resolution",570.6808369509938,501.56238633970213,48.714285714285715,52.42857142857142,53.81428599357605,57.10000395774841
490,490,32,577.9911111111111,"console tqdm, second resolution",576.6041468890115,506.84439608603094,48.42857142857142,52.42857142857142,53.542858362197876,57.10000395774841
495,495,32,583.9555555555555,"console tqdm, second resolution",582.5600086012586,512.1599727682769,47.42857142857143,52.42857142857142,52.657145261764526,57.10000395774841
500,500,32,589.7511111111111,"console tqdm, second resolution",588.4026732180598,517.3317128403215,49.42857142857143,52.42857142857142,54.45713996887207,57.10000395774841
505,505,32,595.5111111111111,"console tqdm, second resolution",594.0799724759348,522.4593599566238,50.57142857142857,52.42857142857142,55.485713481903076,57.10000395774841
510,510,32,601.1288888888889,"console tqdm, second resolution",599.6915956707361,527.4138439223233,50.57142857142857,52.42857142857142,55.471426248550415,57.10000395774841
515,515,32,606.6044444444444,"console tqdm, second resolution",605.1408476949814,532.3146366068452,50.71428571428571,52.42857142857142,55.62857389450073,57.10000395774841
520,520,32,612.2311111111111,"console tqdm, second resolution",610.8250747144408,537.3311955794154,50.42857142857143,52.42857142857142,55.37142753601074,57.10000395774841
525,525,32,618.0088888888889,"console tqdm, second resolution",616.5437866724573,542.3744735605704,49.857142857142854,52.42857142857142,54.84285354614258,57.10000395774841
530,530,32,624.0711111111111,"console tqdm, second resolution",622.577169608451,547.6956724897193,48.285714285714285,52.42857142857142,53.371429443359375,57.10000395774841
535,535,32,630.0888888888888,"console tqdm, second resolution",628.5816709528057,553.0661707970065,46.85714285714286,52.42857142857142,52.157145738601685,57.10000395774841
540,540,32,636.3733333333333,"console tqdm, second resolution",634.91885971208,558.6704745564941,47.85714285714286,52.42857142857142,53.07142734527588,57.10000395774841
545,545,32,642.9866666666667,"console tqdm, second resolution",641.4443499088804,564.4337431566272,49.28571428571429,52.42857142857142,54.29999828338623,57.10000395774841
550,550,32,649.4577777777778,"console tqdm, second resolution",647.8997440868285,570.1729208819796,49.28571428571429,52.42857142857142,54.31428551673889,57.10000395774841
555,555,32,655.7866666666666,"console tqdm, second resolution",654.2167253533937,575.8354606021278,49.42857142857143,52.42857142857142,54.45714592933655,57.10000395774841
560,560,32,662.4,"console tqdm, second resolution",660.8819912012356,581.7194088011256,50.28571428571429,52.42857142857142,55.2142858505249,57.10000395774841
565,565,32,669.1466666666666,"console tqdm, second resolution",667.5550131837279,587.7136795151999,52.42857142857142,52.42857142857142,57.171428203582764,57.171428203582764
570,570,32,675.6177777777777,"console tqdm, second resolution",674.0086639757268,593.479755856461,51.57142857142857,52.42857142857142,56.40000104904175,57.171428203582764
575,575,32,681.8488888888888,"console tqdm, second resolution",680.2340553613897,599.0480549987365,52.142857142857146,52.42857142857142,56.928569078445435,57.171428203582764
580,580,32,688.2133333333334,"console tqdm, second resolution",686.6340666619129,604.7019932295692,51.0,52.42857142857142,55.82857131958008,57.171428203582764
585,585,32,694.5955555555555,"console tqdm, second resolution",692.9532307680034,610.3172579539878,50.857142857142854,52.42857142857142,55.642855167388916,57.171428203582764
590,590,32,701.12,"console tqdm, second resolution",699.468192282911,616.1518716803275,48.285714285714285,52.42857142857142,53.385716676712036,57.171428203582764
595,595,32,707.7155555555555,"console tqdm, second resolution",706.0404235777384,621.9932648353423,48.57142857142857,52.42857142857142,53.5714328289032,57.171428203582764
600,600,32,714.4444444444445,"console tqdm, second resolution",712.8222224869993,627.9271314051996,50.28571428571429,52.42857142857142,55.11428117752075,57.171428203582764
605,605,32,722.0088888888889,"console tqdm, second resolution",720.2959919996932,634.6967711910502,51.0,52.42857142857142,55.84285855293274,57.171428203582764
610,610,32,728.7466666666667,"console tqdm, second resolution",727.0347344331857,640.7391570525161,50.42857142857143,52.42857142857142,55.28571605682373,57.171428203582764
615,615,32,735.2266666666667,"console tqdm, second resolution",733.5095774645896,646.4969510996983,50.71428571428571,52.42857142857142,55.571430921554565,57.171428203582764
620,620,32,741.36,"console tqdm, second resolution",739.7060244604655,651.9341397710393,49.57142857142857,52.42857142857142,54.5285701751709,57.171428203582764
625,625,32,747.0577777777778,"console tqdm, second resolution",745.3049454807076,656.9205978636195,50.142857142857146,52.42857142857142,55.071431398391724,57.171428203582764
630,630,32,752.3911111111111,"console tqdm, second resolution",750.6356355968345,661.6181421565182,51.28571428571429,52.42857142857142,56.09999895095825,57.171428203582764
635,635,32,757.7066666666667,"console tqdm, second resolution",755.9167478291029,666.2666578226164,50.857142857142854,52.42857142857142,55.77143430709839,57.171428203582764
640,640,32,763.1022222222222,"console tqdm, second resolution",761.3654799785093,671.0767027760048,48.142857142857146,52.42857142857142,53.29999923706055,57.171428203582764
645,645,32,768.5333333333333,"console tqdm, second resolution",766.7268188972895,675.8850582280838,48.42857142857142,52.42857142857142,53.585708141326904,57.171428203582764
650,650,32,773.8577777777778,"console tqdm, second resolution",772.0404204610694,680.6599567952048,47.714285714285715,52.42857142857142,52.942854166030884,57.171428203582764
655,655,32,779.1555555555556,"console tqdm, second resolution",777.3387934868741,685.3451089374907,48.285714285714285,52.42857142857142,53.442853689193726,57.171428203582764
660,660,32,784.1333333333333,"console tqdm, second resolution",782.3637714366946,689.7994513128842,49.714285714285715,52.42857142857142,54.742854833602905,57.171428203582764
665,665,32,788.8533333333334,"console tqdm, second resolution",786.9926678025432,693.9385454864221,50.0,52.42857142857142,54.99999523162842,57.171428203582764
670,670,32,793.2711111111112,"console tqdm, second resolution",791.4021099736334,697.9028839101167,47.714285714285715,52.42857142857142,52.942848205566406,57.171428203582764
675,675,32,797.4755555555555,"console tqdm, second resolution",795.596493478376,701.633894217776,48.857142857142854,52.42857142857142,53.97142767906189,57.171428203582764
680,680,32,801.76,"console tqdm, second resolution",799.9223398935899,705.3896194895399,47.42857142857143,52.42857142857142,52.657145261764526,57.171428203582764
685,685,32,806.5422222222222,"console tqdm, second resolution",804.6207358191824,709.6057683399775,45.857142857142854,52.42857142857142,51.27142667770386,57.171428203582764
690,690,32,811.1822222222222,"console tqdm, second resolution",809.2625427496516,713.7393826874945,45.14285714285714,52.42857142857142,50.62857270240784,57.171428203582764
695,695,32,816.8888888888889,"console tqdm, second resolution",814.9185921294677,718.7391578159068,44.142857142857146,52.42857142857142,49.68571364879608,57.171428203582764
700,700,32,822.9333333333333,"console tqdm, second resolution",821.0250987158508,724.0702136045757,49.57142857142857,52.42857142857142,54.58571910858154,57.171428203582764
705,705,32,829.1822222222222,"console tqdm, second resolution",827.1972093402139,729.5998197608483,48.142857142857146,52.42857142857142,53.31428050994873,57.171428203582764
710,710,32,835.3688888888889,"console tqdm, second resolution",833.3590192666215,735.1302484467833,47.57142857142857,52.42857142857142,52.785712480545044,57.171428203582764
715,715,32,841.2266666666667,"console tqdm, second resolution",839.185217770516,740.3533528440363,49.142857142857146,52.42857142857142,54.21428084373474,57.171428203582764
720,720,32,846.9422222222222,"console tqdm, second resolution",844.97173040241,745.4223619372004,49.0,52.42857142857142,54.07142639160156,57.171428203582764
725,725,32,852.6666666666666,"console tqdm, second resolution",850.6308825783225,750.4304412906513,47.85714285714286,52.42857142857142,53.04285287857056,57.171428203582764
730,730,32,858.3022222222222,"console tqdm, second resolution",856.2544117493203,755.4352161302087,47.57142857142857,52.42857142857142,52.814286947250366,57.171428203582764
735,735,32,864.0,"console tqdm, second resolution",861.9137090690889,760.4563469562431,47.714285714285715,52.42857142857142,52.91429162025452,57.171428203582764
740,740,32,869.7688888888889,"console tqdm, second resolution",867.746801094092,765.5060219782052,48.285714285714285,52.42857142857142,53.39999794960022,57.171428203582764
745,745,32,875.6,"console tqdm, second resolution",873.4651130943477,770.5203077442198,46.714285714285715,52.42857142857142,52.01427936553955,57.171428203582764
750,750,32,881.5555555555555,"console tqdm, second resolution",879.4518235310333,775.8498023517595,49.714285714285715,52.42857142857142,54.728567600250244,57.171428203582764
755,755,32,887.5911111111111,"console tqdm, second resolution",885.4182124773413,781.0683167736129,49.714285714285715,52.42857142857142,54.69999313354492,57.171428203582764
760,760,32,893.84,"console tqdm, second resolution",891.7547355989594,786.549578267845,49.857142857142854,52.42857142857142,54.842859506607056,57.171428203582764
765,765,32,900.1333333333333,"console tqdm, second resolution",897.9782794162652,792.1351304511436,49.28571428571429,52.42857142857142,54.3571412563324,57.171428203582764
770,770,32,906.6666666666666,"console tqdm, second resolution",904.4560091099391,797.9328377302302,49.714285714285715,52.42857142857142,54.71428632736206,57.171428203582764
775,775,32,913.3155555555555,"console tqdm, second resolution",911.1171098033464,803.8948161524369,48.857142857142854,52.42857142857142,53.942859172821045,57.171428203582764
780,780,32,920.3822222222223,"console tqdm, second resolution",918.2277377798449,810.2141612787731,49.57142857142857,52.42857142857142,54.59999442100525,57.171428203582764
785,785,32,927.6088888888889,"console tqdm, second resolution",925.320723086788,816.5496314126129,49.28571428571429,52.42857142857142,54.29999828338623,57.171428203582764
790,790,32,934.8088888888889,"console tqdm, second resolution",932.5045307952062,822.9955569711556,48.57142857142857,52.42857142857142,53.67143750190735,57.171428203582764
795,795,32,941.9822222222223,"console tqdm, second resolution",939.6760442987809,829.4452878023932,49.0,52.42857142857142,54.07142639160156,57.171428203582764
800,800,32,949.0488888888889,"console tqdm, second resolution",946.782798649973,835.7565929686506,50.0,52.42857142857142,54.95714545249939,57.171428203582764
805,805,32,956.4977777777777,"console tqdm, second resolution",954.1485836002831,842.3820105815845,49.857142857142854,52.42857142857142,54.828572273254395,57.171428203582764
810,810,32,963.8933333333333,"console tqdm, second resolution",961.5122158145573,848.9931906200635,49.57142857142857,52.42857142857142,54.55714464187622,57.171428203582764
815,815,32,971.1555555555556,"console tqdm, second resolution",968.7597281209628,855.5418449635534,50.57142857142857,52.42857142857142,55.485713481903076,57.171428203582764
820,820,32,978.4622222222222,"console tqdm, second resolution",976.1370360542668,862.1514312010175,50.57142857142857,52.42857142857142,55.50000071525574,57.171428203582764
825,825,32,985.3866666666667,"console tqdm, second resolution",982.9668107896981,868.2860440892664,51.857142857142854,52.42857142857142,56.65714144706726,57.171428203582764
830,830,32,991.9111111111112,"console tqdm, second resolution",989.4967919291639,874.234994126759,50.0,52.42857142857142,55.000001192092896,57.171428203582764
835,835,32,997.7333333333333,"console tqdm, second resolution",995.3394438958375,879.5014386909352,49.57142857142857,52.42857142857142,54.61428165435791,57.171428203582764
840,840,32,1003.4577777777778,"console tqdm, second resolution",1001.134651195349,884.6434942643841,49.57142857142857,52.42857142857142,54.59999442100525,57.171428203582764
845,845,32,1009.0933333333334,"console tqdm, second resolution",1006.6543037751545,889.6351606180126,48.0,52.42857142857142,53.200000524520874,57.171428203582764
850,850,32,1014.2133333333334,"console tqdm, second resolution",1011.7996058636448,894.2415290947424,49.142857142857146,52.42857142857142,54.2285680770874,57.171428203582764
855,855,32,1019.1111111111111,"console tqdm, second resolution",1016.6523782744694,898.5729266616557,47.714285714285715,52.42857142857142,52.9285728931427,57.171428203582764
860,860,32,1024.0177777777778,"console tqdm, second resolution",1021.6227093268517,902.9135347333427,52.0,52.42857142857142,56.79999589920044,57.171428203582764
865,865,32,1029.2355555555555,"console tqdm, second resolution",1026.7232001149778,907.3765290852637,50.142857142857146,52.42857142857142,55.09999990463257,57.171428203582764
870,870,32,1034.3466666666666,"console tqdm, second resolution",1031.8326531288442,911.8784090326955,49.28571428571429,52.42857142857142,54.342854022979736,57.171428203582764
875,875,32,1039.9377777777777,"console tqdm, second resolution",1037.3985290168537,916.849902549415,49.0,52.42857142857142,54.10000681877136,57.171428203582764
880,880,32,1046.088888888889,"console tqdm, second resolution",1043.5992893467387,922.3539654920229,50.142857142857146,52.42857142857142,55.12856841087341,57.171428203582764
885,885,32,1052.5155555555555,"console tqdm, second resolution",1049.9355148069665,928.0844587398424,49.42857142857143,52.42857142857142,54.48571443557739,57.171428203582764
890,890,32,1058.6933333333334,"console tqdm, second resolution",1056.1149610654845,933.6075346455599,48.857142857142854,52.42857142857142,53.957146406173706,57.171428203582764
895,895,32,1065.04,"console tqdm, second resolution",1062.4415646440639,939.2696448836848,50.42857142857143,52.42857142857142,55.3857147693634,57.171428203582764
900,900,32,1071.2533333333333,"console tqdm, second resolution",1068.73773742801,944.8623678941093,49.57142857142857,52.42857142857142,54.61428165435791,57.171428203582764
905,905,32,1077.4933333333333,"console tqdm, second resolution",1074.8836982198845,950.3861889877356,49.42857142857143,52.42857142857142,54.48571443557739,57.171428203582764
910,910,32,1083.5377777777778,"console tqdm, second resolution",1080.909181158081,955.7608502501456,48.857142857142854,52.42857142857142,53.97142767906189,57.171428203582764
915,915,32,1089.6622222222222,"console tqdm, second resolution",1087.0250047545796,961.2455262552678,50.857142857142854,52.42857142857142,55.77143430709839,57.171428203582764
920,920,32,1095.9555555555555,"console tqdm, second resolution",1093.390255204284,966.8727500454254,48.42857142857142,52.42857142857142,53.58571410179138,57.171428203582764
925,925,32,1102.3111111111111,"console tqdm, second resolution",1099.6209304986046,972.450949461249,49.857142857142854,52.42857142857142,54.8714280128479,57.171428203582764
930,930,32,1108.7466666666667,"console tqdm, second resolution",1106.0212676117674,978.2007614263396,49.42857142857143,52.42857142857142,54.485708475112915,57.171428203582764
935,935,32,1115.44,"console tqdm, second resolution",1112.70560718585,984.1994758397113,48.714285714285715,52.42857142857142,53.82856726646423,57.171428203582764
940,940,32,1121.92,"console tqdm, second resolution",1119.2740845036444,989.9942971578882,47.85714285714286,52.42857142857142,53.04285287857056,57.171428203582764
945,945,32,1128.9155555555556,"console tqdm, second resolution",1126.1538299576814,996.1622422976853,49.28571428571429,52.42857142857142,54.328566789627075,57.171428203582764
950,950,32,1136.151111111111,"console tqdm, second resolution",1133.3719898112904,1002.6349803043798,48.142857142857146,52.42857142857142,53.25714349746704,57.171428203582764
955,955,32,1143.8222222222223,"console tqdm, second resolution",1141.0371928526586,1009.531608192958,48.142857142857146,52.42857142857142,53.25714349746704,57.171428203582764
960,960,32,1151.9466666666667,"console tqdm, second resolution",1149.177611578587,1016.8186496062639,50.28571428571429,52.42857142857142,55.17142415046692,57.171428203582764
965,965,32,1160.6666666666667,"console tqdm, second resolution",1157.8249739822413,1024.6479066125944,49.714285714285715,52.42857142857142,54.585713148117065,57.171428203582764
970,970,32,1169.6177777777777,"console tqdm, second resolution",1166.681678827138,1032.7074010132687,50.857142857142854,52.42857142857142,55.67142367362976,57.171428203582764
975,975,32,1178.2577777777778,"console tqdm, second resolution",1175.268602399557,1040.5168915176268,49.42857142857143,52.42857142857142,54.44285869598389,57.171428203582764
980,980,32,1186.2488888888888,"console tqdm, second resolution",1183.3334180945635,1047.7947196154607,51.42857142857142,52.42857142857142,56.27142786979675,57.171428203582764
985,985,32,1193.36,"console tqdm, second resolution",1190.4759262095827,1054.254390499654,49.857142857142854,52.42857142857142,54.8714280128479,57.171428203582764
990,990,32,1200.0,"console tqdm, second resolution",1196.966326257425,1060.1004959594707,48.714285714285715,52.42857142857142,53.842854499816895,57.171428203582764
995,995,32,1206.408888888889,"console tqdm, second resolution",1203.4477133054784,1065.90849585499,50.71428571428571,52.42857142857142,55.642855167388916,57.171428203582764
1000,1000,32,1213.4755555555555,"console tqdm, second resolution",1210.5409851730512,1072.1834100802616,50.42857142857143,52.42857142857142,55.35714030265808,57.171428203582764
1005,1005,32,1221.1022222222223,"console tqdm, second resolution",1218.0661642331133,1078.970375264554,50.857142857142854,52.42857142857142,55.714285373687744,57.171428203582764
1010,1010,32,1229.0311111111112,"console tqdm, second resolution",1225.9868496967686,1086.1343323697647,48.285714285714285,52.42857142857142,53.39999794960022,57.171428203582764
1015,1015,32,1237.6622222222222,"console tqdm, second resolution",1234.5143760785522,1093.8365939631747,49.857142857142854,52.42857142857142,54.74286079406738,57.171428203582764


==> figures/data/compute_comparison/grpo_validation_curve.csv <==
record_index,step,gpu_count,wall_gpu_hours_since_initial_validation,wandb_runtime_gpu_hours,timestamp_utc_seconds,logged_step_gpu_hours,train_excluding_validation_save_gpu_hours,val_accuracy_percent,best_val_accuracy_percent,val_reward_score_percent,best_val_reward_score_percent
0,0,64,0.0,3.5556346509155556,1775656410.9674575,0.0,0.0,26.571428571428573,26.571428571428573,31.78570866584778,31.78570866584778
5,5,64,8.76143906487359,11.871154446879999,1775656903.798405,8.737123455239667,7.100161776145299,29.57142857142857,29.57142857142857,34.700000286102295,34.700000286102295
10,10,64,16.990034934149847,20.089948697973334,1775657366.6569226,16.946037303308646,13.61717017773125,28.714285714285715,29.57142857142857,34.49999690055847,34.700000286102295
15,15,64,24.82361110687256,27.855811551573332,1775657807.2955823,24.762987133363882,19.783916744324895,32.0,32.0,37.88571655750275,37.88571655750275
20,20,64,32.336023038228355,35.259197493866665,1775658229.8687534,32.25848055200444,25.602901353703604,35.57142857142857,35.57142857142857,41.25714600086212,41.25714600086212
25,25,64,39.17730320400662,42.08003336929777,1775658614.6907628,39.08323872864246,30.85607933584187,39.14285714285714,39.14285714285714,44.7857141494751,44.7857141494751
30,30,64,45.64878226386176,48.47410210819555,1775658978.7114599,45.5416593346662,35.79174852344725,37.857142857142854,39.14285714285714,43.74285936355591,44.7857141494751
35,35,64,51.87306104024251,54.66869730990222,1775659328.827141,51.75048709574673,40.501090514361856,38.42857142857143,39.14285714285714,44.3142831325531,44.7857141494751
40,40,64,57.955838428073456,60.720129267964445,1775659670.983369,57.81454179830021,45.02648442520036,37.0,39.14285714285714,43.04285645484924,44.7857141494751
45,45,64,63.88266944461399,66.62388533111111,1775660004.3676138,63.72575539939933,49.43236778491073,37.0,39.14285714285714,43.11428368091583,44.7857141494751
50,50,64,69.74808996412489,72.49117065342223,1775660334.297518,69.57562556362814,53.89370206534863,38.857142857142854,39.14285714285714,44.7857141494751,44.7857141494751
55,55,64,75.55126673380533,78.37137458506666,1775660660.7262113,75.35968053436942,58.2336906763249,39.85714285714286,39.85714285714286,45.71428596973419,45.71428596973419
60,60,64,81.62205499860976,84.38689437824,1775661002.2080512,81.41498972667588,62.65114229175779,39.85714285714286,39.85714285714286,45.7571417093277,45.7571417093277
65,65,64,87.38341563330756,90.06629008021334,1775661326.284587,87.15792886114782,66.98313507053587,40.285714285714285,40.285714285714285,46.15714251995087,46.15714251995087
70,70,64,93.07037152184381,95.84472843016889,1775661646.1758556,92.82866628600492,71.2189401575923,40.14285714285714,40.285714285714285,46.01428210735321,46.15714251995087
75,75,64,98.89144890255398,101.63004078448,1775661973.6114583,98.63549760722452,75.67739722066456,40.0,40.285714285714285,45.89999318122864,46.15714251995087
80,80,64,104.43310573154025,107.1545923587911,1775662285.329655,104.15654883344968,79.9428527038296,39.85714285714286,40.285714285714285,45.82856893539429,46.15714251995087
85,85,64,110.13182475195991,112.81130551278223,1775662605.8825998,109.83526977337068,84.31663030015098,41.42857142857143,41.42857142857143,47.200000286102295,47.200000286102295
90,90,64,115.70052666558159,118.46737669834667,1775662919.1220825,115.38579501602385,88.44626725143857,39.0,41.42857142857143,45.02857029438019,47.200000286102295
95,95,64,121.50939237806531,124.25187799008,1775663245.8707788,121.17522777193122,92.80651389122009,44.142857142857146,44.142857142857146,49.67142641544342,49.67142641544342
100,100,64,127.19017766316732,129.9092235642489,1775663565.414951,126.83558710551924,97.14928644299508,43.57142857142857,44.142857142857146,49.214282631874084,49.67142641544342
105,105,64,132.9942911529541,135.6982051839111,1775663891.896335,132.60943292074734,101.46187089734607,43.857142857142854,44.142857142857146,49.42857027053833,49.67142641544342
110,110,64,138.79623694525824,141.57077513678223,1775664218.2557857,138.39374726547135,105.72318111966054,42.857142857142854,44.142857142857146,48.52856397628784,49.67142641544342
115,115,64,144.46076992882624,147.18057841927111,1775664536.885766,144.0441318451365,109.99258262081278,42.285714285714285,44.142857142857146,48.0428546667099,49.67142641544342
120,120,64,150.39390162997776,153.1668879077689,1775664870.6244242,149.96450700266493,114.31329083538718,43.28571428571429,44.142857142857146,48.92857074737549,49.67142641544342
125,125,64,156.2802801428901,159.01052667763557,1775665201.7332156,155.83243322547938,118.65700626101759,42.285714285714285,44.142857142857146,48.014286160469055,49.67142641544342
130,130,64,162.1026557498508,164.83373666224,1775665529.2418435,161.64040633645322,122.97633710328076,40.42857142857143,44.142857142857146,46.37143015861511,49.67142641544342
135,135,64,167.63011367797853,170.29672930869333,1775665840.161352,167.15115915834903,127.30697136865722,41.57142857142857,44.142857142857146,47.4142849445343,49.67142641544342
140,140,64,173.19135514153373,175.89364958113777,1775666152.9811842,172.69555591563383,131.357755210797,43.714285714285715,44.142857142857146,49.32856857776642,49.67142641544342
145,145,64,178.94501182132296,181.68218395251554,1775666476.6243725,178.43191797239913,135.6610868133108,43.857142857142854,44.142857142857146,49.42857027053833,49.67142641544342
150,150,64,184.79010517968072,187.53484546026667,1775666805.410874,184.26116000854307,139.9945976593097,41.285714285714285,44.142857142857146,47.114282846450806,49.67142641544342
155,155,64,190.63634199778238,193.3870203410311,1775667134.261695,190.08915478401713,144.33504643506473,40.14285714285714,44.142857142857146,46.10000252723694,49.67142641544342
160,160,64,196.390522096422,199.12401504215111,1775667457.9343255,195.82621881557836,148.5843331017097,41.57142857142857,44.142857142857146,47.39999771118164,49.67142641544342
165,165,64,202.0915513865153,204.83475895536,1775667778.617223,201.51375015222365,152.9269785352548,41.85714285714286,44.142857142857146,47.64285683631897,49.67142641544342
170,170,64,208.0553059217665,210.84543703027555,1775668114.0784156,207.45800142377615,157.4053141716785,42.142857142857146,44.142857142857146,47.88571298122406,49.67142641544342
175,175,64,214.01222512986925,216.69088685724444,1775668449.155121,213.39807628005744,161.76909561859236,44.857142857142854,44.857142857142854,50.31428337097168,50.31428337097168
180,180,64,219.73647212558322,222.42916218759112,1775668771.1440146,219.10408837633,166.0432285037968,45.0,45.0,50.457143783569336,50.457143783569336
185,185,64,225.63871366288927,228.37677993569778,1775669103.145101,224.99155040572086,170.33361881073978,43.714285714285715,45.0,49.300000071525574,50.457143783569336
190,190,64,231.26986781226265,234.10474449109336,1775669419.897522,230.60596589581834,174.63205822179714,43.42857142857143,45.0,49.05714690685272,50.457143783569336
195,195,64,236.9993584865994,239.77845391335111,1775669742.1813724,236.31486300279695,178.98621914257606,42.714285714285715,45.0,48.42857122421265,50.457143783569336
200,200,64,242.7948320304023,245.53414018816002,1775670068.1767592,242.09044244902,183.3179266355435,42.0,45.0,47.78571426868439,50.457143783569336
205,205,64,248.57809573279488,251.26319604753778,1775670393.4853425,247.8552872019013,187.67980305082267,42.714285714285715,45.0,48.414283990859985,50.457143783569336
210,210,64,254.36087608761258,257.1044131794311,1775670718.7667375,253.62292070411974,192.01131841275426,44.42857142857143,45.0,49.957144260406494,50.457143783569336
215,215,64,260.16108716752797,262.9382199853689,1775671045.0286107,259.4006578039792,196.3770372133785,44.857142857142854,45.0,50.342857837677,50.457143783569336
220,220,64,266.12196668836805,268.92630777914667,1775671380.3280838,265.34163262966604,200.86296378847626,43.0,45.0,48.68571758270264,50.457143783569336
225,225,64,272.0047850672404,274.78546897189335,1775671711.2366176,271.20633446299365,205.45582547641462,42.42857142857142,45.0,48.185718059539795,50.457143783569336
230,230,64,277.68600866953534,280.43006330513776,1775672030.8054452,276.87128908511664,209.92415607280202,41.57142857142857,45.0,47.4142849445343,50.457143783569336
235,235,64,284.10353958553736,286.84175831512886,1775672391.7915592,283.27378410478434,214.99880502051778,44.0,45.0,49.58571493625641,50.457143783569336
240,240,64,289.8311532084147,292.55039599904,1775672713.9698255,288.98931892656617,219.3405910074711,46.57142857142857,46.57142857142857,51.914286613464355,51.914286613464355
245,245,64,295.50089432186553,298.3208681768356,1775673032.8927631,294.6455662570397,223.58566060708628,45.714285714285715,46.57142857142857,51.114290952682495,51.914286613464355
250,250,64,301.285868695577,304.10268217859556,1775673358.2975717,300.4175634887483,228.12206745528513,46.42857142857143,46.57142857142857,51.78571343421936,51.914286613464355
255,255,64,307.03308424631757,310.07786040648887,1775673681.5784464,306.14843952907455,232.6679138472345,47.85714285714286,47.85714285714286,53.07142734527588,53.07142734527588
260,260,64,313.4295111634996,316.23413017464884,1775674041.3774605,312.5262546443608,237.41234883553452,47.714285714285715,47.85714285714286,52.91428565979004,53.07142734527588
265,265,64,319.1958563317193,321.92195973916444,1775674365.7343762,318.2707459181216,241.95213927573627,47.57142857142857,47.85714285714286,52.814286947250366,53.07142734527588
270,270,64,325.0956042268541,327.8866340390578,1775674697.5951953,324.1549108765854,246.44844786822796,47.85714285714286,47.85714285714286,53.04285287857056,53.07142734527588
275,275,64,330.718104095459,333.4402115789155,1775675013.860813,329.76050742970574,250.88023664878475,47.57142857142857,47.85714285714286,52.814286947250366,53.07142734527588
280,280,64,336.47566530863446,339.15650750629334,1775675337.7236311,335.50411687009864,255.18969969504408,46.714285714285715,47.85714285714286,52.01427936553955,53.07142734527588
285,285,64,342.35230364481606,345.14504070677333,1775675668.2845376,341.3643485743801,259.64968748539684,48.714285714285715,48.714285714285715,53.81428003311157,53.81428003311157
290,290,64,348.7576378673977,351.48325849568,1775676028.5845876,347.75321636517845,264.43348903050025,46.85714285714286,48.714285714285715,52.14285850524902,53.81428003311157
295,295,64,354.97381020439997,357.77554310478223,1775676378.2442815,353.9506226234304,269.05141758786306,47.85714285714286,48.714285714285715,53.01428437232971,53.81428003311157
300,300,64,361.2245026143392,364.02252389738663,1775676729.8457296,360.1816029418839,273.74382643808923,47.714285714285715,48.714285714285715,52.9285728931427,53.81428003311157
305,305,64,367.4234065797594,370.24524167552,1775677078.5340776,366.362034472492,278.35454170137643,48.42857142857142,48.714285714285715,53.542858362197876,53.81428003311157
310,310,64,373.58996756659616,376.37246484124444,1775677425.4031332,372.51098705384464,282.91668687870106,48.285714285714285,48.714285714285715,53.41428518295288,53.81428003311157
315,315,64,379.69811022864445,382.49594447256885,1775677768.986158,378.60284397919975,287.45391089369855,43.142857142857146,48.714285714285715,48.79999756813049,53.81428003311157
320,320,64,386.0160190200806,388.78229563376,1775678124.3685274,384.9050443286366,292.18898367977806,48.714285714285715,48.714285714285715,53.82856726646423,53.82856726646423
325,325,64,392.1997665108575,395.05655045697773,1775678472.2043238,391.0676679596305,296.8705564088623,49.57142857142857,49.57142857142857,54.585713148117065,54.585713148117065
330,330,64,398.540558658176,401.3664131989689,1775678828.873882,397.34855880889626,301.7285313395328,50.71428571428571,50.71428571428571,55.62857389450073,55.62857389450073
335,335,64,404.9023111385769,407.78350228915554,1775679186.722459,403.6948179080089,306.5345658499002,49.28571428571429,50.71428571428571,54.328566789627075,55.62857389450073
340,340,64,411.5638057623969,414.4262199864711,1775679561.4315317,410.33375928848983,311.5898429083162,48.714285714285715,50.71428571428571,53.81428599357605,55.62857389450073
345,345,64,417.9256764941745,420.7811763941867,1775679919.2867603,416.6748416973154,316.51662837266923,46.85714285714286,50.71428571428571,52.14285850524902,55.62857389450073
350,350,64,424.1163664033678,426.9758359975111,1775680267.5130677,422.85022203058,321.3581936533915,46.85714285714286,50.71428571428571,52.15713977813721,55.62857389450073
355,355,64,430.66426077100965,433.48556288896,1775680635.832126,429.3818204173115,326.5625680827432,47.85714285714286,50.71428571428571,53.05714011192322,55.62857389450073
360,360,64,437.1189811621772,439.9599800685867,1775680998.910148,435.8137282745375,331.46048171103,48.285714285714285,50.71428571428571,53.45714092254639,55.62857389450073
365,365,64,443.5342424053616,446.3795514350578,1775681359.7685928,442.2123878622717,336.3833953821328,48.714285714285715,50.71428571428571,53.82856726646423,55.62857389450073
370,370,64,450.1330450100369,452.97274175822224,1775681730.9512393,448.76835399283306,341.36100926091274,48.42857142857142,50.71428571428571,53.57142686843872,55.62857389450073
375,375,64,456.5891955184936,459.4226459260445,1775682094.1097054,455.2067301771045,346.2227067429158,48.42857142857142,50.71428571428571,53.55713963508606,55.62857389450073
380,380,64,463.0740787294176,465.95434266602666,1775682458.884386,461.6722999509838,351.07794822033907,47.714285714285715,50.71428571428571,52.9285728931427,55.62857389450073
385,385,64,469.3800960922241,472.2380600113244,1775682813.5978627,467.96168175048297,355.9439310129483,47.0,50.71428571428571,52.30000019073486,55.62857389450073
390,390,64,475.80542871263293,478.66735899745777,1775683175.0228226,474.36782859699593,360.7898274432619,46.0,50.71428571428571,51.37143135070801,55.62857389450073
395,395,64,482.2407488038805,485.05585513697775,1775683537.0095778,480.7863626433081,365.5987968611386,43.28571428571429,50.71428571428571,48.92857074737549,55.62857389450073
400,400,64,488.61423474205867,491.43786110700444,1775683895.5181618,487.14004611803426,370.32131107105147,42.714285714285715,50.71428571428571,48.42857122421265,55.62857389450073
405,405,64,494.8624404695299,497.6613504267556,1775684246.979734,493.3687074323826,375.028971495231,44.142857142857146,50.71428571428571,49.714282155036926,55.62857389450073
410,410,64,500.99498022291397,503.82080853420445,1775684591.935095,499.481367214587,379.82811127709016,46.14285714285714,50.71428571428571,51.51427984237671,55.62857389450073
415,415,64,507.0617126803928,509.89293724506666,1775684933.1887958,505.5280177137587,384.5463174993131,48.285714285714285,50.71428571428571,53.442853689193726,55.62857389450073
420,420,64,513.0840387937758,515.9433190549333,1775685271.9446397,511.53261804461476,389.21372199638023,46.714285714285715,50.71428571428571,52.02856659889221,55.62857389450073
425,425,64,519.2789122475518,522.1728155381334,1775685620.4062715,517.7082168924477,393.92616711904606,47.14285714285714,50.71428571428571,52.4142861366272,55.62857389450073
430,430,64,525.4877723778619,528.3466216684267,1775685969.6546538,523.9005307082997,398.7231701161464,47.14285714285714,50.71428571428571,52.385711669921875,55.62857389450073
435,435,64,531.4985365083483,534.3264909113067,1775686307.7601361,529.8691402430998,403.31904206471313,47.285714285714285,50.71428571428571,52.54285931587219,55.62857389450073
440,440,64,537.7051413260566,540.5428773822578,1775686656.8816571,536.0581256079342,407.9512510636118,47.0,50.71428571428571,52.228569984436035,55.62857389450073
445,445,64,543.525593770345,546.2780944416534,1775686984.282107,541.8631521516045,412.4975943486889,48.42857142857142,50.71428571428571,53.542858362197876,55.62857389450073
450,450,64,549.6148947313097,552.3791246291022,1775687326.8052862,547.9312107139494,417.00732607854735,48.285714285714285,50.71428571428571,53.41428518295288,55.62857389450073
455,455,64,555.7768961079915,558.5452923713422,1775687673.4178636,554.0740646173225,421.5209992931286,48.857142857142854,50.71428571428571,53.928571939468384,55.62857389450073
460,460,64,562.2969758563571,565.1009698940622,1775688040.1723495,560.5731913239757,426.4203699455659,48.142857142857146,50.71428571428571,53.285712003707886,55.62857389450073
465,465,64,568.5453087404039,571.3503168434844,1775688391.6410742,566.8066085278325,431.1868484312627,47.57142857142857,50.71428571428571,52.7571439743042,55.62857389450073
470,470,64,574.9284466764663,577.7623976049956,1775688750.692583,573.1751628393597,436.0701199669308,47.0,50.71428571428571,52.2857129573822,55.62857389450073
475,475,64,581.3898483657837,584.2944330945422,1775689114.146428,579.6144745148883,440.99910523874894,49.142857142857146,50.71428571428571,54.21428680419922,55.62857389450073
480,480,64,587.9993219417996,590.8571254272888,1775689485.9293168,586.2086960116691,445.94548835979566,47.714285714285715,50.71428571428571,52.94286012649536,55.62857389450073
485,485,64,594.4102580134074,597.2477303905778,1775689846.5444708,592.5959648352862,450.8656953196724,47.14285714285714,50.71428571428571,52.38571763038635,55.62857389450073
490,490,64,600.7282944234212,603.5765723454933,1775690201.9340189,598.8955124045411,455.68347108721736,46.57142857142857,50.71428571428571,51.89999341964722,55.62857389450073
495,495,64,607.3285263527764,610.1720864993778,1775690573.1970649,605.460861656732,460.6830346873734,46.14285714285714,50.71428571428571,51.499998569488525,55.62857389450073
500,500,64,614.3902009794447,617.2725834823467,1775690970.4162626,612.505050563448,466.1149041331808,44.857142857142854,50.71428571428571,50.35714507102966,55.62857389450073
505,505,64,621.0836029688518,623.9825403079644,1775691346.9201245,619.1832572143277,471.2061514210039,44.42857142857143,50.71428571428571,49.92856681346893,55.62857389450073
510,510,64,627.641043387519,630.4800293482311,1775691715.776148,625.7217848365837,476.2804963297645,48.714285714285715,50.71428571428571,53.81428599357605,55.62857389450073
515,515,64,634.2887224494086,637.1686309305245,1775692089.7080953,632.3466485152973,481.3759860264924,48.57142857142857,50.71428571428571,53.67143154144287,55.62857389450073
520,520,64,641.0270710839166,643.8927633220978,1775692468.740206,639.0664673189323,486.44275684260657,49.857142857142854,50.71428571428571,54.828572273254395,55.62857389450073
525,525,64,647.4544555070665,650.3270816108089,1775692830.2805798,645.4759310942889,491.4188193782833,49.28571428571429,50.71428571428571,54.342859983444214,55.62857389450073
530,530,64,653.8797183948093,656.7893809670755,1775693191.7016172,651.887175110446,496.3494048573242,49.28571428571429,50.71428571428571,54.328566789627075,55.62857389450073
535,535,64,660.5221629418268,663.3808061291555,1775693565.339123,658.5110386498769,501.43030719720656,48.285714285714285,50.71428571428571,53.42857241630554,55.62857389450073
540,540,64,667.0236503601075,669.9007406031111,1775693931.0477903,664.9998789831665,506.30615622735684,47.57142857142857,50.71428571428571,52.785712480545044,55.62857389450073
545,545,64,673.4580255042182,676.2424330785067,1775694292.9813921,671.4183315705922,511.2053441698021,48.285714285714285,50.71428571428571,53.442853689193726,55.62857389450073
550,550,64,679.9299012713963,682.778193040409,1775694657.024404,677.8685858061579,516.0039193895459,47.285714285714285,50.71428571428571,52.51428484916687,55.62857389450073
555,555,64,686.5298942777846,689.3940101910044,1775695028.2740107,684.4549960405628,520.9987185207341,49.142857142857146,50.71428571428571,54.1857123374939,55.62857389450073


==> figures/data/compute_comparison/manifest.json <==
{
  "source_analysis": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/gpu_hours_20260926",
  "curve_clock": "Wall elapsed since initial validation; includes rollback training and timer-external overhead.",
  "sources": {
    "grpo": {
      "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/gpu_hours_20260926/grpo_validation_curve.csv",
      "sha256": "83375ebfb0520a7cce483f9ac11bb196be4a47ef3a6162d92fa7f3a2c7f1a0aa"
    },
    "grpo_n16": {
      "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/gpu_hours_20260926/grpo_n16_validation_curve.csv",
      "sha256": "0c1a0397825037ee030ab18915e8ba536d520f254f415aaf74e7f828f33cc1ba"
    },
    "autonpo_v8": {
      "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/gpu_hours_20260926/autonpo_v8_validation_curve.csv",
      "sha256": "b57c2705aa828c46f5d2bb9de53963480121411ce503e720b1428c8532684220"
    }
  },
  "benchmarks": {
    "source": "Author-supplied results in the 2026-09-26 conversation",
    "checkpoint_selection": "No benchmark checkpoint IDs or their exact compute budgets supplied; benchmark panel is not plotted at the validation-peak budgets.",
    "average": "Unweighted mean of eight benchmark scores; retained precision before rounding.",
    "autonpo_run": "Author confirmed AutoNPO benchmark row corresponds to v8 on 2026-09-26; checkpoint unspecified.",
    "grpo_n8_correction": {
      "date": "2026-09-26",
      "source": "Author requested aligning Table 6 GRPO (n=8) with the main experiment, Table 1 in sections/5_experiments.tex.",
      "changed_fields": {
        "MathVista": {
          "before": "76.05",
          "after": "76.20"
        },
        "MathVision": {
          "before": "48.01",
          "after": "48.82"
        },
        "ZeroBench": {
          "before": "23.2",
          "after": "22.60"
        },
        "Avg.": {
          "before": "60.2",
          "after": "60.25"
        }
      },
      "validation_curves": "Unchanged; this correction applies only to benchmark results."
    }
  },
  "display_budget_gpu_hours": 500,
  "timing_documentation": "Detailed timing and provenance retained in review_analysis/gpu_hours_20260926, outside the manuscript appendix.",
  "benchmark_500h_selection": "Awaiting author confirmation; do not infer selection from validation peaks."
}


==> figures/data/compute_comparison/timing_summary.json <==
{
  "grpo": {
    "gpu_count": 64,
    "hardware": "NVIDIA H200",
    "record_count": 556,
    "wandb_matched_records": 556,
    "validation_points": 112,
    "wall_timestamp_validation_points": 112,
    "peak_accuracy": {
      "record_index": 330,
      "step": 330,
      "gpu_count": 64,
      "wall_gpu_hours_since_initial_validation": 398.540558658176,
      "wandb_runtime_gpu_hours": 401.3664131989689,
      "timestamp_utc_seconds": 1775678828.873882,
      "logged_step_gpu_hours": 397.34855880889626,
      "train_excluding_validation_save_gpu_hours": 301.7285313395328,
      "val_accuracy_percent": 50.71428571428571,
      "best_val_accuracy_percent": 50.71428571428571,
      "val_reward_score_percent": 55.62857389450073,
      "best_val_reward_score_percent": 55.62857389450073
    },
    "last_timestamped_record": {
      "record_index": 555,
      "step": 555,
      "gpu_count": 64,
      "wall_gpu_hours_since_initial_validation": 686.5298942777846,
      "wandb_runtime_gpu_hours": 689.3940101910044,
      "timestamp_utc_seconds": 1775695028.2740107,
      "logged_step_gpu_hours": 684.4549960405628,
      "train_excluding_validation_save_gpu_hours": 520.9987185207341,
      "val_accuracy_percent": 49.142857142857146,
      "best_val_accuracy_percent": 50.71428571428571,
      "val_reward_score_percent": 54.1857123374939,
      "best_val_reward_score_percent": 55.62857389450073
    },
    "last_timestamped_validation": {
      "record_index": 555,
      "step": 555,
      "gpu_count": 64,
      "wall_gpu_hours_since_initial_validation": 686.5298942777846,
      "wandb_runtime_gpu_hours": 689.3940101910044,
      "timestamp_utc_seconds": 1775695028.2740107,
      "logged_step_gpu_hours": 684.4549960405628,
      "train_excluding_validation_save_gpu_hours": 520.9987185207341,
      "val_accuracy_percent": 49.142857142857146,
      "best_val_accuracy_percent": 50.71428571428571,
      "val_reward_score_percent": 54.1857123374939,
      "best_val_reward_score_percent": 55.62857389450073
    },
    "last_file_record": {
      "record_index": 555,
      "step": 555,
      "gpu_count": 64,
      "wall_gpu_hours_since_initial_validation": 686.5298942777846,
      "wandb_runtime_gpu_hours": 689.3940101910044,
      "timestamp_utc_seconds": 1775695028.2740107,
      "logged_step_gpu_hours": 684.4549960405628,
      "train_excluding_validation_save_gpu_hours": 520.9987185207341,
      "val_accuracy_percent": 49.142857142857146,
      "best_val_accuracy_percent": 50.71428571428571,
      "val_reward_score_percent": 54.1857123374939,
      "best_val_reward_score_percent": 55.62857389450073
    },
    "missing_timestamp_validations": [],
    "monotone_wall_times": true,
    "throughput_crosscheck_gpu_count": 64
  },
  "autonpo_v4": {
    "gpu_count": 32,
    "hardware": "NVIDIA H200",
    "record_count": 651,
    "wandb_matched_records": 617,
    "validation_points": 130,
    "wall_timestamp_validation_points": 124,
    "peak_accuracy": {
      "record_index": 547,
      "step": 515,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": 702.4675828149584,
      "wandb_runtime_gpu_hours": 704.6940029255289,
      "timestamp_utc_seconds": 1776220480.9124916,
      "logged_step_gpu_hours": 696.3983842892138,
      "train_excluding_validation_save_gpu_hours": 583.19539605947,
      "val_accuracy_percent": 53.28571428571428,
      "best_val_accuracy_percent": 53.28571428571428,
      "val_reward_score_percent": 57.81428813934326,
      "best_val_reward_score_percent": 57.81428813934326
    },
    "last_timestamped_record": {
      "record_index": 648,
      "step": 616,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": 846.6217024019029,
      "wandb_runtime_gpu_hours": 848.8352943798311,
      "timestamp_utc_seconds": 1776236698.250945,
      "logged_step_gpu_hours": 840.3002402986587,
      "train_excluding_validation_save_gpu_hours": 703.9900052509975,
      "val_accuracy_percent": null,
      "best_val_accuracy_percent": 53.28571428571428,
      "val_reward_score_percent": null,
      "best_val_reward_score_percent": 57.81428813934326
    },
    "last_timestamped_validation": {
      "record_index": 647,
      "step": 615,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": 845.445859213935,
      "wandb_runtime_gpu_hours": 847.6569466454666,
      "timestamp_utc_seconds": 1776236565.9685864,
      "logged_step_gpu_hours": 839.1258040649609,
      "train_excluding_validation_save_gpu_hours": 702.8155690172997,
      "val_accuracy_percent": 50.71428571428571,
      "best_val_accuracy_percent": 53.28571428571428,
      "val_reward_score_percent": 55.50000071525574,
      "best_val_reward_score_percent": 57.81428813934326
    },
    "last_file_record": {
      "record_index": 650,
      "step": 618,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": null,
      "wandb_runtime_gpu_hours": null,
      "timestamp_utc_seconds": null,
      "logged_step_gpu_hours": 842.6215031070055,
      "train_excluding_validation_save_gpu_hours": 706.3112680593443,
      "val_accuracy_percent": null,
      "best_val_accuracy_percent": 53.28571428571428,
      "val_reward_score_percent": null,
      "best_val_reward_score_percent": 57.81428813934326
    },
    "missing_timestamp_validations": [
      {
        "record_index": 57,
        "step": 25,
        "accuracy": 0.38571428571428573,
        "reward": 0.4441428482532501
      },
      {
        "record_index": 62,
        "step": 30,
        "accuracy": 0.39285714285714285,
        "reward": 0.4509999752044678
      },
      {
        "record_index": 67,
        "step": 35,
        "accuracy": 0.3914285714285714,
        "reward": 0.4487142860889435
      },
      {
        "record_index": 72,
        "step": 40,
        "accuracy": 0.3657142857142857,
        "reward": 0.4269999861717224
      },
      {
        "record_index": 77,
        "step": 45,
        "accuracy": 0.37285714285714283,
        "reward": 0.4342857003211975
      },
      {
        "record_index": 82,
        "step": 50,
        "accuracy": 0.38,
        "reward": 0.44099998474121094
      }
    ],
    "monotone_wall_times": true,
    "throughput_crosscheck_gpu_count": 32
  },
  "existing_recovery_audit": {
    "file_records": 1428,
    "original_wandb_records": 556,
    "first_556_scalar_mismatches": 0,
    "unused_extra_records": 872,
    "note": "Rows after step 555 are not supported by the requested run datastore and were not used."
  },
  "grpo_n16": {
    "gpu_count": 32,
    "rollouts_per_prompt": 16,
    "record_count": 1016,
    "validation_points": 204,
    "peak_accuracy": {
      "record_index": 460,
      "step": 460,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": 540.0,
      "wall_clock_source": "console tqdm, second resolution",
      "logged_step_gpu_hours": 538.7730942583995,
      "train_excluding_validation_save_gpu_hours": 473.1407366851924,
      "val_accuracy_percent": 52.42857142857142,
      "best_val_accuracy_percent": 52.42857142857142,
      "val_reward_score_percent": 57.10000395774841,
      "best_val_reward_score_percent": 57.10000395774841
    },
    "peak_reward": {
      "record_index": 565,
      "step": 565,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": 669.1466666666666,
      "wall_clock_source": "console tqdm, second resolution",
      "logged_step_gpu_hours": 667.5550131837279,
      "train_excluding_validation_save_gpu_hours": 587.7136795151999,
      "val_accuracy_percent": 52.42857142857142,
      "best_val_accuracy_percent": 52.42857142857142,
      "val_reward_score_percent": 57.171428203582764,
      "best_val_reward_score_percent": 57.171428203582764
    },
    "last_record": {
      "record_index": 1015,
      "step": 1015,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": 1237.6622222222222,
      "wall_clock_source": "console tqdm, second resolution",
      "logged_step_gpu_hours": 1234.5143760785522,
      "train_excluding_validation_save_gpu_hours": 1093.8365939631747,
      "val_accuracy_percent": 49.857142857142854,
      "best_val_accuracy_percent": 52.42857142857142,
      "val_reward_score_percent": 54.74286079406738,
      "best_val_reward_score_percent": 57.171428203582764
    },
    "wall_clock_method": "Console tqdm elapsed clock at validation completion; second-resolution readings, not W&B timestamps.",
    "initial_validation_elapsed_seconds": 102,
    "provenance": {
      "experiment_log.jsonl": {
        "source": "/pfs/qcy/RL_HOME/NPO/checkpoints/npo-visual/npo-visual-vanilla-rl-4k-iclr2027-rerun-n16/experiment_log.jsonl",
        "sha256": "d45a8f46daf9bceedbb8bfbbc10af0098ab8edab11c639ce442c9b05e71e3ae3"
      },
      "experiment_config.json": {
        "source": "/pfs/qcy/RL_HOME/NPO/checkpoints/npo-visual/npo-visual-vanilla-rl-4k-iclr2027-rerun-n16/experiment_config.json",
        "sha256": "08bc827a8163d241fda279906b191936e1b9278a2d67506146976dd0ab84d7b6"
      }
    }
  },
  "autonpo_v8": {
    "gpu_count": 32,
    "hardware": "NVIDIA H200",
    "rollouts_per_prompt": 8,
    "record_count": 1149,
    "matched_wandb_records": 930,
    "validation_count": 230,
    "console_recovered_validation_count": 44,
    "validation_history_delay_range_seconds": [
      0.01594090461730957,
      13.763545274734497
    ],
    "peak_accuracy": {
      "record_index": 765,
      "step": 655,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": 688.7635982958476,
      "timestamp_utc_seconds": 1776864591.3056912,
      "clock_source": "wandb history",
      "logged_step_gpu_hours": 638.9936511057284,
      "train_excluding_validation_save_gpu_hours": 502.64239487676156,
      "val_accuracy_percent": 53.57142857142857,
      "best_val_accuracy_percent": 53.57142857142857,
      "val_reward_score_percent": 58.21428894996643,
      "best_val_reward_score_percent": 58.21428894996643,
      "guidance_injected": 0,
      "retrospective": 0
    },
    "last_validation": {
      "record_index": 1145,
      "step": 920,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": 1113.5760365337796,
      "timestamp_utc_seconds": 1776912382.704993,
      "clock_source": "wandb console validation event",
      "logged_step_gpu_hours": 1012.3928364029526,
      "train_excluding_validation_save_gpu_hours": 794.0041701842348,
      "val_accuracy_percent": 53.0,
      "best_val_accuracy_percent": 53.57142857142857,
      "val_reward_score_percent": 57.585710287094116,
      "best_val_reward_score_percent": 58.21428894996643,
      "guidance_injected": 108,
      "retrospective": 1
    },
    "last_file_record": {
      "record_index": 1148,
      "step": 923,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": null,
      "timestamp_utc_seconds": null,
      "clock_source": null,
      "logged_step_gpu_hours": 1014.7705803324778,
      "train_excluding_validation_save_gpu_hours": 796.38191411376,
      "val_accuracy_percent": null,
      "best_val_accuracy_percent": 53.57142857142857,
      "val_reward_score_percent": null,
      "best_val_reward_score_percent": 58.21428894996643,
      "guidance_injected": 114,
      "retrospective": 1
    },
    "first_guidance_record_index": 456,
    "best_before_first_guidance": {
      "record_index": 425,
      "step": 425,
      "gpu_count": 32,
      "wall_gpu_hours_since_initial_validation": 333.34390614403617,
      "timestamp_utc_seconds": 1776824606.5903242,
      "clock_source": "wandb history",
      "logged_step_gpu_hours": 332.36444060436554,
      "train_excluding_validation_save_gpu_hours": 261.1945414541662,
      "val_accuracy_percent": 53.42857142857142,
      "best_val_accuracy_percent": 53.42857142857142,
      "val_reward_score_percent": 58.05714130401611,
      "best_val_reward_score_percent": 58.05714130401611,
      "guidance_injected": 0,
      "retrospective": 0
    },
    "rollback_events": [
      {
        "record_index": 455,
        "rollback_from": 455,
        "rollback_to": 420,
        "validation_gpu_hours_before_guidance": 358.62615787506104,
        "guidance_coverage": 8000
      },
      {
        "record_index": 585,
        "rollback_from": 550,
        "rollback_to": 510,
        "validation_gpu_hours_before_guidance": 487.3771068975661,
        "guidance_coverage": 8000
      },
      {
        "record_index": 710,
        "rollback_from": 635,
        "rollback_to": 600,
        "validation_gpu_hours_before_guidance": 618.2087886852688,
        "guidance_coverage": 8000
      },
      {
        "record_index": 830,
        "rollback_from": 720,
        "rollback_to": 680,
        "validation_gpu_hours_before_guidance": 750.5589094056023,
        "guidance_coverage": 7995
      },
      {
        "record_index": 975,
        "rollback_from": 825,
        "rollback_to": 790,
        "validation_gpu_hours_before_guidance": 911.599039662679,
        "guidance_coverage": 8000
      },
      {
        "record_index": 1115,
        "rollback_from": 930,
        "rollback_to": 890,
        "validation_gpu_hours_before_guidance": 1067.8384388181898,
        "guidance_coverage": 8000
      }
    ],
    "source_hashes": {
      "experiment_log.jsonl": "43a9ca49b786eb5d7b772717289786bd6d896139e39f626a39c92540d2a50416",
      "experiment_config.json": "bb8c986cb70b758a9cb71802b81804ee69b2b6badbe0b1fb80540463db1d2e3c"
    }
  }
}


==> figures/data/curve_recovery.json <==
{
  "source_pdf_sha256": "63d1ab7cabc9aff1410060b19361c7f60c96e7558ec2fc240e59da81cd67706d",
  "recovery": "Vector polylines calibrated to original grid ticks; no raster digitization or refitting",
  "quality_points": 60,
  "score_points": 55,
  "cost_points": 30,
  "cost_pdf_max_error_points": 1.649685708571269e-05,
  "historical_processing": {
    "validation_smoothing": 8,
    "quality_smoothing": 3,
    "quality_panel_only": "cumulative maximum envelope",
    "score_smoothing": 1,
    "cost": "exp(15 * empirical_kl_token)",
    "KL_direction": "anchor-generated trajectories scored by later checkpoints"
  }
}


==> figures/data/figure1_benchmark_scores.csv <==
method,MMMU-Pro,MathVista,MathVision,WeMath,Average
Base Model,51.75,73.8,47.37,54.1,57.88
GRPO,55.78,76.2,48.82,56.57,60.25
Previous Best,55.49,78.5,55.46,62.67,61.48
NPO (Ours),57.07,76.3,54.61,66.95,62.84
AutoNPO (Ours),57.24,79.2,55.72,66.0,63.15


==> figures/data/figure1_cutoff_endpoint_scores.csv <==
step,AutoNPO,GRPO,NPO,NPO_minus_GRPO,AutoNPO_minus_GRPO,AutoNPO_minus_NPO
200.0,0.5161952927917386,0.4899750431470075,0.5101616590313088,0.020186615884301318,0.026220249644731075,0.006033633760429757
250.0,0.5270978202363431,0.5142422265282991,0.527548477924239,0.013306251395939883,0.01285559370804401,-0.00045065768789587235
300.0,0.5266183261502213,0.5290921914527461,0.5408914664064373,0.011799274953691152,-0.0024738653025248025,-0.014273140256215955
500.0,0.5498204180667889,0.5223700836141303,0.539128923993951,0.016758840379820672,0.027450334452658653,0.010691494072837981


==> figures/data/figure1_displayed_training_curves.csv <==
method,trace,step,value
GRPO,logged_display,0.0,0.3178570866584778
GRPO,logged_display,5.0,0.34700000286102295
GRPO,logged_display,10.0,0.3449999690055847
GRPO,logged_display,15.0,0.37885716557502747
GRPO,logged_display,20.0,0.4125714600086212
GRPO,logged_display,25.0,0.447857141494751
GRPO,logged_display,30.0,0.4374285936355591
GRPO,logged_display,35.0,0.443142831325531
GRPO,logged_display,40.0,0.43042856454849243
GRPO,logged_display,45.0,0.4311428368091583
GRPO,logged_display,50.0,0.447857141494751
GRPO,logged_display,55.0,0.4571428596973419
GRPO,logged_display,60.0,0.457571417093277
GRPO,logged_display,65.0,0.46157142519950867
GRPO,logged_display,70.0,0.4601428210735321
GRPO,logged_display,75.0,0.4589999318122864
GRPO,logged_display,80.0,0.45828568935394287
GRPO,logged_display,85.0,0.47200000286102295
GRPO,logged_display,90.0,0.4502857029438019
GRPO,logged_display,95.0,0.4967142641544342
GRPO,logged_display,100.0,0.49214282631874084
GRPO,logged_display,105.0,0.4942857027053833
GRPO,logged_display,110.0,0.4852856397628784
GRPO,logged_display,115.0,0.480428546667099
GRPO,logged_display,120.0,0.4892857074737549
GRPO,logged_display,125.0,0.48014286160469055
GRPO,logged_display,130.0,0.4637143015861511
GRPO,logged_display,135.0,0.474142849445343
GRPO,logged_display,140.0,0.4932856857776642
GRPO,logged_display,145.0,0.4942857027053833
GRPO,logged_display,150.0,0.47114282846450806
GRPO,logged_display,155.0,0.4610000252723694
GRPO,logged_display,160.0,0.4739999771118164
GRPO,logged_display,165.0,0.4764285683631897
GRPO,logged_display,170.0,0.4788571298122406
GRPO,logged_display,175.0,0.5031428337097168
GRPO,logged_display,180.0,0.5045714378356934
GRPO,logged_display,185.0,0.49300000071525574
GRPO,logged_display,190.0,0.4905714690685272
GRPO,logged_display,195.0,0.48428571224212646
GRPO,logged_display,200.0,0.47785714268684387
GRPO,logged_display,205.0,0.48414283990859985
GRPO,logged_display,210.0,0.49957144260406494
GRPO,logged_display,215.0,0.50342857837677
GRPO,logged_display,220.0,0.48685717582702637
GRPO,logged_display,225.0,0.48185718059539795
GRPO,logged_display,230.0,0.474142849445343
GRPO,logged_display,235.0,0.4958571493625641
GRPO,logged_display,240.0,0.5191428661346436
GRPO,logged_display,245.0,0.511142909526825
GRPO,logged_display,250.0,0.5178571343421936
GRPO,logged_display,255.0,0.5307142734527588
GRPO,logged_display,260.0,0.5291428565979004
GRPO,logged_display,265.0,0.5281428694725037
GRPO,logged_display,270.0,0.5304285287857056
GRPO,logged_display,275.0,0.5281428694725037
GRPO,logged_display,280.0,0.5201427936553955
GRPO,logged_display,285.0,0.5381428003311157
GRPO,logged_display,290.0,0.5214285850524902
GRPO,logged_display,295.0,0.5301428437232971
GRPO,logged_display,300.0,0.529285728931427
GRPO,logged_display,305.0,0.5354285836219788
GRPO,logged_display,310.0,0.5341428518295288
GRPO,logged_display,315.0,0.48799997568130493
GRPO,logged_display,320.0,0.5382856726646423
GRPO,logged_display,325.0,0.5458571314811707
GRPO,logged_display,330.0,0.5562857389450073
GRPO,logged_display,335.0,0.5432856678962708
GRPO,logged_display,340.0,0.5381428599357605
GRPO,logged_display,345.0,0.5214285850524902
GRPO,logged_display,350.0,0.5215713977813721
GRPO,logged_display,355.0,0.5305714011192322
GRPO,logged_display,360.0,0.5345714092254639
GRPO,logged_display,365.0,0.5382856726646423
GRPO,logged_display,370.0,0.5357142686843872
GRPO,logged_display,375.0,0.5355713963508606
GRPO,logged_display,380.0,0.529285728931427
GRPO,logged_display,385.0,0.5230000019073486
GRPO,logged_display,390.0,0.5137143135070801
GRPO,logged_display,395.0,0.4892857074737549
GRPO,logged_display,400.0,0.48428571224212646
GRPO,logged_display,405.0,0.49714282155036926
GRPO,logged_display,410.0,0.5151427984237671
GRPO,logged_display,415.0,0.5344285368919373
GRPO,logged_display,420.0,0.5202856659889221
GRPO,logged_display,425.0,0.524142861366272
GRPO,logged_display,430.0,0.5238571166992188
GRPO,logged_display,435.0,0.5254285931587219
GRPO,logged_display,440.0,0.5222856998443604
GRPO,logged_display,445.0,0.5354285836219788
GRPO,logged_display,450.0,0.5341428518295288
GRPO,logged_display,455.0,0.5392857193946838
GRPO,logged_display,460.0,0.5328571200370789
GRPO,logged_display,465.0,0.527571439743042
GRPO,logged_display,470.0,0.522857129573822
GRPO,logged_display,475.0,0.5421428680419922
GRPO,logged_display,480.0,0.5294286012649536
GRPO,logged_display,485.0,0.5238571763038635
GRPO,logged_display,490.0,0.5189999341964722
GRPO,logged_display,495.0,0.5149999856948853
GRPO,logged_display,500.0,0.5035714507102966
GRPO,smooth,0.0,0.38113439583841496
GRPO,smooth,5.0,0.3825555467715141
GRPO,smooth,10.0,0.38663740186675266
GRPO,smooth,15.0,0.39287841298906945
GRPO,smooth,20.0,0.40055920647091503
GRPO,smooth,25.0,0.40890711565582183
GRPO,smooth,30.0,0.41722771229787237
GRPO,smooth,35.0,0.4250386740026342
GRPO,smooth,40.0,0.4320748571907844
GRPO,smooth,45.0,0.4382485010872887
GRPO,smooth,50.0,0.44360277242973933
GRPO,smooth,55.0,0.44825591876907434
GRPO,smooth,60.0,0.45238743858126707
GRPO,smooth,65.0,0.4561576169306057
GRPO,smooth,70.0,0.4596809244177561
GRPO,smooth,75.0,0.4630638581727978
GRPO,smooth,80.0,0.4663527454181428
GRPO,smooth,85.0,0.4695360487233311
GRPO,smooth,90.0,0.47253367510416205
GRPO,smooth,95.0,0.4752207696119111
GRPO,smooth,100.0,0.4774729418045004
GRPO,smooth,105.0,0.47919678671061805
GRPO,smooth,110.0,0.4803347347930682
GRPO,smooth,115.0,0.48093259807634414
GRPO,smooth,120.0,0.4811002518718943
GRPO,smooth,125.0,0.4809608410570788
GRPO,smooth,130.0,0.4806611095958977
GRPO,smooth,135.0,0.4803479508628581
GRPO,smooth,140.0,0.48014303455748975
GRPO,smooth,145.0,0.48014858351827533
GRPO,smooth,150.0,0.4804599865123292
GRPO,smooth,155.0,0.48110568247001684
GRPO,smooth,160.0,0.4820509263879863
GRPO,smooth,165.0,0.4832416929756158
GRPO,smooth,170.0,0.48455183157612247
GRPO,smooth,175.0,0.4858530508811809
GRPO,smooth,180.0,0.48703329729494205
GRPO,smooth,185.0,0.48801202334052135
GRPO,smooth,190.0,0.48878424496732276
GRPO,smooth,195.0,0.4894068985363209
GRPO,smooth,200.0,0.48997504314700757
GRPO,smooth,205.0,0.49063240168806743
GRPO,smooth,210.0,0.49154513568704644
GRPO,smooth,215.0,0.4928475276033885
GRPO,smooth,220.0,0.49462267104766183
GRPO,smooth,225.0,0.49694287740265075
GRPO,smooth,230.0,0.4998106124613911
GRPO,smooth,235.0,0.5031374323242852
GRPO,smooth,240.0,0.5067819033581976
GRPO,smooth,245.0,0.5105578727104916
GRPO,smooth,250.0,0.5142422265282991
GRPO,smooth,255.0,0.5175918397517998
GRPO,smooth,260.0,0.520476893310154
GRPO,smooth,265.0,0.5228396782258258
GRPO,smooth,270.0,0.5246614949821715
GRPO,smooth,275.0,0.5259968221415817
GRPO,smooth,280.0,0.5269487396641747
GRPO,smooth,285.0,0.5276259367275473
GRPO,smooth,290.0,0.5281379983636553
GRPO,smooth,295.0,0.5285974443961885
GRPO,smooth,300.0,0.5290921914527461
GRPO,smooth,305.0,0.529700470399459
GRPO,smooth,310.0,0.5304414924996126
GRPO,smooth,315.0,0.5312669318656615
GRPO,smooth,320.0,0.5321002732239369
GRPO,smooth,325.0,0.5328396732871681
GRPO,smooth,330.0,0.5333779791574156
GRPO,smooth,335.0,0.5336287455817301
GRPO,smooth,340.0,0.5335562420855904
GRPO,smooth,345.0,0.5331627213460279
GRPO,smooth,350.0,0.5324742164155314
GRPO,smooth,355.0,0.5315051595639756
GRPO,smooth,360.0,0.530211936339718
GRPO,smooth,365.0,0.5285599049375869
GRPO,smooth,370.0,0.5265451347866649
GRPO,smooth,375.0,0.5242374727541748
GRPO,smooth,380.0,0.5217482761033043
GRPO,smooth,385.0,0.519285700162882
GRPO,smooth,390.0,0.5171513349083072
GRPO,smooth,395.0,0.515608080059319
GRPO,smooth,400.0,0.5148428986782299
GRPO,smooth,405.0,0.5149168018623409
GRPO,smooth,410.0,0.5157681389072364
GRPO,smooth,415.0,0.5172422267155307
GRPO,smooth,420.0,0.519124575362616
GRPO,smooth,425.0,0.5211844870677271
GRPO,smooth,430.0,0.5232277237956371
GRPO,smooth,435.0,0.5251012416380905
GRPO,smooth,440.0,0.5266893512527082
GRPO,smooth,445.0,0.5279247152037291
GRPO,smooth,450.0,0.5287643441423262
GRPO,smooth,455.0,0.5291822038448404
GRPO,smooth,460.0,0.5291666555556613
GRPO,smooth,465.0,0.5287288648759573
GRPO,smooth,470.0,0.5279077891415234
GRPO,smooth,475.0,0.5267950082490911
GRPO,smooth,480.0,0.5255458408100632
GRPO,smooth,485.0,0.5243276680068525
GRPO,smooth,490.0,0.5232974430929789
GRPO,smooth,495.0,0.5226105245180271
GRPO,smooth,500.0,0.5223700836141303
NPO,logged_display,0.0,0.3179999589920044
NPO,logged_display,5.0,0.3255714178085327
NPO,logged_display,10.0,0.3409999907016754
NPO,logged_display,15.0,0.3547142744064331
NPO,logged_display,20.0,0.42157140374183655
NPO,logged_display,25.0,0.41771426796913147
NPO,logged_display,30.0,0.40042856335639954
NPO,logged_display,35.0,0.413857102394104
NPO,logged_display,40.0,0.43957144021987915
NPO,logged_display,45.0,0.462857186794281
NPO,logged_display,50.0,0.4797142744064331
NPO,logged_display,55.0,0.49085715413093567
NPO,logged_display,60.0,0.4945714771747589
NPO,logged_display,65.0,0.48328569531440735
NPO,logged_display,70.0,0.48714280128479004
NPO,logged_display,75.0,0.4957142770290375
NPO,logged_display,80.0,0.4772856831550598
NPO,logged_display,85.0,0.48971426486968994
NPO,logged_display,90.0,0.4749999940395355
NPO,logged_display,95.0,0.475857138633728
NPO,logged_display,100.0,0.5174285173416138
NPO,logged_display,105.0,0.4899999499320984
NPO,logged_display,110.0,0.48499995470046997
NPO,logged_display,115.0,0.47099998593330383
NPO,logged_display,120.0,0.4992857277393341
NPO,logged_display,125.0,0.5018571019172668
NPO,logged_display,130.0,0.5042856931686401
NPO,logged_display,135.0,0.5055714249610901
NPO,logged_display,140.0,0.50471431016922
NPO,logged_display,145.0,0.4788571298122406
NPO,logged_display,150.0,0.48685717582702637
NPO,logged_display,155.0,0.46385711431503296
NPO,logged_display,160.0,0.4658571183681488
NPO,logged_display,165.0,0.490142822265625
NPO,logged_display,170.0,0.5018571019172668
NPO,logged_display,175.0,0.5068570971488953
NPO,logged_display,180.0,0.5199999809265137
NPO,logged_display,185.0,0.51628577709198
NPO,logged_display,190.0,0.5047142505645752
NPO,logged_display,195.0,0.5103047750427485
NPO,logged_display,200.0,0.49901899318239695
NPO,logged_display,205.0,0.5198762677147151
NPO,logged_display,210.0,0.520876195235467
NPO,logged_display,215.0,0.5125904939605952
NPO,logged_display,220.0,0.5201618931724787
NPO,logged_display,225.0,0.5001619122459651
NPO,logged_display,230.0,0.5267333648636103
NPO,logged_display,235.0,0.5295904539062739
NPO,logged_display,240.0,0.5481618903114558
NPO,logged_display,245.0,0.5447333119346858
NPO,logged_display,250.0,0.5103047750427485
NPO,logged_display,255.0,0.5323047898247004
NPO,logged_display,260.0,0.5380189679100276
NPO,logged_display,265.0,0.5195905230476618
NPO,logged_display,270.0,0.5074476263954402
NPO,logged_display,275.0,0.5084476135208369
NPO,logged_display,280.0,0.5373047254516841
NPO,logged_display,285.0,0.5598761699630976
NPO,logged_display,290.0,0.5534476898147822
NPO,logged_display,295.0,0.5483047626449824
NPO,logged_display,300.0,0.5335904620125056
NPO,logged_display,305.0,0.5450191162063838
NPO,logged_display,310.0,0.5404476187660456
NPO,logged_display,315.0,0.5431618950798274
NPO,logged_display,320.0,0.5445904396011592
NPO,logged_display,325.0,0.5584475658371211
NPO,logged_display,330.0,0.5297333262398005
NPO,logged_display,335.0,0.540590550704217
NPO,logged_display,340.0,0.530733372969842
NPO,logged_display,345.0,0.5287333391144038
NPO,logged_display,350.0,0.5450189969970942
NPO,logged_display,355.0,0.5515904686882258
NPO,logged_display,360.0,0.5158762000038386
NPO,logged_display,365.0,0.4794475994541407
NPO,logged_display,370.0,0.49744763593218333
NPO,logged_display,375.0,0.5165904424621821
NPO,logged_display,380.0,0.5165904424621821
NPO,logged_display,385.0,0.5313047430946589
NPO,logged_display,390.0,0.4898762069179774
NPO,logged_display,395.0,0.4908762238456965
NPO,logged_display,400.0,0.49001901964685923
NPO,logged_display,405.0,0.49987616757891185
NPO,logged_display,410.0,0.5438761971428157
NPO,logged_display,415.0,0.555876161856866
NPO,logged_display,420.0,0.564876165194726
NPO,logged_display,425.0,0.5580190680458308
NPO,logged_display,430.0,0.5455904863312007
NPO,logged_display,435.0,0.5445904992058039
NPO,logged_display,440.0,0.5577333233787776
NPO,logged_display,445.0,0.5545904896690608
NPO,logged_display,450.0,0.5567333362533808
NPO,logged_display,455.0,0.5570190809204341
NPO,logged_display,460.0,0.5525904558136225
NPO,logged_display,465.0,0.5494476221039057
NPO,logged_display,470.0,0.5523047707512141
NPO,logged_display,475.0,0.5374476573898554
NPO,logged_display,480.0,0.5527333877517939
NPO,logged_display,485.0,0.5435905120804072
NPO,logged_display,490.0,0.5200190208389521
NPO,logged_display,495.0,0.5297334454490901
NPO,logged_display,500.0,0.5468762181236506
NPO,smooth,0.0,0.36857607738867004
NPO,smooth,5.0,0.37016424019058974
NPO,smooth,10.0,0.37479954024170736
NPO,smooth,15.0,0.3821066365571095
NPO,smooth,20.0,0.3915082622390659
NPO,smooth,25.0,0.4023494473586887
NPO,smooth,30.0,0.413956888624865
NPO,smooth,35.0,0.42569058865421716
NPO,smooth,40.0,0.43704722541822943
NPO,smooth,45.0,0.4476140597304844
NPO,smooth,50.0,0.45703034698250006
NPO,smooth,55.0,0.4650380364521278
NPO,smooth,60.0,0.47155856832069587
NPO,smooth,65.0,0.47663094246169024
NPO,smooth,70.0,0.48039547764647633
NPO,smooth,75.0,0.483092857342612
NPO,smooth,80.0,0.4849869087147798
NPO,smooth,85.0,0.4863451966319274
NPO,smooth,90.0,0.48743131752777574
NPO,smooth,95.0,0.48838045863038354
NPO,smooth,100.0,0.4892534644527693
NPO,smooth,105.0,0.4900966876276865
NPO,smooth,110.0,0.4908965734339086
NPO,smooth,115.0,0.49158459956999423
NPO,smooth,120.0,0.49208308375489085
NPO,smooth,125.0,0.49232447271481866
NPO,smooth,130.0,0.49226868954003633
NPO,smooth,135.0,0.4919652211628568
NPO,smooth,140.0,0.49157258895195927
NPO,smooth,145.0,0.49129877971647773
NPO,smooth,150.0,0.4913907297017136
NPO,smooth,155.0,0.4920520691063386
NPO,smooth,160.0,0.4933604697284945
NPO,smooth,165.0,0.4952969447099408
NPO,smooth,170.0,0.49772399647202903
NPO,smooth,175.0,0.5003791300027597
NPO,smooth,180.0,0.5029549936453396
NPO,smooth,185.0,0.505169480045152
NPO,smooth,190.0,0.5068248877041193
NPO,smooth,195.0,0.5078000401290748
NPO,smooth,200.0,0.5101616590313088
NPO,smooth,205.0,0.5123991043367135
NPO,smooth,210.0,0.5145588316906982
NPO,smooth,215.0,0.5166784576250503
NPO,smooth,220.0,0.5187798973218855
NPO,smooth,225.0,0.5208163352251121
NPO,smooth,230.0,0.5227040503876808
NPO,smooth,235.0,0.5243580661942588
NPO,smooth,240.0,0.525704633388476
NPO,smooth,245.0,0.5267428650777046
NPO,smooth,250.0,0.527548477924239
NPO,smooth,255.0,0.5282403248016191
NPO,smooth,260.0,0.5289872516778733
NPO,smooth,265.0,0.5299545194507292
NPO,smooth,270.0,0.5312205536731004
NPO,smooth,275.0,0.5328046104228191
NPO,smooth,280.0,0.5346180597598766
NPO,smooth,285.0,0.5364985151291803
NPO,smooth,290.0,0.5382706570570335
NPO,smooth,295.0,0.5397762017398391
NPO,smooth,300.0,0.5408914664064373
NPO,smooth,305.0,0.5415293837326165
NPO,smooth,310.0,0.5417070442498592
NPO,smooth,315.0,0.5414412183601551
NPO,smooth,320.0,0.5407257123452283
NPO,smooth,325.0,0.5395980020646602
NPO,smooth,330.0,0.5380398740090026
NPO,smooth,335.0,0.5360252615084657
NPO,smooth,340.0,0.5335628811048324
NPO,smooth,345.0,0.5306955055878642
NPO,smooth,350.0,0.5275584013146043
NPO,smooth,355.0,0.5243113760264927
NPO,smooth,360.0,0.5211309956439537
NPO,smooth,365.0,0.5182181060334333
NPO,smooth,370.0,0.5157799910624917
NPO,smooth,375.0,0.5140332906696022
NPO,smooth,380.0,0.5131727780541983
NPO,smooth,385.0,0.5133442923100001
NPO,smooth,390.0,0.5146463706160725
NPO,smooth,395.0,0.5170863374290418
NPO,smooth,400.0,0.5205452974978098
NPO,smooth,405.0,0.5248055291988902
NPO,smooth,410.0,0.5295343883304697
NPO,smooth,415.0,0.534344343564549
NPO,smooth,420.0,0.5388948197206086
NPO,smooth,425.0,0.5429007789245073
NPO,smooth,430.0,0.5461212407425868
NPO,smooth,435.0,0.548466122292071
NPO,smooth,440.0,0.549990651258424
NPO,smooth,445.0,0.5507604290485015
NPO,smooth,450.0,0.5508631686326894
NPO,smooth,455.0,0.5504091167129066
NPO,smooth,460.0,0.5494793508526634
NPO,smooth,465.0,0.54815614628898
NPO,smooth,470.0,0.5465407549956988
NPO,smooth,475.0,0.5447753053876914
NPO,smooth,480.0,0.5430232320131879
NPO,smooth,485.0,0.5414477550594485
NPO,smooth,490.0,0.5402026679133578
NPO,smooth,495.0,0.539404191360839
NPO,smooth,500.0,0.539128923993951
AutoNPO,logged_display,0.0,0.3179999589920044
AutoNPO,logged_display,5.0,0.33471423387527466
AutoNPO,logged_display,10.0,0.36242857575416565
AutoNPO,logged_display,15.0,0.37299996614456177
AutoNPO,logged_display,20.0,0.4139999747276306
AutoNPO,logged_display,25.0,0.447857141494751
AutoNPO,logged_display,30.0,0.45642855763435364
AutoNPO,logged_display,35.0,0.43242859840393066
AutoNPO,logged_display,40.0,0.4415714740753174
AutoNPO,logged_display,45.0,0.44271427392959595
AutoNPO,logged_display,50.0,0.45628565549850464
AutoNPO,logged_display,25.0,0.4441428482532501
AutoNPO,logged_display,30.0,0.4509999752044678
AutoNPO,logged_display,35.0,0.4487142860889435
AutoNPO,logged_display,40.0,0.4269999861717224
AutoNPO,logged_display,45.0,0.4342857003211975
AutoNPO,logged_display,50.0,0.44099998474121094
AutoNPO,logged_display,55.0,0.4408571124076843
AutoNPO,logged_display,60.0,0.4578571319580078
AutoNPO,logged_display,65.0,0.48242855072021484
AutoNPO,logged_display,70.0,0.5014285445213318
AutoNPO,logged_display,75.0,0.4967142641544342
AutoNPO,logged_display,80.0,0.49557146430015564
AutoNPO,logged_display,85.0,0.4852856397628784
AutoNPO,logged_display,90.0,0.47271424531936646
AutoNPO,logged_display,95.0,0.4594285786151886
AutoNPO,logged_display,100.0,0.46442854404449463
AutoNPO,logged_display,105.0,0.4774285852909088
AutoNPO,logged_display,110.0,0.4774285554885864
AutoNPO,logged_display,115.0,0.4649999439716339
AutoNPO,logged_display,120.0,0.45571428537368774
AutoNPO,logged_display,125.0,0.44942858815193176
AutoNPO,logged_display,130.0,0.49942857027053833
AutoNPO,logged_display,135.0,0.5005714893341064
AutoNPO,logged_display,140.0,0.5302857160568237
AutoNPO,logged_display,145.0,0.5247142910957336
AutoNPO,logged_display,150.0,0.5149999856948853
AutoNPO,logged_display,155.0,0.5148571729660034
AutoNPO,logged_display,160.0,0.5174285769462585
AutoNPO,logged_display,165.0,0.5080000162124634
AutoNPO,logged_display,170.0,0.5227142572402954
AutoNPO,logged_display,175.0,0.5127142667770386
AutoNPO,logged_display,180.0,0.4998571276664734
AutoNPO,logged_display,185.0,0.49314287304878235
AutoNPO,logged_display,190.0,0.5175714492797852
AutoNPO,logged_display,195.0,0.5072857141494751
AutoNPO,logged_display,200.0,0.5227143168449402
AutoNPO,logged_display,205.0,0.5281428694725037
AutoNPO,logged_display,210.0,0.5049999952316284
AutoNPO,logged_display,215.0,0.5161429047584534
AutoNPO,logged_display,220.0,0.5227142572402954
AutoNPO,logged_display,225.0,0.5384286046028137
AutoNPO,logged_display,230.0,0.535714328289032
AutoNPO,logged_display,235.0,0.530571460723877
AutoNPO,logged_display,240.0,0.5331428050994873
AutoNPO,logged_display,245.0,0.5267142653465271
AutoNPO,logged_display,250.0,0.524142861366272
AutoNPO,logged_display,255.0,0.5252856612205505
AutoNPO,logged_display,260.0,0.5198571085929871
AutoNPO,logged_display,265.0,0.5268571972846985
AutoNPO,logged_display,270.0,0.5227143168449402
AutoNPO,logged_display,275.0,0.5225715041160583
AutoNPO,logged_display,280.0,0.5241428017616272
AutoNPO,logged_display,285.0,0.5472857356071472
AutoNPO,logged_display,290.0,0.5367143154144287
AutoNPO,logged_display,295.0,0.5317143201828003
AutoNPO,logged_display,300.0,0.535857081413269
AutoNPO,logged_display,305.0,0.5252857208251953
AutoNPO,logged_display,310.0,0.5281428098678589
AutoNPO,logged_display,315.0,0.4908570945262909
AutoNPO,logged_display,320.0,0.5022856593132019
AutoNPO,logged_display,325.0,0.5315714478492737
AutoNPO,logged_display,330.0,0.5268571376800537
AutoNPO,logged_display,335.0,0.5448572039604187
AutoNPO,logged_display,340.0,0.5317142009735107
AutoNPO,logged_display,345.0,0.5368571877479553
AutoNPO,logged_display,350.0,0.5419999957084656
AutoNPO,logged_display,355.0,0.530571460723877
AutoNPO,logged_display,360.0,0.5395714640617371
AutoNPO,logged_display,365.0,0.5421428084373474
AutoNPO,logged_display,370.0,0.5497142672538757
AutoNPO,logged_display,375.0,0.5525714755058289
AutoNPO,logged_display,380.0,0.5459999442100525
AutoNPO,logged_display,385.0,0.5354285836219788
AutoNPO,logged_display,390.0,0.5512856841087341
AutoNPO,logged_display,395.0,0.5537142753601074
AutoNPO,logged_display,400.0,0.5434285402297974
AutoNPO,logged_display,405.0,0.5562856793403625
AutoNPO,logged_display,410.0,0.5550000071525574
AutoNPO,logged_display,415.0,0.5382857322692871
AutoNPO,logged_display,420.0,0.5407142639160156
AutoNPO,logged_display,425.0,0.550000011920929
AutoNPO,logged_display,430.0,0.5461428165435791
AutoNPO,logged_display,435.0,0.5445714592933655
AutoNPO,logged_display,440.0,0.5407142639160156
AutoNPO,logged_display,445.0,0.5597143769264221
AutoNPO,logged_display,450.0,0.5550000071525574
AutoNPO,logged_display,455.0,0.5587142705917358
AutoNPO,logged_display,460.0,0.5458571314811707
AutoNPO,logged_display,465.0,0.5678571462631226
AutoNPO,logged_display,470.0,0.5419999361038208
AutoNPO,logged_display,475.0,0.5507143139839172
AutoNPO,logged_display,480.0,0.5607143044471741
AutoNPO,logged_display,485.0,0.5459999442100525
AutoNPO,logged_display,490.0,0.5518571734428406
AutoNPO,logged_display,495.0,0.5421428084373474
AutoNPO,logged_display,500.0,0.5488571524620056
AutoNPO,smooth,0.0,0.3823317069691179
AutoNPO,smooth,5.0,0.3838372756059877
AutoNPO,smooth,10.0,0.3881600281893911
AutoNPO,smooth,15.0,0.3947606637622927
AutoNPO,smooth,20.0,0.40291759166323765
AutoNPO,smooth,25.0,0.4118477523753345
AutoNPO,smooth,30.0,0.42086325906021654
AutoNPO,smooth,35.0,0.4294906384032008
AutoNPO,smooth,40.0,0.4375150996434354
AutoNPO,smooth,45.0,0.44488745651428563
AutoNPO,smooth,50.0,0.45161566808967313
AutoNPO,smooth,25.0,0.4118477523753345
AutoNPO,smooth,30.0,0.42086325906021654
AutoNPO,smooth,35.0,0.4294906384032008
AutoNPO,smooth,40.0,0.4375150996434354
AutoNPO,smooth,45.0,0.44488745651428563
AutoNPO,smooth,50.0,0.45161566808967313
AutoNPO,smooth,55.0,0.45770283045513704
AutoNPO,smooth,60.0,0.4631035047000058
AutoNPO,smooth,65.0,0.4676806669747023
AutoNPO,smooth,70.0,0.4713096450838137
AutoNPO,smooth,75.0,0.47390469127470947
AutoNPO,smooth,80.0,0.4754622220005926
AutoNPO,smooth,85.0,0.4761092687733992
AutoNPO,smooth,90.0,0.4761123683459743
AutoNPO,smooth,95.0,0.4758509514711996
AutoNPO,smooth,100.0,0.47572095791547453
AutoNPO,smooth,105.0,0.47607903860591977
AutoNPO,smooth,110.0,0.4772337034326335
AutoNPO,smooth,115.0,0.47937205001357097
AutoNPO,smooth,120.0,0.4824819075929623
AutoNPO,smooth,125.0,0.48640858995813935
AutoNPO,smooth,130.0,0.49088991383965586
AutoNPO,smooth,135.0,0.4955619976900718
AutoNPO,smooth,140.0,0.5000304817043085
AutoNPO,smooth,145.0,0.503956658684775
AutoNPO,smooth,150.0,0.5070903213666555
AutoNPO,smooth,155.0,0.5093402408172171
AutoNPO,smooth,160.0,0.5107647620448106
AutoNPO,smooth,165.0,0.5115319793352024
AutoNPO,smooth,170.0,0.5118852058111067
AutoNPO,smooth,175.0,0.5120801121092269
AutoNPO,smooth,180.0,0.5123437140980718
AutoNPO,smooth,185.0,0.5128360260895164
AutoNPO,smooth,190.0,0.5136292938111191
AutoNPO,smooth,195.0,0.5147560752967532
AutoNPO,smooth,200.0,0.5161952927917386
AutoNPO,smooth,205.0,0.5178674159419012
AutoNPO,smooth,210.0,0.5196752111112931
AutoNPO,smooth,215.0,0.5214777225862907
AutoNPO,smooth,220.0,0.5231401064677222
AutoNPO,smooth,225.0,0.5245696255023908
AutoNPO,smooth,230.0,0.5256815273144826
AutoNPO,smooth,235.0,0.5264339214260534
AutoNPO,smooth,240.0,0.526870352071261
AutoNPO,smooth,245.0,0.5270588333954658
AutoNPO,smooth,250.0,0.5270978202363431
AutoNPO,smooth,255.0,0.5270913034293014
AutoNPO,smooth,260.0,0.5271366442372802
AutoNPO,smooth,265.0,0.5272990614654196
AutoNPO,smooth,270.0,0.5275727759568867
AutoNPO,smooth,275.0,0.5278762477317014
AutoNPO,smooth,280.0,0.5280805226925758
AutoNPO,smooth,285.0,0.5280754935664036
AutoNPO,smooth,290.0,0.5278099172808082
AutoNPO,smooth,295.0,0.5272933264521755
AutoNPO,smooth,300.0,0.5266183261502213
AutoNPO,smooth,305.0,0.5259599532516297
AutoNPO,smooth,310.0,0.5255254585469897
AutoNPO,smooth,315.0,0.5254983312895313
AutoNPO,smooth,320.0,0.5259928787219359
AutoNPO,smooth,325.0,0.5270217088750979
AutoNPO,smooth,330.0,0.5285256146425852
AutoNPO,smooth,335.0,0.5303841453479541
AutoNPO,smooth,340.0,0.5324258559265861
AutoNPO,smooth,345.0,0.5345056354905131
AutoNPO,smooth,350.0,0.536529853280489
AutoNPO,smooth,355.0,0.5384297628580065
AutoNPO,smooth,360.0,0.5401588406258458
AutoNPO,smooth,365.0,0.541715979264717
AutoNPO,smooth,370.0,0.5430948532215776
AutoNPO,smooth,375.0,0.5442938688436484
AutoNPO,smooth,380.0,0.5453000124456502
AutoNPO,smooth,385.0,0.5460940295688925
AutoNPO,smooth,390.0,0.5466954967204996
AutoNPO,smooth,395.0,0.547118664067967
AutoNPO,smooth,400.0,0.5473786328233601
AutoNPO,smooth,405.0,0.5475297926344411
AutoNPO,smooth,410.0,0.5476091512478793
AutoNPO,smooth,415.0,0.5476857491135136
AutoNPO,smooth,420.0,0.5478434738686964
AutoNPO,smooth,425.0,0.5481215676723366
AutoNPO,smooth,430.0,0.5485492679320563
AutoNPO,smooth,435.0,0.5491161493436276
AutoNPO,smooth,440.0,0.5497805603469985
AutoNPO,smooth,445.0,0.5504691708179608
AutoNPO,smooth,450.0,0.5510870928420861
AutoNPO,smooth,455.0,0.5515516552970827
AutoNPO,smooth,460.0,0.5518269529100199
AutoNPO,smooth,465.0,0.5518836178504178
AutoNPO,smooth,470.0,0.5517164964785414
AutoNPO,smooth,475.0,0.5514000310003266
AutoNPO,smooth,480.0,0.5509885335953983
AutoNPO,smooth,485.0,0.5505442791052753
AutoNPO,smooth,490.0,0.5501594098813243
AutoNPO,smooth,495.0,0.5499066598872039
AutoNPO,smooth,500.0,0.5498204180667889


==> figures/data/figure1_modality_scores.csv <==
modality,display_method,method,protocol,score,source
Image-text,On-policy,GRPO,Multimodal reasoning,60.25,Author-supplied Table 1 Avg.
Image-text,NPO,NPO early + late-stage,Multimodal reasoning,62.84,Author-supplied Table 1 Avg.
Image-text,AutoNPO,AutoNPO,Multimodal reasoning,63.15,Author-supplied Table 1 Avg.
Video,On-policy,GRPO,Video reasoning,58.30,Author-supplied Table 2(b) Avg.
Video,NPO,NPO,Video reasoning,59.44,Author-supplied Table 2(b) Avg.
Text-only,On-policy,On-policy,Continuation from LUFFY,48.7,Author-supplied Table 2(a) Avg.
Text-only,NPO,NPO,Continuation from LUFFY,52.5,Author-supplied Table 2(a) Avg.


==> figures/data/figure1_processing.json <==
{
  "metric": "val.reward_score",
  "step_window": [
    0,
    500
  ],
  "smoothing_input_window": [
    0,
    500
  ],
  "cutoff_processing": "Crop the original processed traces; do not resmooth the truncated window.",
  "smoothing": "original v7 Gaussian, sigma=20 steps",
  "npo_common_prefix": "early trajectory for step < 195",
  "npo_late_branch": "original concatenated trajectory for step >= 195",
  "original_v7_alignment_offset": -0.00426665325620168,
  "displayed_methods": [
    "GRPO",
    "NPO",
    "AutoNPO"
  ],
  "benchmark_values": 25,
  "benchmark_source": "source_reference/figure1_teaser_v7.py",
  "bar_axis_range": [
    40,
    80
  ],
  "bar_labels": "One decimal, 14.5 px, rotated 270 degrees, aligned inside each bar at the bottom.",
  "illustrative_example": {
    "heads": 35,
    "legs": 94,
    "rabbits": 12,
    "chickens": 23,
    "near_future_explanation": "Count two legs per animal; each rabbit accounts for two additional legs.",
    "provenance": "Schematic teaching example, not an experimental model output."
  },
  "timeline": {
    "dashed_interval": "near-future to far-future",
    "redundant_labels_removed": [
      "Training timeline",
      "A more capable, yet close, self provides effective learning signal."
    ]
  },
  "uncertainty_bands": false
}


==> figures/data/figure1_source_manifest.json <==
{
  "previous_figure_sha256": "0147b8f789a5db041013a10a536feaca055eaec9211552833b8a5da677d9be79",
  "logs": {
    "early": {
      "path": "/pfs/qcy/RL_HOME/NPO/checkpoints/npo-visual/npo-visual-nfpo-first-intervention-4k-06-is/experiment_log.jsonl",
      "sha256": "98e9311ce913817d2c05f056c87a6b8e344dc7a4819118e816b69ada8261a7ff"
    },
    "late": {
      "path": "/pfs/qcy/RL_HOME/NPO/checkpoints/npo-visual/npo-visual-nfpo-second-intervention-v2-4k-is/experiment_log.jsonl",
      "sha256": "fbc586e3086cf71212b085e7dc41c9d20324c2fb5cc777f57a9694f801f09c19"
    },
    "auto": {
      "path": "/pfs/qcy/RL_HOME/NPO/checkpoints/npo-visual/npo-visual-autonfpo-v4-4k/experiment_log.jsonl",
      "sha256": "bb1496d6130d0a27c4259605d4878a208dc25b9084a89e69be914ed3ba242967"
    },
    "grpo": {
      "path": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/recovered_original_grpo_20260925/experiment_log.jsonl",
      "sha256": "ea0161af60ec37349f78f64298e17110a777408c634796a31655a43a60040a96",
      "origin": "Original W&B run 5vovejqu, npo-visual-vanilla-rl-4k; scalar export recovered from its datastore."
    }
  },
  "benchmark_source": "/pfs/qcy/PAPER_HOME/NPO/draw/figure1_teaser_v7.py",
  "archived_modality_source": {
    "path": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/figure1_drawio/source_reference/modality_results_author_20260925.csv",
    "sha256": "810194b6e9ce4c9f96844f4775f435dc4929cc8c0fb6afd35f24df4089514d6f",
    "origin": "Author-supplied Table 1 and Table 2(a,b), 2026-09-25; reported Avg. values, not recomputed from rounded entries."
  }
}


==> figures/data/figure1_training_curves.csv <==
method,trace,step,value
GRPO,logged_display,0.0,0.3178570866584778
GRPO,logged_display,5.0,0.34700000286102295
GRPO,logged_display,10.0,0.3449999690055847
GRPO,logged_display,15.0,0.37885716557502747
GRPO,logged_display,20.0,0.4125714600086212
GRPO,logged_display,25.0,0.447857141494751
GRPO,logged_display,30.0,0.4374285936355591
GRPO,logged_display,35.0,0.443142831325531
GRPO,logged_display,40.0,0.43042856454849243
GRPO,logged_display,45.0,0.4311428368091583
GRPO,logged_display,50.0,0.447857141494751
GRPO,logged_display,55.0,0.4571428596973419
GRPO,logged_display,60.0,0.457571417093277
GRPO,logged_display,65.0,0.46157142519950867
GRPO,logged_display,70.0,0.4601428210735321
GRPO,logged_display,75.0,0.4589999318122864
GRPO,logged_display,80.0,0.45828568935394287
GRPO,logged_display,85.0,0.47200000286102295
GRPO,logged_display,90.0,0.4502857029438019
GRPO,logged_display,95.0,0.4967142641544342
GRPO,logged_display,100.0,0.49214282631874084
GRPO,logged_display,105.0,0.4942857027053833
GRPO,logged_display,110.0,0.4852856397628784
GRPO,logged_display,115.0,0.480428546667099
GRPO,logged_display,120.0,0.4892857074737549
GRPO,logged_display,125.0,0.48014286160469055
GRPO,logged_display,130.0,0.4637143015861511
GRPO,logged_display,135.0,0.474142849445343
GRPO,logged_display,140.0,0.4932856857776642
GRPO,logged_display,145.0,0.4942857027053833
GRPO,logged_display,150.0,0.47114282846450806
GRPO,logged_display,155.0,0.4610000252723694
GRPO,logged_display,160.0,0.4739999771118164
GRPO,logged_display,165.0,0.4764285683631897
GRPO,logged_display,170.0,0.4788571298122406
GRPO,logged_display,175.0,0.5031428337097168
GRPO,logged_display,180.0,0.5045714378356934
GRPO,logged_display,185.0,0.49300000071525574
GRPO,logged_display,190.0,0.4905714690685272
GRPO,logged_display,195.0,0.48428571224212646
GRPO,logged_display,200.0,0.47785714268684387
GRPO,logged_display,205.0,0.48414283990859985
GRPO,logged_display,210.0,0.49957144260406494
GRPO,logged_display,215.0,0.50342857837677
GRPO,logged_display,220.0,0.48685717582702637
GRPO,logged_display,225.0,0.48185718059539795
GRPO,logged_display,230.0,0.474142849445343
GRPO,logged_display,235.0,0.4958571493625641
GRPO,logged_display,240.0,0.5191428661346436
GRPO,logged_display,245.0,0.511142909526825
GRPO,logged_display,250.0,0.5178571343421936
GRPO,logged_display,255.0,0.5307142734527588
GRPO,logged_display,260.0,0.5291428565979004
GRPO,logged_display,265.0,0.5281428694725037
GRPO,logged_display,270.0,0.5304285287857056
GRPO,logged_display,275.0,0.5281428694725037
GRPO,logged_display,280.0,0.5201427936553955
GRPO,logged_display,285.0,0.5381428003311157
GRPO,logged_display,290.0,0.5214285850524902
GRPO,logged_display,295.0,0.5301428437232971
GRPO,logged_display,300.0,0.529285728931427
GRPO,logged_display,305.0,0.5354285836219788
GRPO,logged_display,310.0,0.5341428518295288
GRPO,logged_display,315.0,0.48799997568130493
GRPO,logged_display,320.0,0.5382856726646423
GRPO,logged_display,325.0,0.5458571314811707
GRPO,logged_display,330.0,0.5562857389450073
GRPO,logged_display,335.0,0.5432856678962708
GRPO,logged_display,340.0,0.5381428599357605
GRPO,logged_display,345.0,0.5214285850524902
GRPO,logged_display,350.0,0.5215713977813721
GRPO,logged_display,355.0,0.5305714011192322
GRPO,logged_display,360.0,0.5345714092254639
GRPO,logged_display,365.0,0.5382856726646423
GRPO,logged_display,370.0,0.5357142686843872
GRPO,logged_display,375.0,0.5355713963508606
GRPO,logged_display,380.0,0.529285728931427
GRPO,logged_display,385.0,0.5230000019073486
GRPO,logged_display,390.0,0.5137143135070801
GRPO,logged_display,395.0,0.4892857074737549
GRPO,logged_display,400.0,0.48428571224212646
GRPO,logged_display,405.0,0.49714282155036926
GRPO,logged_display,410.0,0.5151427984237671
GRPO,logged_display,415.0,0.5344285368919373
GRPO,logged_display,420.0,0.5202856659889221
GRPO,logged_display,425.0,0.524142861366272
GRPO,logged_display,430.0,0.5238571166992188
GRPO,logged_display,435.0,0.5254285931587219
GRPO,logged_display,440.0,0.5222856998443604
GRPO,logged_display,445.0,0.5354285836219788
GRPO,logged_display,450.0,0.5341428518295288
GRPO,logged_display,455.0,0.5392857193946838
GRPO,logged_display,460.0,0.5328571200370789
GRPO,logged_display,465.0,0.527571439743042
GRPO,logged_display,470.0,0.522857129573822
GRPO,logged_display,475.0,0.5421428680419922
GRPO,logged_display,480.0,0.5294286012649536
GRPO,logged_display,485.0,0.5238571763038635
GRPO,logged_display,490.0,0.5189999341964722
GRPO,logged_display,495.0,0.5149999856948853
GRPO,logged_display,500.0,0.5035714507102966
GRPO,smooth,0.0,0.38113439583841496
GRPO,smooth,5.0,0.3825555467715141
GRPO,smooth,10.0,0.38663740186675266
GRPO,smooth,15.0,0.39287841298906945
GRPO,smooth,20.0,0.40055920647091503
GRPO,smooth,25.0,0.40890711565582183
GRPO,smooth,30.0,0.41722771229787237
GRPO,smooth,35.0,0.4250386740026342
GRPO,smooth,40.0,0.4320748571907844
GRPO,smooth,45.0,0.4382485010872887
GRPO,smooth,50.0,0.44360277242973933
GRPO,smooth,55.0,0.44825591876907434
GRPO,smooth,60.0,0.45238743858126707
GRPO,smooth,65.0,0.4561576169306057
GRPO,smooth,70.0,0.4596809244177561
GRPO,smooth,75.0,0.4630638581727978
GRPO,smooth,80.0,0.4663527454181428
GRPO,smooth,85.0,0.4695360487233311
GRPO,smooth,90.0,0.47253367510416205
GRPO,smooth,95.0,0.4752207696119111
GRPO,smooth,100.0,0.4774729418045004
GRPO,smooth,105.0,0.47919678671061805
GRPO,smooth,110.0,0.4803347347930682
GRPO,smooth,115.0,0.48093259807634414
GRPO,smooth,120.0,0.4811002518718943
GRPO,smooth,125.0,0.4809608410570788
GRPO,smooth,130.0,0.4806611095958977
GRPO,smooth,135.0,0.4803479508628581
GRPO,smooth,140.0,0.48014303455748975
GRPO,smooth,145.0,0.48014858351827533
GRPO,smooth,150.0,0.4804599865123292
GRPO,smooth,155.0,0.48110568247001684
GRPO,smooth,160.0,0.4820509263879863
GRPO,smooth,165.0,0.4832416929756158
GRPO,smooth,170.0,0.48455183157612247
GRPO,smooth,175.0,0.4858530508811809
GRPO,smooth,180.0,0.48703329729494205
GRPO,smooth,185.0,0.48801202334052135
GRPO,smooth,190.0,0.48878424496732276
GRPO,smooth,195.0,0.4894068985363209
GRPO,smooth,200.0,0.48997504314700757
GRPO,smooth,205.0,0.49063240168806743
GRPO,smooth,210.0,0.49154513568704644
GRPO,smooth,215.0,0.4928475276033885
GRPO,smooth,220.0,0.49462267104766183
GRPO,smooth,225.0,0.49694287740265075
GRPO,smooth,230.0,0.4998106124613911
GRPO,smooth,235.0,0.5031374323242852
GRPO,smooth,240.0,0.5067819033581976
GRPO,smooth,245.0,0.5105578727104916
GRPO,smooth,250.0,0.5142422265282991
GRPO,smooth,255.0,0.5175918397517998
GRPO,smooth,260.0,0.520476893310154
GRPO,smooth,265.0,0.5228396782258258
GRPO,smooth,270.0,0.5246614949821715
GRPO,smooth,275.0,0.5259968221415817
GRPO,smooth,280.0,0.5269487396641747
GRPO,smooth,285.0,0.5276259367275473
GRPO,smooth,290.0,0.5281379983636553
GRPO,smooth,295.0,0.5285974443961885
GRPO,smooth,300.0,0.5290921914527461
GRPO,smooth,305.0,0.529700470399459
GRPO,smooth,310.0,0.5304414924996126
GRPO,smooth,315.0,0.5312669318656615
GRPO,smooth,320.0,0.5321002732239369
GRPO,smooth,325.0,0.5328396732871681
GRPO,smooth,330.0,0.5333779791574156
GRPO,smooth,335.0,0.5336287455817301
GRPO,smooth,340.0,0.5335562420855904
GRPO,smooth,345.0,0.5331627213460279
GRPO,smooth,350.0,0.5324742164155314
GRPO,smooth,355.0,0.5315051595639756
GRPO,smooth,360.0,0.530211936339718
GRPO,smooth,365.0,0.5285599049375869
GRPO,smooth,370.0,0.5265451347866649
GRPO,smooth,375.0,0.5242374727541748
GRPO,smooth,380.0,0.5217482761033043
GRPO,smooth,385.0,0.519285700162882
GRPO,smooth,390.0,0.5171513349083072
GRPO,smooth,395.0,0.515608080059319
GRPO,smooth,400.0,0.5148428986782299
GRPO,smooth,405.0,0.5149168018623409
GRPO,smooth,410.0,0.5157681389072364
GRPO,smooth,415.0,0.5172422267155307
GRPO,smooth,420.0,0.519124575362616
GRPO,smooth,425.0,0.5211844870677271
GRPO,smooth,430.0,0.5232277237956371
GRPO,smooth,435.0,0.5251012416380905
GRPO,smooth,440.0,0.5266893512527082
GRPO,smooth,445.0,0.5279247152037291
GRPO,smooth,450.0,0.5287643441423262
GRPO,smooth,455.0,0.5291822038448404
GRPO,smooth,460.0,0.5291666555556613
GRPO,smooth,465.0,0.5287288648759573
GRPO,smooth,470.0,0.5279077891415234
GRPO,smooth,475.0,0.5267950082490911
GRPO,smooth,480.0,0.5255458408100632
GRPO,smooth,485.0,0.5243276680068525
GRPO,smooth,490.0,0.5232974430929789
GRPO,smooth,495.0,0.5226105245180271
GRPO,smooth,500.0,0.5223700836141303
NPO,logged_display,0.0,0.3179999589920044
NPO,logged_display,5.0,0.3255714178085327
NPO,logged_display,10.0,0.3409999907016754
NPO,logged_display,15.0,0.3547142744064331
NPO,logged_display,20.0,0.42157140374183655
NPO,logged_display,25.0,0.41771426796913147
NPO,logged_display,30.0,0.40042856335639954
NPO,logged_display,35.0,0.413857102394104
NPO,logged_display,40.0,0.43957144021987915
NPO,logged_display,45.0,0.462857186794281
NPO,logged_display,50.0,0.4797142744064331
NPO,logged_display,55.0,0.49085715413093567
NPO,logged_display,60.0,0.4945714771747589
NPO,logged_display,65.0,0.48328569531440735
NPO,logged_display,70.0,0.48714280128479004
NPO,logged_display,75.0,0.4957142770290375
NPO,logged_display,80.0,0.4772856831550598
NPO,logged_display,85.0,0.48971426486968994
NPO,logged_display,90.0,0.4749999940395355
NPO,logged_display,95.0,0.475857138633728
NPO,logged_display,100.0,0.5174285173416138
NPO,logged_display,105.0,0.4899999499320984
NPO,logged_display,110.0,0.48499995470046997
NPO,logged_display,115.0,0.47099998593330383
NPO,logged_display,120.0,0.4992857277393341
NPO,logged_display,125.0,0.5018571019172668
NPO,logged_display,130.0,0.5042856931686401
NPO,logged_display,135.0,0.5055714249610901
NPO,logged_display,140.0,0.50471431016922
NPO,logged_display,145.0,0.4788571298122406
NPO,logged_display,150.0,0.48685717582702637
NPO,logged_display,155.0,0.46385711431503296
NPO,logged_display,160.0,0.4658571183681488
NPO,logged_display,165.0,0.490142822265625
NPO,logged_display,170.0,0.5018571019172668
NPO,logged_display,175.0,0.5068570971488953
NPO,logged_display,180.0,0.5199999809265137
NPO,logged_display,185.0,0.51628577709198
NPO,logged_display,190.0,0.5047142505645752
NPO,logged_display,195.0,0.5103047750427485
NPO,logged_display,200.0,0.49901899318239695
NPO,logged_display,205.0,0.5198762677147151
NPO,logged_display,210.0,0.520876195235467
NPO,logged_display,215.0,0.5125904939605952
NPO,logged_display,220.0,0.5201618931724787
NPO,logged_display,225.0,0.5001619122459651
NPO,logged_display,230.0,0.5267333648636103
NPO,logged_display,235.0,0.5295904539062739
NPO,logged_display,240.0,0.5481618903114558
NPO,logged_display,245.0,0.5447333119346858
NPO,logged_display,250.0,0.5103047750427485
NPO,logged_display,255.0,0.5323047898247004
NPO,logged_display,260.0,0.5380189679100276
NPO,logged_display,265.0,0.5195905230476618
NPO,logged_display,270.0,0.5074476263954402
NPO,logged_display,275.0,0.5084476135208369
NPO,logged_display,280.0,0.5373047254516841
NPO,logged_display,285.0,0.5598761699630976
NPO,logged_display,290.0,0.5534476898147822
NPO,logged_display,295.0,0.5483047626449824
NPO,logged_display,300.0,0.5335904620125056
NPO,logged_display,305.0,0.5450191162063838
NPO,logged_display,310.0,0.5404476187660456
NPO,logged_display,315.0,0.5431618950798274
NPO,logged_display,320.0,0.5445904396011592
NPO,logged_display,325.0,0.5584475658371211
NPO,logged_display,330.0,0.5297333262398005
NPO,logged_display,335.0,0.540590550704217
NPO,logged_display,340.0,0.530733372969842
NPO,logged_display,345.0,0.5287333391144038
NPO,logged_display,350.0,0.5450189969970942
NPO,logged_display,355.0,0.5515904686882258
NPO,logged_display,360.0,0.5158762000038386
NPO,logged_display,365.0,0.4794475994541407
NPO,logged_display,370.0,0.49744763593218333
NPO,logged_display,375.0,0.5165904424621821
NPO,logged_display,380.0,0.5165904424621821
NPO,logged_display,385.0,0.5313047430946589
NPO,logged_display,390.0,0.4898762069179774
NPO,logged_display,395.0,0.4908762238456965
NPO,logged_display,400.0,0.49001901964685923
NPO,logged_display,405.0,0.49987616757891185
NPO,logged_display,410.0,0.5438761971428157
NPO,logged_display,415.0,0.555876161856866
NPO,logged_display,420.0,0.564876165194726
NPO,logged_display,425.0,0.5580190680458308
NPO,logged_display,430.0,0.5455904863312007
NPO,logged_display,435.0,0.5445904992058039
NPO,logged_display,440.0,0.5577333233787776
NPO,logged_display,445.0,0.5545904896690608
NPO,logged_display,450.0,0.5567333362533808
NPO,logged_display,455.0,0.5570190809204341
NPO,logged_display,460.0,0.5525904558136225
NPO,logged_display,465.0,0.5494476221039057
NPO,logged_display,470.0,0.5523047707512141
NPO,logged_display,475.0,0.5374476573898554
NPO,logged_display,480.0,0.5527333877517939
NPO,logged_display,485.0,0.5435905120804072
NPO,logged_display,490.0,0.5200190208389521
NPO,logged_display,495.0,0.5297334454490901
NPO,logged_display,500.0,0.5468762181236506
NPO,smooth,0.0,0.36857607738867004
NPO,smooth,5.0,0.37016424019058974
NPO,smooth,10.0,0.37479954024170736
NPO,smooth,15.0,0.3821066365571095
NPO,smooth,20.0,0.3915082622390659
NPO,smooth,25.0,0.4023494473586887
NPO,smooth,30.0,0.413956888624865
NPO,smooth,35.0,0.42569058865421716
NPO,smooth,40.0,0.43704722541822943
NPO,smooth,45.0,0.4476140597304844
NPO,smooth,50.0,0.45703034698250006
NPO,smooth,55.0,0.4650380364521278
NPO,smooth,60.0,0.47155856832069587
NPO,smooth,65.0,0.47663094246169024
NPO,smooth,70.0,0.48039547764647633
NPO,smooth,75.0,0.483092857342612
NPO,smooth,80.0,0.4849869087147798
NPO,smooth,85.0,0.4863451966319274
NPO,smooth,90.0,0.48743131752777574
NPO,smooth,95.0,0.48838045863038354
NPO,smooth,100.0,0.4892534644527693
NPO,smooth,105.0,0.4900966876276865
NPO,smooth,110.0,0.4908965734339086
NPO,smooth,115.0,0.49158459956999423
NPO,smooth,120.0,0.49208308375489085
NPO,smooth,125.0,0.49232447271481866
NPO,smooth,130.0,0.49226868954003633
NPO,smooth,135.0,0.4919652211628568
NPO,smooth,140.0,0.49157258895195927
NPO,smooth,145.0,0.49129877971647773
NPO,smooth,150.0,0.4913907297017136
NPO,smooth,155.0,0.4920520691063386
NPO,smooth,160.0,0.4933604697284945
NPO,smooth,165.0,0.4952969447099408
NPO,smooth,170.0,0.49772399647202903
NPO,smooth,175.0,0.5003791300027597
NPO,smooth,180.0,0.5029549936453396
NPO,smooth,185.0,0.505169480045152
NPO,smooth,190.0,0.5068248877041193
NPO,smooth,195.0,0.5078000401290748
NPO,smooth,200.0,0.5101616590313088
NPO,smooth,205.0,0.5123991043367135
NPO,smooth,210.0,0.5145588316906982
NPO,smooth,215.0,0.5166784576250503
NPO,smooth,220.0,0.5187798973218855
NPO,smooth,225.0,0.5208163352251121
NPO,smooth,230.0,0.5227040503876808
NPO,smooth,235.0,0.5243580661942588
NPO,smooth,240.0,0.525704633388476
NPO,smooth,245.0,0.5267428650777046
NPO,smooth,250.0,0.527548477924239
NPO,smooth,255.0,0.5282403248016191
NPO,smooth,260.0,0.5289872516778733
NPO,smooth,265.0,0.5299545194507292
NPO,smooth,270.0,0.5312205536731004
NPO,smooth,275.0,0.5328046104228191
NPO,smooth,280.0,0.5346180597598766
NPO,smooth,285.0,0.5364985151291803
NPO,smooth,290.0,0.5382706570570335
NPO,smooth,295.0,0.5397762017398391
NPO,smooth,300.0,0.5408914664064373
NPO,smooth,305.0,0.5415293837326165
NPO,smooth,310.0,0.5417070442498592
NPO,smooth,315.0,0.5414412183601551
NPO,smooth,320.0,0.5407257123452283
NPO,smooth,325.0,0.5395980020646602
NPO,smooth,330.0,0.5380398740090026
NPO,smooth,335.0,0.5360252615084657
NPO,smooth,340.0,0.5335628811048324
NPO,smooth,345.0,0.5306955055878642
NPO,smooth,350.0,0.5275584013146043
NPO,smooth,355.0,0.5243113760264927
NPO,smooth,360.0,0.5211309956439537
NPO,smooth,365.0,0.5182181060334333
NPO,smooth,370.0,0.5157799910624917
NPO,smooth,375.0,0.5140332906696022
NPO,smooth,380.0,0.5131727780541983
NPO,smooth,385.0,0.5133442923100001
NPO,smooth,390.0,0.5146463706160725
NPO,smooth,395.0,0.5170863374290418
NPO,smooth,400.0,0.5205452974978098
NPO,smooth,405.0,0.5248055291988902
NPO,smooth,410.0,0.5295343883304697
NPO,smooth,415.0,0.534344343564549
NPO,smooth,420.0,0.5388948197206086
NPO,smooth,425.0,0.5429007789245073
NPO,smooth,430.0,0.5461212407425868
NPO,smooth,435.0,0.548466122292071
NPO,smooth,440.0,0.549990651258424
NPO,smooth,445.0,0.5507604290485015
NPO,smooth,450.0,0.5508631686326894
NPO,smooth,455.0,0.5504091167129066
NPO,smooth,460.0,0.5494793508526634
NPO,smooth,465.0,0.54815614628898
NPO,smooth,470.0,0.5465407549956988
NPO,smooth,475.0,0.5447753053876914
NPO,smooth,480.0,0.5430232320131879
NPO,smooth,485.0,0.5414477550594485
NPO,smooth,490.0,0.5402026679133578
NPO,smooth,495.0,0.539404191360839
NPO,smooth,500.0,0.539128923993951
AutoNPO,logged_display,0.0,0.3179999589920044
AutoNPO,logged_display,5.0,0.33471423387527466
AutoNPO,logged_display,10.0,0.36242857575416565
AutoNPO,logged_display,15.0,0.37299996614456177
AutoNPO,logged_display,20.0,0.4139999747276306
AutoNPO,logged_display,25.0,0.447857141494751
AutoNPO,logged_display,30.0,0.45642855763435364
AutoNPO,logged_display,35.0,0.43242859840393066
AutoNPO,logged_display,40.0,0.4415714740753174
AutoNPO,logged_display,45.0,0.44271427392959595
AutoNPO,logged_display,50.0,0.45628565549850464
AutoNPO,logged_display,25.0,0.4441428482532501
AutoNPO,logged_display,30.0,0.4509999752044678
AutoNPO,logged_display,35.0,0.4487142860889435
AutoNPO,logged_display,40.0,0.4269999861717224
AutoNPO,logged_display,45.0,0.4342857003211975
AutoNPO,logged_display,50.0,0.44099998474121094
AutoNPO,logged_display,55.0,0.4408571124076843
AutoNPO,logged_display,60.0,0.4578571319580078
AutoNPO,logged_display,65.0,0.48242855072021484
AutoNPO,logged_display,70.0,0.5014285445213318
AutoNPO,logged_display,75.0,0.4967142641544342
AutoNPO,logged_display,80.0,0.49557146430015564
AutoNPO,logged_display,85.0,0.4852856397628784
AutoNPO,logged_display,90.0,0.47271424531936646
AutoNPO,logged_display,95.0,0.4594285786151886
AutoNPO,logged_display,100.0,0.46442854404449463
AutoNPO,logged_display,105.0,0.4774285852909088
AutoNPO,logged_display,110.0,0.4774285554885864
AutoNPO,logged_display,115.0,0.4649999439716339
AutoNPO,logged_display,120.0,0.45571428537368774
AutoNPO,logged_display,125.0,0.44942858815193176
AutoNPO,logged_display,130.0,0.49942857027053833
AutoNPO,logged_display,135.0,0.5005714893341064
AutoNPO,logged_display,140.0,0.5302857160568237
AutoNPO,logged_display,145.0,0.5247142910957336
AutoNPO,logged_display,150.0,0.5149999856948853
AutoNPO,logged_display,155.0,0.5148571729660034
AutoNPO,logged_display,160.0,0.5174285769462585
AutoNPO,logged_display,165.0,0.5080000162124634
AutoNPO,logged_display,170.0,0.5227142572402954
AutoNPO,logged_display,175.0,0.5127142667770386
AutoNPO,logged_display,180.0,0.4998571276664734
AutoNPO,logged_display,185.0,0.49314287304878235
AutoNPO,logged_display,190.0,0.5175714492797852
AutoNPO,logged_display,195.0,0.5072857141494751
AutoNPO,logged_display,200.0,0.5227143168449402
AutoNPO,logged_display,205.0,0.5281428694725037
AutoNPO,logged_display,210.0,0.5049999952316284
AutoNPO,logged_display,215.0,0.5161429047584534
AutoNPO,logged_display,220.0,0.5227142572402954
AutoNPO,logged_display,225.0,0.5384286046028137
AutoNPO,logged_display,230.0,0.535714328289032
AutoNPO,logged_display,235.0,0.530571460723877
AutoNPO,logged_display,240.0,0.5331428050994873
AutoNPO,logged_display,245.0,0.5267142653465271
AutoNPO,logged_display,250.0,0.524142861366272
AutoNPO,logged_display,255.0,0.5252856612205505
AutoNPO,logged_display,260.0,0.5198571085929871
AutoNPO,logged_display,265.0,0.5268571972846985
AutoNPO,logged_display,270.0,0.5227143168449402
AutoNPO,logged_display,275.0,0.5225715041160583
AutoNPO,logged_display,280.0,0.5241428017616272
AutoNPO,logged_display,285.0,0.5472857356071472
AutoNPO,logged_display,290.0,0.5367143154144287
AutoNPO,logged_display,295.0,0.5317143201828003
AutoNPO,logged_display,300.0,0.535857081413269
AutoNPO,logged_display,305.0,0.5252857208251953
AutoNPO,logged_display,310.0,0.5281428098678589
AutoNPO,logged_display,315.0,0.4908570945262909
AutoNPO,logged_display,320.0,0.5022856593132019
AutoNPO,logged_display,325.0,0.5315714478492737
AutoNPO,logged_display,330.0,0.5268571376800537
AutoNPO,logged_display,335.0,0.5448572039604187
AutoNPO,logged_display,340.0,0.5317142009735107
AutoNPO,logged_display,345.0,0.5368571877479553
AutoNPO,logged_display,350.0,0.5419999957084656
AutoNPO,logged_display,355.0,0.530571460723877
AutoNPO,logged_display,360.0,0.5395714640617371
AutoNPO,logged_display,365.0,0.5421428084373474
AutoNPO,logged_display,370.0,0.5497142672538757
AutoNPO,logged_display,375.0,0.5525714755058289
AutoNPO,logged_display,380.0,0.5459999442100525
AutoNPO,logged_display,385.0,0.5354285836219788
AutoNPO,logged_display,390.0,0.5512856841087341
AutoNPO,logged_display,395.0,0.5537142753601074
AutoNPO,logged_display,400.0,0.5434285402297974
AutoNPO,logged_display,405.0,0.5562856793403625
AutoNPO,logged_display,410.0,0.5550000071525574
AutoNPO,logged_display,415.0,0.5382857322692871
AutoNPO,logged_display,420.0,0.5407142639160156
AutoNPO,logged_display,425.0,0.550000011920929
AutoNPO,logged_display,430.0,0.5461428165435791
AutoNPO,logged_display,435.0,0.5445714592933655
AutoNPO,logged_display,440.0,0.5407142639160156
AutoNPO,logged_display,445.0,0.5597143769264221
AutoNPO,logged_display,450.0,0.5550000071525574
AutoNPO,logged_display,455.0,0.5587142705917358
AutoNPO,logged_display,460.0,0.5458571314811707
AutoNPO,logged_display,465.0,0.5678571462631226
AutoNPO,logged_display,470.0,0.5419999361038208
AutoNPO,logged_display,475.0,0.5507143139839172
AutoNPO,logged_display,480.0,0.5607143044471741
AutoNPO,logged_display,485.0,0.5459999442100525
AutoNPO,logged_display,490.0,0.5518571734428406
AutoNPO,logged_display,495.0,0.5421428084373474
AutoNPO,logged_display,500.0,0.5488571524620056
AutoNPO,smooth,0.0,0.3823317069691179
AutoNPO,smooth,5.0,0.3838372756059877
AutoNPO,smooth,10.0,0.3881600281893911
AutoNPO,smooth,15.0,0.3947606637622927
AutoNPO,smooth,20.0,0.40291759166323765
AutoNPO,smooth,25.0,0.4118477523753345
AutoNPO,smooth,30.0,0.42086325906021654
AutoNPO,smooth,35.0,0.4294906384032008
AutoNPO,smooth,40.0,0.4375150996434354
AutoNPO,smooth,45.0,0.44488745651428563
AutoNPO,smooth,50.0,0.45161566808967313
AutoNPO,smooth,25.0,0.4118477523753345
AutoNPO,smooth,30.0,0.42086325906021654
AutoNPO,smooth,35.0,0.4294906384032008
AutoNPO,smooth,40.0,0.4375150996434354
AutoNPO,smooth,45.0,0.44488745651428563
AutoNPO,smooth,50.0,0.45161566808967313
AutoNPO,smooth,55.0,0.45770283045513704
AutoNPO,smooth,60.0,0.4631035047000058
AutoNPO,smooth,65.0,0.4676806669747023
AutoNPO,smooth,70.0,0.4713096450838137
AutoNPO,smooth,75.0,0.47390469127470947
AutoNPO,smooth,80.0,0.4754622220005926
AutoNPO,smooth,85.0,0.4761092687733992
AutoNPO,smooth,90.0,0.4761123683459743
AutoNPO,smooth,95.0,0.4758509514711996
AutoNPO,smooth,100.0,0.47572095791547453
AutoNPO,smooth,105.0,0.47607903860591977
AutoNPO,smooth,110.0,0.4772337034326335
AutoNPO,smooth,115.0,0.47937205001357097
AutoNPO,smooth,120.0,0.4824819075929623
AutoNPO,smooth,125.0,0.48640858995813935
AutoNPO,smooth,130.0,0.49088991383965586
AutoNPO,smooth,135.0,0.4955619976900718
AutoNPO,smooth,140.0,0.5000304817043085
AutoNPO,smooth,145.0,0.503956658684775
AutoNPO,smooth,150.0,0.5070903213666555
AutoNPO,smooth,155.0,0.5093402408172171
AutoNPO,smooth,160.0,0.5107647620448106
AutoNPO,smooth,165.0,0.5115319793352024
AutoNPO,smooth,170.0,0.5118852058111067
AutoNPO,smooth,175.0,0.5120801121092269
AutoNPO,smooth,180.0,0.5123437140980718
AutoNPO,smooth,185.0,0.5128360260895164
AutoNPO,smooth,190.0,0.5136292938111191
AutoNPO,smooth,195.0,0.5147560752967532
AutoNPO,smooth,200.0,0.5161952927917386
AutoNPO,smooth,205.0,0.5178674159419012
AutoNPO,smooth,210.0,0.5196752111112931
AutoNPO,smooth,215.0,0.5214777225862907
AutoNPO,smooth,220.0,0.5231401064677222
AutoNPO,smooth,225.0,0.5245696255023908
AutoNPO,smooth,230.0,0.5256815273144826
AutoNPO,smooth,235.0,0.5264339214260534
AutoNPO,smooth,240.0,0.526870352071261
AutoNPO,smooth,245.0,0.5270588333954658
AutoNPO,smooth,250.0,0.5270978202363431
AutoNPO,smooth,255.0,0.5270913034293014
AutoNPO,smooth,260.0,0.5271366442372802
AutoNPO,smooth,265.0,0.5272990614654196
AutoNPO,smooth,270.0,0.5275727759568867
AutoNPO,smooth,275.0,0.5278762477317014
AutoNPO,smooth,280.0,0.5280805226925758
AutoNPO,smooth,285.0,0.5280754935664036
AutoNPO,smooth,290.0,0.5278099172808082
AutoNPO,smooth,295.0,0.5272933264521755
AutoNPO,smooth,300.0,0.5266183261502213
AutoNPO,smooth,305.0,0.5259599532516297
AutoNPO,smooth,310.0,0.5255254585469897
AutoNPO,smooth,315.0,0.5254983312895313
AutoNPO,smooth,320.0,0.5259928787219359
AutoNPO,smooth,325.0,0.5270217088750979
AutoNPO,smooth,330.0,0.5285256146425852
AutoNPO,smooth,335.0,0.5303841453479541
AutoNPO,smooth,340.0,0.5324258559265861
AutoNPO,smooth,345.0,0.5345056354905131
AutoNPO,smooth,350.0,0.536529853280489
AutoNPO,smooth,355.0,0.5384297628580065
AutoNPO,smooth,360.0,0.5401588406258458
AutoNPO,smooth,365.0,0.541715979264717
AutoNPO,smooth,370.0,0.5430948532215776
AutoNPO,smooth,375.0,0.5442938688436484
AutoNPO,smooth,380.0,0.5453000124456502
AutoNPO,smooth,385.0,0.5460940295688925
AutoNPO,smooth,390.0,0.5466954967204996
AutoNPO,smooth,395.0,0.547118664067967
AutoNPO,smooth,400.0,0.5473786328233601
AutoNPO,smooth,405.0,0.5475297926344411
AutoNPO,smooth,410.0,0.5476091512478793
AutoNPO,smooth,415.0,0.5476857491135136
AutoNPO,smooth,420.0,0.5478434738686964
AutoNPO,smooth,425.0,0.5481215676723366
AutoNPO,smooth,430.0,0.5485492679320563
AutoNPO,smooth,435.0,0.5491161493436276
AutoNPO,smooth,440.0,0.5497805603469985
AutoNPO,smooth,445.0,0.5504691708179608
AutoNPO,smooth,450.0,0.5510870928420861
AutoNPO,smooth,455.0,0.5515516552970827
AutoNPO,smooth,460.0,0.5518269529100199
AutoNPO,smooth,465.0,0.5518836178504178
AutoNPO,smooth,470.0,0.5517164964785414
AutoNPO,smooth,475.0,0.5514000310003266
AutoNPO,smooth,480.0,0.5509885335953983
AutoNPO,smooth,485.0,0.5505442791052753
AutoNPO,smooth,490.0,0.5501594098813243
AutoNPO,smooth,495.0,0.5499066598872039
AutoNPO,smooth,500.0,0.5498204180667889


==> figures/data/figure1_validation.json <==
{
  "left_panel_cells_unchanged": 34,
  "bottom_caption_removed": true,
  "curves": [
    {
      "method": "GRPO",
      "trace": "logged_display",
      "points": 101,
      "max_difference_from_original_pdf": 1.6224235122042074e-08
    },
    {
      "method": "GRPO",
      "trace": "smooth",
      "points": 101,
      "max_difference_from_original_pdf": 1.6461795815381208e-08
    },
    {
      "method": "NPO",
      "trace": "logged_display",
      "points": 101,
      "max_difference_from_original_pdf": 1.845410990686247e-08
    },
    {
      "method": "NPO",
      "trace": "smooth",
      "points": 101,
      "max_difference_from_original_pdf": 1.7594511292351456e-08
    },
    {
      "method": "AutoNPO",
      "trace": "logged_display",
      "points": 107,
      "max_difference_from_original_pdf": 1.6987856898964537e-08
    },
    {
      "method": "AutoNPO",
      "trace": "smooth",
      "points": 107,
      "max_difference_from_original_pdf": 1.76495620340944e-08
    }
  ],
  "npo_autonpo_unchanged_from_previous": true,
  "section_files_unchanged_from_previous": true,
  "render_errors": [],
  "all_training_curves_unchanged_from_previous": true,
  "benchmark_values_match_original_v7": 25,
  "cutoff_previews": [
    {
      "max_step": 200,
      "displayed_values_equal_full_curve_prefix": true,
      "render_errors": []
    },
    {
      "max_step": 250,
      "displayed_values_equal_full_curve_prefix": true,
      "render_errors": []
    },
    {
      "max_step": 300,
      "displayed_values_equal_full_curve_prefix": true,
      "render_errors": []
    },
    {
      "max_step": 500,
      "displayed_values_equal_full_curve_prefix": true,
      "render_errors": []
    }
  ],
  "illustrative_example_arithmetic_verified": true,
  "all_manuscript_tex_files_unchanged": true,
  "panel_b_pixels_unchanged": true,
  "bar_value_labels_inside_bars": 25,
  "bar_axis_range": [
    40,
    80
  ],
  "left_panel_cells_updated": [
    "dialogue-022-past-speech",
    "dialogue-023-question-card",
    "dialogue-024-question",
    "dialogue-025-current-speech-bubble",
    "dialogue-026-current-answer",
    "dialogue-028-near-speech-bubble",
    "dialogue-029-near-answer",
    "dialogue-031-far-answer",
    "dialogue-034-trajectory-steps",
    "timeline-037-training-time-arrow",
    "timeline-054-signal-box",
    "timeline-055-signal-label"
  ],
  "left_panel_cells_removed": [
    "timeline-050-timeline-axis-label",
    "timeline-053-guidance-explanation"
  ],
  "left_panel_cells_added": [
    "timeline-037-near-to-far-dashed",
    "timeline-037-far-future-arrow"
  ],
  "panels_b_c_pixels_unchanged": true,
  "timeline_dashed_only_between_near_and_far": true
}


==> figures/data/figure2_cost.csv <==
delta,empirical_kl_token,variance_proxy
10,0.0001125270123415,1.001689330498898
20,0.0148548395462681,1.2495988667266988
30,0.0590280997683613,2.4240058862508307
40,0.0839427477920486,3.5223952145457154
50,0.0918646006481208,3.9668368334639093
60,0.0921866651472632,3.9860468573729375
70,0.0945062602149721,4.127178094020792
80,0.0983755589360327,4.3738051941897735
90,0.0982685407015045,4.366789672960734
100,0.0943074816508891,4.114890503916976
110,0.0960070799462483,4.221144075291187
120,0.0969448485782052,4.280940500978936
130,0.0962322220298928,4.235423531105123
140,0.0979039915937174,4.342976201958613
150,0.0998469733101518,4.471413597361417
160,0.1041083206210058,4.766559707286015
170,0.1022779127368,4.637468757817032
180,0.0987476938601242,4.398288147792363
190,0.0962781808509754,4.238344363858798
200,0.0988093657631546,4.402358792337291
210,0.1009541454475058,4.5462930277026805
220,0.1025390931115862,4.655672630664538
230,0.1091581472281698,5.141640584596233
240,0.1148253264812684,5.597834895726822
250,0.1176803654179272,5.842772815118045
260,0.1213251757840024,6.171103287490027
270,0.1283693982927781,6.858858129050351
280,0.1331383605200251,7.367477692501136
290,0.1377662790347013,7.897088802304372
300,0.1431992945534232,8.567615178257924


==> figures/data/figure2_guidance_pilot/coverage_summary.csv <==
source,stratum,prompts,covered,coverage,ci_low,ci_high
past50,all,64,27,0.421875,0.296875,0.546875
near150,all,64,33,0.515625,0.390625,0.640625
far300,all,64,30,0.46875,0.34375,0.59375
external32b,all,64,23,0.359375,0.25,0.46875
student_extra4,all,64,28,0.4375,0.3125,0.5625
student_extra8,all,64,32,0.5,0.375,0.625
past50,zero_of_8,29,2,0.06896551724137931,0.0,0.1724137931034483
near150,zero_of_8,29,4,0.13793103448275862,0.034482758620689655,0.27586206896551724
far300,zero_of_8,29,3,0.10344827586206896,0.0,0.20689655172413793
external32b,zero_of_8,29,6,0.20689655172413793,0.06896551724137931,0.3448275862068966
student_extra4,zero_of_8,29,3,0.10344827586206896,0.0,0.2413793103448276
student_extra8,zero_of_8,29,3,0.10344827586206896,0.0,0.2413793103448276
past50,one_or_two_of_8,16,10,0.625,0.375,0.875
near150,one_or_two_of_8,16,10,0.625,0.375,0.875
far300,one_or_two_of_8,16,9,0.5625,0.3125,0.8125
external32b,one_or_two_of_8,16,9,0.5625,0.3125,0.8125
student_extra4,one_or_two_of_8,16,8,0.5,0.25,0.75
student_extra8,one_or_two_of_8,16,11,0.6875,0.4375,0.875
past50,three_to_eight_of_8,19,15,0.7894736842105263,0.5789473684210527,0.9473684210526315
near150,three_to_eight_of_8,19,19,1.0,1.0,1.0
far300,three_to_eight_of_8,19,18,0.9473684210526315,0.8421052631578947,1.0
external32b,three_to_eight_of_8,19,8,0.42105263157894735,0.21052631578947367,0.631578947368421
student_extra4,three_to_eight_of_8,19,17,0.8947368421052632,0.7368421052631579,1.0
student_extra8,three_to_eight_of_8,19,18,0.9473684210526315,0.8421052631578947,1.0


==> figures/data/figure2_guidance_pilot/evaluation_summary.csv <==
arm,prompts,accuracy_percent,gain_vs_initial_pp,gain_ci_low,gain_ci_high,gain_vs_student8_pp,gain_vs_student8_ci_low,gain_vs_student8_ci_high
initial_student100,192,43.75,0.0,0.0,0.0,1.3020833333333333,-1.8229166666666667,4.427083333333333
student8,192,42.44791666666667,-1.3020833333333333,-4.427083333333333,1.8229166666666667,0.0,0.0,0.0
past50,192,41.92708333333333,-1.8229166666666667,-4.947916666666667,1.3020833333333333,-0.5208333333333334,-3.6458333333333335,2.6041666666666665
external32b,192,44.27083333333333,0.5208333333333334,-3.3854166666666665,4.427083333333333,1.8229166666666667,-1.8229166666666667,5.729166666666667
external32b_is,192,44.79166666666667,1.0416666666666667,-2.6041666666666665,4.6875,2.34375,-1.0416666666666667,5.729166666666667
near150_shape,192,43.75,0.0,-3.6458333333333335,3.6458333333333335,1.3020833333333333,-2.34375,4.947916666666667
external32b_shape,192,42.70833333333333,-1.0416666666666667,-5.208333333333333,3.3854166666666665,0.2604166666666667,-3.6458333333333335,4.166666666666667
near150,192,43.22916666666667,-0.5208333333333334,-4.166666666666667,3.125,0.78125,-2.8645833333333335,4.427083333333333
far300,192,42.44791666666667,-1.3020833333333333,-5.208333333333333,2.6041666666666665,0.0,-3.6458333333333335,3.6458333333333335
near150_is,192,43.75,0.0,-3.3854166666666665,3.3854166666666665,1.3020833333333333,-2.0833333333333335,4.947916666666667
student16,192,42.44791666666667,-1.3020833333333333,-5.208333333333333,2.6041666666666665,0.0,-3.90625,3.6458333333333335
initial_repeat,192,44.01041666666667,0.2604166666666667,-2.8645833333333335,3.3854166666666665,1.5625,-2.0833333333333335,5.46875


==> figures/data/figure2_guidance_pilot/manifest.json <==
{
  "coverage_summary.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_20260925/coverage_summary.csv",
    "sha256": "9752bc72bc57b379c2187b13d3404e7ae6ddbdb3ad49716c0d51fa6f14700ee6"
  },
  "token_diagnostics.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_20260925/token_diagnostics.csv",
    "sha256": "0ee8104c82540a1b6f70160f064856d9ab3d3d6413d6f65b0fe096cf4eb63c3a"
  },
  "evaluation_summary.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_20260925/evaluation_summary.csv",
    "sha256": "ad39b66c804dc17c95b656a823ac25ca10ee321c75080401a7604666085fee33"
  },
  "status": "Used in Section 2; sample counts and detailed protocol are documented in the appendix.",
  "panel_a": "Existing conceptual geometry and palette; named methods illustrate source categories, not implementations of measured pilot sources.",
  "panel_b": {
    "population": "29 observed student 0/8 prompts",
    "correct_counts": {
      "student_extra4": 3,
      "student_extra8": 3,
      "past50": 2,
      "near150": 4,
      "far300": 3,
      "external32b": 6
    }
  },
  "panel_c": {
    "population": "9 prompts where all four sources supply an answer-correct guide; only 2 meet the <=2/8 gate",
    "metric": "Mean of abs(log p_student - log p_source) along each selected guide, then equal-weight average over prompts",
    "means": {
      "past50": 0.06847812359531717,
      "near150": 0.05164435216122199,
      "far300": 0.19775254858864677,
      "external32b": 0.5334719585047828
    }
  },
  "full_short_update_results": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_20260925/分析报告.md",
  "interpretation": "Descriptive motivation. The short-update experiment did not establish a reliable near-future advantage. Complete results remain in the linked report."
}


==> figures/data/figure2_guidance_pilot/token_diagnostics.csv <==
uid,source,record_id,student_correct8,eligible,all_sources_available,tokens,guide_advantage,mean_student_prob,mean_student_nll,top1_fraction,top10_fraction,outside_top100_fraction,ratio_mean,ratio_median,ratio_p01,ratio_p99,ratio_above_positive_clip,outside_logratio_numerical_guard_fraction,abs_logp_gap,no_source_correction_coefficient_mean,no_source_correction_logit_gradient_norm_sum,source_ratio_coefficient_mean,source_ratio_logit_gradient_norm_sum,source_ratio_clipped_positive_coefficient_mean,source_ratio_clipped_positive_logit_gradient_norm_sum,ratio_shaping_coefficient_mean,ratio_shaping_logit_gradient_norm_sum
train_49925,past50,train_49925__past50__1,2.0,True,True,2502,1.2076123955202949,0.7632006406784058,0.5404461026191711,0.8321342925659473,0.991207034372502,0.0007993605115907274,1.0010331869125366,1.000003695487976,0.5966536450386047,1.4393447959423005,0.02238209432454037,0.0,0.05458410456776619,1.0,0.04364771768450737,1.0010331869125366,0.0432063452899456,0.9681612253189087,0.0385541096329689,0.08347584307193756,0.0037761470302939415
train_49925,near150,train_49925__near150__2,2.0,True,True,612,1.2076123955202949,0.8792403340339661,0.2606505751609802,0.9133986928104575,1.0,0.0,1.001694679260254,1.0,0.5048635411262512,1.4929822826385495,0.024509803921568627,0.0,0.052705347537994385,1.0,0.02349373698234558,1.001694679260254,0.023317884653806686,0.960431694984436,0.018441347405314445,0.08347094058990479,0.002074843505397439
train_49925,far300,train_49925__far300__1,2.0,True,True,775,1.2076123955202949,0.8461720943450928,0.31859099864959717,0.8929032258064517,1.0,0.0,1.0970237255096436,0.9999809265136719,0.09508294209837914,2.328429012298584,0.03483870967741935,0.0,0.1928935945034027,1.0,0.029457099735736847,1.0970237255096436,0.05169452354311943,0.8794744610786438,0.014670089818537235,0.091645248234272,0.0037057106383144855
train_49925,external32b,train_49925__external32b__0,2.0,True,True,1633,1.2076123955202949,0.7881954312324524,0.6442679166793823,0.8248622167789345,0.9865278628291488,0.0,0.9837630987167358,0.9999735355377197,0.003254148624837399,3.816732931137098,0.05939987752602572,0.0,0.4338439404964447,1.0,0.040246255695819855,0.9837630987167358,0.030176417902112007,0.806699275970459,0.013928934000432491,0.09511037915945053,0.005436894483864307
train_31953,far300,train_31953__far300__2,1.0,True,False,1415,1.6201816746095261,0.8416455388069153,0.31485307216644287,0.8897526501766785,0.9992932862190813,0.0,0.9923269152641296,0.9999366402626038,0.17646462202072144,2.7946809434890554,0.04381625441696113,0.0,0.14603476226329803,1.0,0.04046529158949852,0.9923269152641296,0.0405576191842556,0.8942534923553467,0.023465119302272797,0.08811032027006149,0.00431437510997057
train_31953,external32b,train_31953__external32b__0,1.0,True,False,3458,1.6201816746095261,0.7714603543281555,0.6286686062812805,0.8189705031810295,0.9884326200115674,0.0002891844997108155,0.946010947227478,0.9999207258224487,0.006925861863419413,3.0058253312110876,0.05320994794679005,0.0,0.39655202627182007,1.0,0.057656023651361465,0.946010947227478,0.03952549397945404,0.804678201675415,0.02261592075228691,0.09763668477535248,0.008020276203751564
train_46929,near150,train_46929__near150__0,0.0,True,False,698,2.474866734172715,0.8907861709594727,0.2062748670578003,0.9297994269340975,1.0,0.0,1.0027611255645752,1.0,0.6571442961692809,1.435436729192733,0.017191977077363897,0.0,0.043468039482831955,1.0,0.043609537184238434,1.0027611255645752,0.044061098247766495,0.9739552736282349,0.03625337406992912,0.0830170065164566,0.0037129076663404703
train_45129,near150,train_45129__near150__1,0.0,True,False,808,2.474866734172715,0.8520479202270508,0.29623982310295105,0.9047029702970297,0.9975247524752475,0.0,0.9942434430122375,0.9999980330467224,0.6489324033260345,1.3037552487850173,0.011138613861386138,0.0,0.038496747612953186,1.0,0.057672902941703796,0.9942434430122375,0.0562569722533226,0.9774630665779114,0.05147261172533035,0.08328501135110855,0.004917758982628584
train_27471,far300,train_27471__far300__1,0.0,True,False,1337,2.474866734172715,0.9065737724304199,0.18077416718006134,0.9409124906507106,0.9985041136873598,0.0,1.0059722661972046,0.9999926686286926,0.26494064807891843,2.2810766983032282,0.030665669409124907,0.0,0.10933270305395126,1.0,0.03769601508975029,1.0059722661972046,0.03623437136411667,0.9275494813919067,0.022000331431627274,0.08544928580522537,0.0038650480564683676
train_112841,past50,train_112841__past50__0,8.0,False,True,445,0.0,0.9233088493347168,0.14300201833248138,0.9393258426966292,1.0,0.0,0.997755765914917,1.0,0.5876621508598328,1.3572938919067383,0.02247191011235955,0.0,0.03520559147000313,1.0,0.0,0.997755765914917,0.0,0.9664876461029053,0.0,0.08359237760305405,0.0
train_112841,near150,train_112841__near150__0,8.0,False,True,672,0.0,0.9210585355758667,0.14191830158233643,0.9508928571428571,1.0,0.0,0.9999133348464966,1.0,0.6592062783241271,1.2730468118190763,0.008928571428571428,0.0,0.03676382079720497,1.0,0.0,0.9999133348464966,0.0,0.980993390083313,0.0,0.08316603302955627,0.0
train_112841,far300,train_112841__far300__0,8.0,False,True,653,0.0,0.8866078853607178,0.23148055374622345,0.9157733537519143,1.0,0.0,0.9908006191253662,1.0,0.12401096165180207,2.2980286026000987,0.03215926493108729,0.0,0.1552092581987381,1.0,0.0,0.9908006191253662,0.0,0.9053242802619934,0.0,0.08801936358213425,0.0
train_112841,external32b,train_112841__external32b__0,8.0,False,True,547,0.0,0.8194692730903625,0.6634697914123535,0.8391224862888482,0.9908592321755028,0.0,1.0738110542297363,1.0,0.00022034849185729397,4.305060553550685,0.05301645338208409,0.0,0.5784401893615723,1.0,0.0,1.0738110542297363,0.0,0.8105287551879883,0.0,0.0905839055776596,0.0
train_292,external32b,train_292__external32b__1,0.0,True,False,2972,2.474866734172715,0.7188398838043213,0.7257353663444519,0.7886944818304172,0.9865410497981157,0.0,0.9789442420005798,0.9969606995582581,0.009243957521393896,3.8670890760421694,0.06830417227456258,0.0,0.43580490350723267,1.0,0.10608924925327301,0.9789442420005798,0.09157432615756989,0.7684832215309143,0.044550005346536636,0.09949596971273422,0.014099547639489174
train_103913,past50,train_103913__past50__1,1.0,True,False,397,1.6201816746095261,0.7287946939468384,0.5926629304885864,0.8085642317380353,0.9949622166246851,0.0,0.9891355037689209,1.0000007152557373,0.43707254886627195,1.4530747461318996,0.037783375314861464,0.0,0.08056342601776123,1.0,0.06714802235364914,0.9891355037689209,0.06380655616521835,0.9334520697593689,0.05495554581284523,0.08496273308992386,0.006099520716816187
train_103913,near150,train_103913__near150__2,1.0,True,False,814,1.6201816746095261,0.7244141101837158,0.6109298467636108,0.812039312039312,0.9914004914004914,0.0,0.9925097823143005,0.999984860420227,0.6244477415084839,1.370438677072525,0.01597051597051597,0.0,0.05899535119533539,1.0,0.06845477968454361,0.9925097823143005,0.06709910184144974,0.9693127274513245,0.06201140955090523,0.08389950543642044,0.005899590440094471
train_103369,past50,train_103369__past50__0,6.0,False,False,356,0.35355239059610216,0.9435847401618958,0.09089028090238571,0.9691011235955056,1.0,0.0,1.0057611465454102,1.0,0.6844884365797043,1.3254943609237664,0.014044943820224719,0.0,0.028119349852204323,1.0,0.0033460839185863733,1.0057611465454102,0.003507066983729601,0.9807800054550171,0.0026763775385916233,0.0829518586397171,0.00029632518999278545
train_103369,near150,train_103369__near150__3,6.0,False,False,346,0.35355239059610216,0.9003312587738037,0.2095467746257782,0.9364161849710982,0.9971098265895953,0.0,1.007580041885376,1.0,0.6332259595394134,1.8484171569347383,0.028901734104046242,0.0,0.05983321741223335,1.0,0.005753316450864077,1.007580041885376,0.005905118305236101,0.9554917216300964,0.00417966628447175,0.08275308459997177,0.0004774906556122005
train_103369,far300,train_103369__far300__0,6.0,False,False,358,0.35355239059610216,0.8864264488220215,0.26392683386802673,0.9162011173184358,1.0,0.0,0.9749793410301208,0.9999961853027344,0.014848316842690112,2.6359041810035713,0.0335195530726257,0.0,0.2186131775379181,1.0,0.006643614731729031,0.9749793410301208,0.00438469834625721,0.8885428309440613,0.0029823756776750088,0.08926807343959808,0.0008350481512024999
train_63568,past50,train_63568__past50__0,5.0,False,True,350,0.724567437312177,0.7154288291931152,0.6209858655929565,0.7914285714285715,0.9942857142857143,0.0,0.9957888126373291,1.0000007152557373,0.4972787997126579,1.6625789034366598,0.037142857142857144,0.0,0.09702571481466293,1.0,0.03207571431994438,0.9957888126373291,0.030812475830316544,0.9390801191329956,0.026756146922707558,0.08488331735134125,0.0029222178272902966
train_63568,near150,train_63568__near150__0,5.0,False,True,787,0.724567437312177,0.885840892791748,0.21348357200622559,0.9263024142312579,1.0,0.0,1.0025607347488403,1.0,0.6959824824333191,1.4787416958808894,0.022871664548919948,0.0,0.03957159072160721,1.0,0.013178836554288864,1.0025607347488403,0.013406910933554173,0.9661352038383484,0.010419047437608242,0.08296483010053635,0.0011090983171015978
train_63568,far300,train_63568__far300__1,5.0,False,True,858,0.724567437312177,0.7994630336761475,0.42245903611183167,0.8648018648018648,0.9941724941724942,0.0,0.9695489406585693,0.9993710517883301,0.12240563482046127,2.4642350745201043,0.04895104895104895,0.0,0.1974876970052719,1.0,0.022483844310045242,0.9695489406585693,0.02043164148926735,0.8589659929275513,0.012432322837412357,0.09154430776834488,0.0025723911821842194
train_63568,external32b,train_63568__external32b__1,5.0,False,True,3889,0.724567437312177,0.7922338247299194,0.5532821416854858,0.8367189508871176,0.9879146310105426,0.0,1.0186330080032349,0.9999775290489197,0.018024859577417375,3.50902886390685,0.055541270249421446,0.0,0.33948448300361633,1.0,0.023169925436377525,1.0186330080032349,0.02144128456711769,0.821205198764801,0.009084858931601048,0.09587668627500534,0.003211422823369503
train_79242,near150,train_79242__near150__2,3.0,False,False,361,0.9354125966967592,0.9013170003890991,0.20739798247814178,0.9362880886426593,1.0,0.0,0.9969984292984009,1.0,0.6436497688293457,1.5994503021240214,0.019390581717451522,0.0,0.05217372626066208,1.0,0.014949968084692955,0.9969984292984009,0.014636848121881485,0.9642947912216187,0.011118379421532154,0.0831243023276329,0.0012642120709642768
train_79242,far300,train_79242__far300__0,3.0,False,False,374,0.9354125966967592,0.857751190662384,0.37694674730300903,0.9010695187165776,0.9946524064171123,0.0,1.067124843597412,0.9999961853027344,0.0036145918373949827,2.0341191244125287,0.029411764705882353,0.0,0.2614937722682953,1.0,0.021415667608380318,1.067124843597412,0.03272842615842819,0.8818870186805725,0.009465220384299755,0.09029698371887207,0.002621930791065097
train_13274,external32b,train_13274__external32b__0,0.0,True,False,269,2.474866734172715,0.8267979025840759,0.6742621660232544,0.8550185873605948,0.9814126394052045,0.0,0.9746840000152588,1.0,0.00039747471921145925,3.607825098037719,0.048327137546468404,0.0,0.55538010597229,1.0,0.07176662236452103,0.9746840000152588,0.04024809971451759,0.8220986127853394,0.02289925143122673,0.09024406969547272,0.00881831906735897
train_33850,past50,train_33850__past50__2,4.0,False,False,614,0.9354125966967592,0.878632664680481,0.30340954661369324,0.9071661237785016,0.995114006514658,0.0,0.9960302114486694,1.000000238418579,0.390585755109787,1.5326758706569676,0.02768729641693811,0.0,0.06820803135633469,1.0,0.017791766673326492,0.9960302114486694,0.01630847342312336,0.9523517489433289,0.012551702558994293,0.08396551012992859,0.0016690875636413693
train_33850,near150,train_33850__near150__1,4.0,False,False,1429,0.9354125966967592,0.8304572105407715,0.37572288513183594,0.8761371588523443,0.9930020993701889,0.0,0.9997174143791199,1.0,0.6194136548042297,1.2721167898178103,0.009097270818754374,0.0,0.04011662304401398,1.0,0.024260388687253,0.9997174143791199,0.02409801445901394,0.9793486595153809,0.02190965786576271,0.08370580524206161,0.002129360567778349
train_51152,near150,train_51152__near150__3,6.0,False,False,1031,0.35355239059610216,0.811614990234375,0.3977784514427185,0.8729388942774006,0.9951503394762367,0.0,0.9976555705070496,0.999984860420227,0.7085664629936218,1.3890713334083575,0.01745877788554801,0.0,0.04678037017583847,1.0,0.01029811892658472,0.9976555705070496,0.010185371153056622,0.9719728827476501,0.009146599099040031,0.08342675864696503,0.0008856830536387861
train_51152,far300,train_51152__far300__0,6.0,False,False,2723,0.35355239059610216,0.8311951160430908,0.34924545884132385,0.882482556004407,0.9977965479250827,0.0,1.0006202459335327,0.9998718500137329,0.22706021070480345,2.4321166086196944,0.04443628351083364,0.0,0.13867081701755524,1.0,0.009287060238420963,1.0006202459335327,0.009454240091145039,0.8964914679527283,0.005586407147347927,0.08768874406814575,0.0009674265165813267
train_114812,external32b,train_114812__external32b__1,0.0,True,False,1150,2.474866734172715,0.8329235911369324,0.47054436802864075,0.8686956521739131,0.9965217391304347,0.0,1.010377049446106,0.9999898672103882,0.011004916923120618,3.1528009104728674,0.043478260869565216,0.0,0.3372594118118286,1.0,0.06647668033838272,1.010377049446106,0.06057421490550041,0.8485978841781616,0.02551054209470749,0.09371107071638107,0.009335552342236042
train_69152,past50,train_69152__past50__0,8.0,False,False,374,0.0,0.9090254902839661,0.18438227474689484,0.9358288770053476,1.0,0.0,1.009118676185608,1.0,0.4882358056306839,1.5283259761333436,0.026737967914438502,0.0,0.0563356950879097,1.0,0.0,1.009118676185608,0.0,0.9554239511489868,0.0,0.08407600969076157,0.0
train_69152,near150,train_69152__near150__0,8.0,False,False,823,0.0,0.9685054421424866,0.0586901493370533,0.9805589307411907,1.0,0.0,0.9969753623008728,1.0,0.737165789604187,1.1166629314422605,0.006075334143377886,0.0,0.021181030198931694,1.0,0.0,0.9969753623008728,0.0,0.9875618815422058,0.0,0.08294764161109924,0.0
train_69152,far300,train_69152__far300__0,8.0,False,False,719,0.0,0.8917590975761414,0.2243008017539978,0.9235048678720446,1.0,0.0,0.9874722361564636,0.9999961853027344,0.09682114958763123,2.1960087490081857,0.03337969401947149,0.0,0.13134576380252838,1.0,0.0,0.9874722361564636,0.0,0.9163342714309692,0.0,0.08671904355287552,0.0
train_83022,past50,train_83022__past50__3,2.0,True,False,251,1.2076123955202949,0.9003058671951294,0.21487957239151,0.9322709163346613,1.0,0.0,1.0096524953842163,1.0000015497207642,0.5822160542011261,1.6819643378257751,0.02390438247011952,0.0,0.051840171217918396,1.0,0.01996765099465847,1.0096524953842163,0.020599305629730225,0.9623628258705139,0.014650284312665462,0.08357176184654236,0.001844976213760674
train_90936,past50,train_90936__past50__1,2.0,True,False,508,1.2076123955202949,0.8267084360122681,0.39410197734832764,0.8661417322834646,0.9921259842519685,0.0,0.9933130741119385,1.0000007152557373,0.49260883033275604,1.4536150240898134,0.021653543307086614,0.0,0.06260854750871658,1.0,0.033586062490940094,0.9933130741119385,0.032258469611406326,0.956228494644165,0.02658078446984291,0.0845683366060257,0.0030969055369496346
train_90936,near150,train_90936__near150__0,2.0,True,False,537,1.2076123955202949,0.8533247709274292,0.32718798518180847,0.8864059590316573,0.9981378026070763,0.0,1.0024415254592896,0.9999955892562866,0.6307413244247436,1.4717880535125731,0.0260707635009311,0.0,0.05866152048110962,1.0,0.028293589130043983,1.0024415254592896,0.028681715950369835,0.9615160226821899,0.022799434140324593,0.08313039690256119,0.0023980429396033287
train_90936,far300,train_90936__far300__0,2.0,True,False,1284,1.2076123955202949,0.8041001558303833,0.37886330485343933,0.8753894080996885,0.9984423676012462,0.0,0.9807308316230774,0.9987279176712036,0.19468349680304528,2.823790276050577,0.048286604361370715,0.0,0.18455612659454346,1.0,0.03724292665719986,0.9807308316230774,0.03554164245724678,0.8719378113746643,0.0221808273345232,0.08934390544891357,0.003914507105946541
train_22830,past50,train_22830__past50__3,0.0,True,False,999,2.474866734172715,0.8474823832511902,0.3109388053417206,0.8808808808808809,1.0,0.0,1.0002162456512451,1.0000015497207642,0.5546827006340027,1.4884431242942808,0.03303303303303303,0.0,0.05454263463616371,1.0,0.060061268508434296,1.0002162456512451,0.05812961980700493,0.9515433311462402,0.04596089944243431,0.08373098075389862,0.00542542664334178
train_22830,near150,train_22830__near150__2,0.0,True,False,1851,2.474866734172715,0.8852006196975708,0.22392825782299042,0.9303079416531604,0.9983792544570502,0.0,0.9979450702667236,1.0,0.7290247082710266,1.2618803977966309,0.009724473257698542,0.0,0.02865860052406788,1.0,0.04504287615418434,0.9979450702667236,0.04468318819999695,0.9833127856254578,0.04009094089269638,0.08309194445610046,0.003831776324659586
train_22830,external32b,train_22830__external32b__1,0.0,True,False,2156,2.474866734172715,0.8273897767066956,0.4570060968399048,0.8571428571428571,0.9948979591836735,0.00046382189239332097,0.978174090385437,0.9999925494194031,0.01591585450805724,2.985990059375761,0.05102040816326531,0.0,0.3033725321292877,1.0,0.06809622794389725,0.978174090385437,0.052558500319719315,0.8455678224563599,0.026780836284160614,0.09317633509635925,0.00925515778362751
train_16983,past50,train_16983__past50__2,1.0,True,False,703,1.6201816746095261,0.8720446228981018,0.28806084394454956,0.9118065433854907,0.9985775248933144,0.0,0.9998377561569214,1.000000238418579,0.5654403126239776,1.5507442998886114,0.02275960170697013,0.0,0.05184515565633774,1.0,0.03315451741218567,0.9998377561569214,0.03252265974879265,0.9626598358154297,0.02489682473242283,0.08377376198768616,0.003034556983038783
train_16983,external32b,train_16983__external32b__0,1.0,True,False,1681,1.6201816746095261,0.6973578333854675,0.8098581433296204,0.7632361689470554,0.9851279000594884,0.0,0.925799548625946,0.989995539188385,0.007690518442541362,4.135250282287601,0.0660321237358715,0.0,0.4990811347961426,1.0,0.07564128935337067,0.925799548625946,0.0552300363779068,0.7489303350448608,0.03069351799786091,0.10238686203956604,0.010416020639240742
train_26359,past50,train_26359__past50__1,4.0,False,False,1388,0.9354125966967592,0.7267672419548035,0.644783079624176,0.8090778097982709,0.9870317002881844,0.001440922190201729,0.9993326663970947,1.0,0.5140787893533707,1.6321194660663598,0.030979827089337175,0.0,0.07153474539518356,1.0,0.03903697431087494,0.9993326663970947,0.03892183303833008,0.9495688676834106,0.03331775963306427,0.08405937254428864,0.0033894216176122427
train_26359,near150,train_26359__near150__0,4.0,False,False,1446,0.9354125966967592,0.7750112414360046,0.4701525568962097,0.8416320885200553,0.995850622406639,0.0006915629322268327,1.0018224716186523,0.999998152256012,0.6140763342380524,1.516700196266174,0.024896265560165973,0.0,0.05943287909030914,1.0,0.032239627093076706,1.0018224716186523,0.032349102199077606,0.9612797498703003,0.027854349464178085,0.0837111547589302,0.0028015379793941975
train_26359,far300,train_26359__far300__0,4.0,False,False,1296,0.9354125966967592,0.7395451664924622,0.5330445766448975,0.8171296296296297,0.9938271604938271,0.0,1.231955647468567,0.997079074382782,0.11904556602239609,3.5690389275550696,0.06944444444444445,0.0,0.2262636423110962,1.0,0.037393905222415924,1.231955647468567,0.06318221241235733,0.832440197467804,0.021191369742155075,0.09110530465841293,0.003935288172215223
train_10877,past50,train_10877__past50__1,1.0,True,False,881,1.6201816746095261,0.9082126617431641,0.17936746776103973,0.9353007945516458,1.0,0.0,0.9955368638038635,1.000000238418579,0.6168402314186097,1.2346524953842164,0.004540295119182747,0.0,0.0317419059574604,1.0,0.024055883288383484,0.9955368638038635,0.022518599405884743,0.989133358001709,0.021246861666440964,0.08361790329217911,0.0022410426754504442
train_10877,external32b,train_10877__external32b__0,1.0,True,False,3493,1.6201816746095261,0.8305922746658325,0.46380507946014404,0.8674491840824506,0.9939879759519038,0.000286286859433152,1.140153169631958,0.999988853931427,0.012039769999682906,3.0877807521820007,0.04666475808760378,0.0,0.305281400680542,1.0,0.04317741096019745,1.140153169631958,0.07132808119058609,0.8487572073936462,0.01684226281940937,0.09314816445112228,0.005878937430679798
train_88518,past50,train_88518__past50__0,6.0,False,False,1963,0.5400605582031753,0.8333069682121277,0.3625054359436035,0.8792664289353032,0.9969434538970963,0.0,0.9959008693695068,1.000001311302185,0.6377819740772247,1.3716131019592255,0.013754457463066735,0.0,0.04027070477604866,1.0,0.014090734533965588,0.9959008693695068,0.013531230390071869,0.9750075340270996,0.012450817041099072,0.08358775824308395,0.001246636500582099
train_88518,near150,train_88518__near150__0,6.0,False,False,1564,0.5400605582031753,0.9027683138847351,0.2088911384344101,0.9335038363171355,0.9980818414322251,0.0,0.9954738616943359,1.0,0.7498233306407929,1.2105361461639381,0.004475703324808184,0.0,0.024049675092101097,1.0,0.008265203796327114,0.9954738616943359,0.007994589395821095,0.9887381792068481,0.0075227487832307816,0.08314093947410583,0.000711715838406235
train_88518,far300,train_88518__far300__0,6.0,False,False,1911,0.5400605582031753,0.8281125426292419,0.33564090728759766,0.8937728937728938,0.998953427524856,0.0,1.0192068815231323,0.9998066425323486,0.23170159906148913,2.9915230989456236,0.04866562009419152,0.0,0.16089428961277008,1.0,0.014564109034836292,1.0192068815231323,0.016072994098067284,0.8790519833564758,0.008214891888201237,0.08858569711446762,0.001532619702629745
train_106399,past50,train_106399__past50__3,1.0,True,False,498,1.6201816746095261,0.7634717226028442,0.4995381236076355,0.8333333333333334,0.9939759036144579,0.0,1.00323486328125,1.0000011920928955,0.6392413294315338,1.6611678636074063,0.024096385542168676,0.0,0.06224306672811508,1.0,0.06034724786877632,1.00323486328125,0.05999637767672539,0.9633720517158508,0.05356195569038391,0.08339909464120865,0.00518425740301609
train_106399,near150,train_106399__near150__0,1.0,True,False,239,1.6201816746095261,0.8011794090270996,0.4241856634616852,0.8326359832635983,1.0,0.0,0.9922513365745544,0.9999977350234985,0.14646413326263427,1.5026639986038213,0.0502092050209205,0.0,0.09645430743694305,1.0,0.05197404697537422,0.9922513365745544,0.04950182884931564,0.9209798574447632,0.03702908009290695,0.08587013185024261,0.00508205546066165
train_106399,far300,train_106399__far300__0,1.0,True,False,302,1.6201816746095261,0.7962731122970581,0.42492493987083435,0.8509933774834437,1.0,0.0,0.9119226336479187,0.9997025728225708,0.08317375510931015,1.747587634325028,0.046357615894039736,0.0,0.29015374183654785,1.0,0.05289037898182869,0.9119226336479187,0.031788378953933716,0.8269445896148682,0.024220475926995277,0.0973949283361435,0.007505877874791622
train_45205,near150,train_45205__near150__0,0.0,True,False,976,2.474866734172715,0.907244086265564,0.18943962454795837,0.9354508196721312,0.9989754098360656,0.0,0.997079074382782,1.0,0.718380942940712,1.2977209985256195,0.012295081967213115,0.0,0.03445889428257942,1.0,0.037476036697626114,0.997079074382782,0.03630613163113594,0.9782682061195374,0.031245019286870956,0.0830557644367218,0.003225320717319846
train_45205,far300,train_45205__far300__0,0.0,True,False,1053,2.474866734172715,0.8845137357711792,0.24144890904426575,0.9173789173789174,0.9990503323836657,0.0,0.9775170087814331,0.9999962449073792,0.057590613365173335,1.8721987581253055,0.026590693257359924,0.0,0.1415032148361206,1.0,0.04588913172483444,0.9775170087814331,0.03882293030619621,0.9183727502822876,0.025907613337039948,0.08732766658067703,0.005044495686888695
train_46625,past50,train_46625__past50__0,7.0,False,True,244,0.35355239059610216,0.9076097011566162,0.1757015734910965,0.9385245901639344,1.0,0.0,1.038402795791626,1.0000007152557373,0.5047505816817284,1.782103016376495,0.028688524590163935,0.0,0.0656728744506836,1.0,0.005380684044212103,1.038402795791626,0.005860668607056141,0.9557165503501892,0.004077435005456209,0.08367215096950531,0.0005180823500268161
train_46625,near150,train_46625__near150__0,7.0,False,True,335,0.35355239059610216,0.892760694026947,0.20987598598003387,0.9283582089552239,1.0,0.0,1.0113674402236938,1.0,0.5962993133068085,1.569460339546211,0.023880597014925373,0.0,0.05148134380578995,1.0,0.006197486538439989,1.0113674402236938,0.0069367424584925175,0.9609302282333374,0.004552943632006645,0.08346355706453323,0.0005423463881015778
train_46625,far300,train_46625__far300__0,7.0,False,True,341,0.35355239059610216,0.9137629866600037,0.17705987393856049,0.9472140762463344,1.0,0.0,1.0380114316940308,1.0,0.053397469222545624,3.128608560562139,0.026392961876832845,0.0,0.14042969048023224,1.0,0.005042985547333956,1.0380114316940308,0.004612268414348364,0.9268864989280701,0.0023435638286173344,0.08728986978530884,0.0006660932558588684
train_46625,external32b,train_46625__external32b__0,7.0,False,True,454,0.35355239059610216,0.7872852087020874,0.6772714257240295,0.8171806167400881,0.9911894273127754,0.0,0.90320885181427,0.999992847442627,0.00048778908967506146,2.534052774906144,0.05066079295154185,0.0,0.5223939418792725,1.0,0.012132825329899788,0.90320885181427,0.006048999261111021,0.8004464507102966,0.004284967202693224,0.09491527080535889,0.0015986039070412517
train_108335,far300,train_108335__far300__0,0.0,True,False,593,2.474866734172715,0.9277985095977783,0.17700029909610748,0.93929173693086,1.0,0.0,1.0061691999435425,1.0,0.03059624545276165,2.378156528472902,0.025295109612141653,0.0,0.15226177871227264,1.0,0.03028239868581295,1.0061691999435425,0.019592290744185448,0.923492968082428,0.010511805303394794,0.08687595278024673,0.003918446134775877
train_58421,past50,train_58421__past50__2,0.0,True,False,602,2.474866734172715,0.8438488245010376,0.30006954073905945,0.8887043189368771,1.0,0.0,0.9979734420776367,1.0000020265579224,0.4880413794517517,1.5833051443099975,0.029900332225913623,0.0,0.05649794638156891,1.0,0.06152467802166939,0.9979734420776367,0.059691496193408966,0.9537647366523743,0.047607019543647766,0.0839216560125351,0.005563165061175823
train_82693,past50,train_82693__past50__0,8.0,False,True,111,0.0,0.9149821400642395,0.1733177751302719,0.9279279279279279,1.0,0.0,0.9621350169181824,1.0,0.22298424541950226,1.1622558116912842,0.0,0.0,0.08277477324008942,1.0,0.0,0.9621350169181824,0.0,0.9621350169181824,0.0,0.08803489804267883,0.0
train_82693,near150,train_82693__near150__0,8.0,False,True,282,0.0,0.8879650831222534,0.20835614204406738,0.9361702127659575,1.0,0.0,0.9789114594459534,0.999997615814209,0.27248229682445524,1.2826584577560423,0.010638297872340425,0.0,0.06518052518367767,1.0,0.0,0.9789114594459534,0.0,0.9638941287994385,0.0,0.08581192791461945,0.0
train_82693,far300,train_82693__far300__0,8.0,False,True,288,0.0,0.8576843738555908,0.3697091341018677,0.8854166666666666,1.0,0.0,0.9228368401527405,0.9999822974205017,0.010352530647069216,1.576922405958175,0.024305555555555556,0.0,0.29455703496932983,1.0,0.0,0.9228368401527405,0.0,0.8728139996528625,0.0,0.09389833360910416,0.0
train_82693,external32b,train_82693__external32b__1,8.0,False,True,488,0.0,0.7296136617660522,0.938852846622467,0.7602459016393442,0.985655737704918,0.0,0.9992004632949829,0.9999752044677734,0.0005866924161091447,3.482866945266722,0.06352459016393443,0.0,0.7043998837471008,1.0,0.0,0.9992004632949829,0.0,0.7425351738929749,0.0,0.09794098138809204,0.0
train_16892,near150,train_16892__near150__1,3.0,False,False,438,0.9354125966967592,0.9300930500030518,0.11836554110050201,0.9634703196347032,1.0,0.0,0.9955419301986694,1.0,0.6617622685432434,1.3199430727958679,0.0136986301369863,0.0,0.03516145050525665,1.0,0.0108826057985425,0.9955419301986694,0.010340658016502857,0.9731078743934631,0.008650696836411953,0.08343169838190079,0.00097898137755692
train_16892,far300,train_16892__far300__0,3.0,False,False,1941,0.9354125966967592,0.8237157464027405,0.34295886754989624,0.889747552807831,0.9984544049459042,0.0,0.9926386475563049,0.9999551177024841,0.271127450466156,2.576039695739737,0.05048943843379701,0.0,0.14707770943641663,1.0,0.02549992874264717,0.9926386475563049,0.025124993175268173,0.8852052092552185,0.015180704183876514,0.08780821412801743,0.0026038645301014185
train_107789,past50,train_107789__past50__0,1.0,True,False,161,1.6201816746095261,0.8569570183753967,0.25501716136932373,0.8944099378881988,1.0,0.0,1.025935411453247,1.0,0.4167258143424988,2.03194720745087,0.043478260869565216,0.0,0.09085807204246521,1.0,0.03785324469208717,1.025935411453247,0.03884480148553848,0.9295678734779358,0.02612452395260334,0.08448334038257599,0.003662124974653125
train_107789,external32b,train_107789__external32b__0,1.0,True,False,242,1.6201816746095261,0.8052587509155273,0.6498947739601135,0.8347107438016529,0.9958677685950413,0.0,0.9201148152351379,0.9999564290046692,0.0005558977244072594,2.7064678168296847,0.045454545454545456,0.0,0.5909529328346252,1.0,0.05115126073360443,0.9201148152351379,0.019828850403428078,0.800433337688446,0.01433770265430212,0.09548400342464447,0.007268862333148718
train_77036,past50,train_77036__past50__0,1.0,True,True,1013,1.6201816746095261,0.838662326335907,0.346249520778656,0.8795656465942744,0.998025666337611,0.0,0.9949495792388916,1.0000009536743164,0.5845349621772766,1.322474160194397,0.01579466929911155,0.0,0.0439237542450428,1.0,0.04111652448773384,0.9949495792388916,0.0393504798412323,0.972000002861023,0.035327084362506866,0.0837317407131195,0.003675655461847782
train_77036,near150,train_77036__near150__1,1.0,True,True,1165,1.6201816746095261,0.8120132684707642,0.4081448018550873,0.8738197424892704,0.9939914163090129,0.0017167381974248926,1.0019053220748901,0.9999952912330627,0.6706519627571106,1.3434152364730834,0.015450643776824034,0.0,0.03890638053417206,1.0,0.0471251904964447,1.0019053220748901,0.0479520708322525,0.9765529632568359,0.04292616993188858,0.0831676572561264,0.003968959208577871
train_77036,far300,train_77036__far300__0,1.0,True,True,714,1.6201816746095261,0.8708149790763855,0.29891344904899597,0.9131652661064426,1.0,0.0,0.9462900757789612,0.999992311000824,0.08927270822227001,1.6341134774684907,0.02100840336134454,0.0,0.17165936529636383,1.0,0.033642612397670746,0.9462900757789612,0.022675398737192154,0.9066806435585022,0.017419056966900826,0.09013140946626663,0.0042348019778728485
train_77036,external32b,train_77036__external32b__0,1.0,True,True,2430,1.6201816746095261,0.7253458499908447,0.7669918537139893,0.779835390946502,0.9818930041152263,0.0008230452674897119,0.9449186325073242,0.999657392501831,0.006045902180485427,3.732203042507176,0.060905349794238686,0.0,0.4473302662372589,1.0,0.06768884509801865,0.9449186325073242,0.05196607857942581,0.7761538028717041,0.027342738583683968,0.09936447441577911,0.009057430550456047
train_40457,past50,train_40457__past50__0,6.0,False,True,204,0.5400605582031753,0.8618744611740112,0.2858840227127075,0.8921568627450981,1.0,0.0,0.9924817085266113,1.0000014305114746,0.53322847366333,1.5268806195259093,0.029411764705882353,0.0,0.06841202080249786,1.0,0.012111184187233448,0.9924817085266113,0.011131166480481625,0.949061393737793,0.008845021948218346,0.08479020744562149,0.001181911793537438
train_40457,near150,train_40457__near150__0,6.0,False,True,473,0.5400605582031753,0.88819819688797,0.22913002967834473,0.9175475687103594,1.0,0.0,0.9916180372238159,1.0,0.4247311615943909,1.448041591644287,0.021141649048625793,0.0,0.058917805552482605,1.0,0.009814969263970852,0.9916180372238159,0.00912949163466692,0.9558472037315369,0.007166399620473385,0.08489888906478882,0.000975291186477989
train_40457,far300,train_40457__far300__0,6.0,False,True,878,0.5400605582031753,0.7547981142997742,0.48370715975761414,0.8405466970387244,0.9988610478359908,0.0,0.9458326697349548,0.991013765335083,0.05642552085220814,2.2547857451438906,0.05694760820045558,0.0,0.2413778156042099,1.0,0.020366055890917778,0.9458326697349548,0.017555242404341698,0.8285456895828247,0.011463241651654243,0.09333029389381409,0.002305221976712346
train_40457,external32b,train_40457__external32b__1,6.0,False,True,2665,0.5400605582031753,0.6895036101341248,0.843482494354248,0.7478424015009381,0.9827392120075047,0.001125703564727955,0.9377422332763672,0.9923434257507324,0.0063172741048038005,4.130258655548114,0.06416510318949344,0.0,0.5304239392280579,1.0,0.025714775547385216,0.9377422332763672,0.019378524273633957,0.7437597513198853,0.01034084428101778,0.103398397564888,0.003579912008717656
train_24772,near150,train_24772__near150__1,2.0,True,False,227,1.6201816746095261,0.8951221704483032,0.23841120302677155,0.9251101321585903,1.0,0.0,1.028700828552246,1.0,0.2755279242992401,1.3945971775054935,0.022026431718061675,0.0,0.08540152758359909,1.0,0.028263602405786514,1.028700828552246,0.03477776050567627,0.9597885012626648,0.019487347453832626,0.08388567715883255,0.002688182517886162
train_24772,far300,train_24772__far300__0,2.0,True,False,1023,1.6201816746095261,0.8041631579399109,0.3912159204483032,0.8670576735092864,1.0,0.0,0.9907175302505493,0.9988306164741516,0.11635816156864169,3.2648280906676983,0.0469208211143695,0.0,0.2027801126241684,1.0,0.04953521862626076,0.9907175302505493,0.050515204668045044,0.8682670593261719,0.028216304257512093,0.08958017081022263,0.005210740491747856
train_54898,near150,train_54898__near150__0,1.0,True,False,1466,1.6201816746095261,0.9394494891166687,0.10618042945861816,0.9597544338335607,1.0,0.0,0.9982365369796753,1.0,0.7513773500919342,1.1987705111503588,0.0068212824010914054,0.0,0.0191859882324934,1.0,0.01588386856019497,0.9982365369796753,0.015467142686247826,0.9883550405502319,0.013600261881947517,0.08306102454662323,0.0014031457249075174
train_54898,external32b,train_54898__external32b__0,1.0,True,False,3527,1.6201816746095261,0.8761782646179199,0.3575257658958435,0.8965126169549192,0.9940459313864474,0.0,0.984352171421051,0.9999961853027344,0.01657696980983019,2.4437814188003517,0.03232208675928551,0.0,0.240976482629776,1.0,0.031408507376909256,0.984352171421051,0.022773485630750656,0.8889589309692383,0.011410682462155819,0.09055166691541672,0.004353933967649937
train_91453,near150,train_91453__near150__3,1.0,True,False,922,1.6201816746095261,0.8287672996520996,0.34339210391044617,0.8817787418655098,0.9978308026030369,0.0,0.9937881827354431,0.9999767541885376,0.6789832615852356,1.2644105672836303,0.009761388286334056,0.0,0.0347898043692112,1.0,0.04248510301113129,0.9937881827354431,0.04165450856089592,0.9792372584342957,0.03905530646443367,0.08356832712888718,0.0036644150968641043
train_117487,past50,train_117487__past50__0,6.0,False,True,543,0.5400605582031753,0.7912255525588989,0.46918100118637085,0.8453038674033149,0.996316758747698,0.0,0.9904744625091553,1.0000007152557373,0.5031480729579926,1.5295855522155772,0.027624309392265192,0.0,0.07747645676136017,1.0,0.017873529344797134,0.9904744625091553,0.01681918278336525,0.9459518790245056,0.01445661298930645,0.08503440767526627,0.0016615184722468257
train_117487,near150,train_117487__near150__0,6.0,False,True,1434,0.5400605582031753,0.7706165313720703,0.48741719126701355,0.8417015341701534,0.9937238493723849,0.000697350069735007,1.003389835357666,0.9999986886978149,0.6932281857728958,1.3898159086704254,0.01882845188284519,0.0,0.0477190837264061,1.0,0.01906490884721279,1.003389835357666,0.01912413351237774,0.974811315536499,0.017477884888648987,0.08290177583694458,0.0015972461551427841
train_117487,far300,train_117487__far300__0,6.0,False,True,1309,0.5400605582031753,0.7708362340927124,0.45642974972724915,0.8472116119174943,0.9992360580595875,0.0,0.967864453792572,0.9961713552474976,0.17354883670806884,2.291875047683717,0.05500381970970206,0.0,0.1912137269973755,1.0,0.019138319417834282,0.967864453792572,0.01747903972864151,0.8582984805107117,0.011697065085172653,0.09003329277038574,0.001997866202145815
train_117487,external32b,train_117487__external32b__1,6.0,False,True,727,0.5400605582031753,0.6797899603843689,1.0078415870666504,0.7469050894085282,0.9779917469050894,0.0,0.9447802901268005,0.997156023979187,0.0002818573295371607,4.841058616638188,0.08665749656121045,0.0,0.7291251420974731,1.0,0.02724776789546013,0.9447802901268005,0.018398987129330635,0.7053261399269104,0.0094020189717412,0.10127928853034973,0.003638005815446377
train_15112,far300,train_15112__far300__0,2.0,True,False,831,1.2076123955202949,0.9409266114234924,0.1275271773338318,0.9554753309265944,1.0,0.0,0.9667384028434753,1.0,0.14631521552801136,1.1836439728736938,0.009626955475330927,0.0,0.08862379193305969,1.0,0.011893303133547306,0.9667384028434753,0.006998136639595032,0.9502204060554504,0.005553161725401878,0.08698101341724396,0.0016247507883235812
train_15112,external32b,train_15112__external32b__3,2.0,True,False,984,1.2076123955202949,0.8010134696960449,0.6248891949653625,0.8434959349593496,0.9867886178861789,0.0,0.921043336391449,0.9999737739562988,0.002186097843805328,2.6456119108200014,0.046747967479674794,0.0,0.430808424949646,1.0,0.03773180767893791,0.921043336391449,0.021252954378724098,0.8237591981887817,0.014031090773642063,0.09437964856624603,0.005016593262553215
train_104134,past50,train_104134__past50__0,5.0,False,False,824,0.5400605582031753,0.7994152903556824,0.43640944361686707,0.8689320388349514,0.9951456310679612,0.0,1.0044413805007935,1.0000016689300537,0.644051303267479,1.3838007307052613,0.024271844660194174,0.0,0.04773000255227089,1.0,0.016743170097470284,1.0044413805007935,0.01676059141755104,0.9687066078186035,0.014441842213273048,0.08308633416891098,0.001432849676348269
train_104134,near150,train_104134__near150__2,5.0,False,False,879,0.5400605582031753,0.6880934238433838,0.6970042586326599,0.782707622298066,0.9886234357224118,0.0,1.0030577182769775,0.9999601244926453,0.7552656579017639,1.3051147174835216,0.011376564277588168,0.0,0.049840833991765976,1.0,0.025520071387290955,1.0030577182769775,0.025789299979805946,0.982896625995636,0.024384798482060432,0.08316850662231445,0.0021428766194730997
train_104134,far300,train_104134__far300__2,5.0,False,False,2053,0.5400605582031753,0.7694881558418274,0.4635647237300873,0.8451047247929859,0.9961032635168047,0.0,1.0255411863327026,0.9990437626838684,0.3339653670787811,2.999970226287842,0.062347783731125185,0.0,0.15052556991577148,1.0,0.019200293347239494,1.0255411863327026,0.022290430963039398,0.872279703617096,0.012215545400977135,0.08752444386482239,0.0018371562473475933
train_22307,near150,train_22307__near150__0,4.0,False,False,544,0.724567437312177,0.8445651531219482,0.28972485661506653,0.8933823529411765,1.0,0.0,0.997809112071991,0.9999992251396179,0.6545172297954559,1.427574385404591,0.02022058823529412,0.0,0.0502798929810524,1.0,0.018088197335600853,0.997809112071991,0.017723029479384422,0.9678695797920227,0.015056515112519264,0.08348620682954788,0.00158085604198277
train_22307,far300,train_22307__far300__0,4.0,False,False,681,0.724567437312177,0.7275136709213257,0.5348448157310486,0.8179148311306902,1.0,0.0,0.9474970102310181,0.9788702726364136,0.057315608114004137,2.789832496643072,0.06607929515418502,0.0,0.26465722918510437,1.0,0.03023114614188671,0.9474970102310181,0.025841549038887024,0.808594286441803,0.017381984740495682,0.0945238396525383,0.003440860193222761
train_22307,external32b,train_22307__external32b__2,4.0,False,False,562,0.724567437312177,0.6068997383117676,1.1543985605239868,0.6779359430604982,0.9786476868327402,0.0,1.0664968490600586,0.9799097180366516,0.0027922719973139465,6.172520360946636,0.1103202846975089,0.0,0.7493710517883301,1.0,0.04358307272195816,1.0664968490600586,0.041865941137075424,0.6481356024742126,0.014951571822166443,0.10730418562889099,0.006116723176091909
train_4770,past50,train_4770__past50__0,8.0,False,True,73,0.0,0.895560085773468,0.18120110034942627,0.9452054794520548,1.0,0.0,0.9956170916557312,1.0,0.2858368384838104,1.8286987876892098,0.0273972602739726,0.0,0.09122782200574875,1.0,0.0,0.9956170916557312,0.0,0.9409541487693787,0.0,0.08620582520961761,0.0
train_4770,near150,train_4770__near150__0,8.0,False,True,125,0.0,0.9042127728462219,0.18590009212493896,0.952,1.0,0.0,1.0167784690856934,1.0,0.48509119510650633,1.594219107627869,0.048,0.0,0.07355327159166336,1.0,0.0,1.0167784690856934,0.0,0.9411497712135315,0.0,0.08247474581003189,0.0
train_4770,far300,train_4770__far300__0,8.0,False,True,159,0.0,0.9017170667648315,0.23271183669567108,0.9308176100628931,1.0,0.0,0.9662907719612122,1.0,0.014975124802440405,2.043456261157986,0.031446540880503145,0.0,0.19494475424289703,1.0,0.0,0.9662907719612122,0.0,0.9021530747413635,0.0,0.08722777664661407,0.0
train_4770,external32b,train_4770__external32b__0,8.0,False,True,147,0.0,0.7858241200447083,0.6496179103851318,0.8231292517006803,0.9863945578231292,0.0,0.896082878112793,1.0,0.01012943779118359,2.588199181556693,0.04081632653061224,0.0,0.5158058404922485,1.0,0.0,0.896082878112793,0.0,0.7987620234489441,0.0,0.1014842614531517,0.0
train_61756,past50,train_61756__past50__0,8.0,False,False,121,0.0,0.91351717710495,0.15989325940608978,0.9338842975206612,1.0,0.0,1.0030802488327026,1.000000238418579,0.7462757587432861,1.4917457818984976,0.01652892561983471,0.0,0.039674289524555206,1.0,0.0,1.0030802488327026,0.0,0.9703260660171509,0.0,0.08334027230739594,0.0
train_61756,near150,train_61756__near150__0,8.0,False,False,266,0.0,0.8611814379692078,0.31714391708374023,0.9022556390977443,0.9962406015037594,0.0,0.9863752722740173,0.99997478723526,0.5373034119606018,1.2352153718471557,0.011278195488721804,0.0,0.05548853427171707,1.0,0.0,0.9863752722740173,0.0,0.9691983461380005,0.0,0.0841875895857811,0.0
train_61756,far300,train_61756__far300__0,8.0,False,False,382,0.0,0.8867349028587341,0.23011228442192078,0.9214659685863874,1.0,0.0,1.0171798467636108,0.9999880790710449,0.07009117633104325,2.4142563724517747,0.031413612565445025,0.0,0.15454648435115814,1.0,0.0,1.0171798467636108,0.0,0.9150384068489075,0.0,0.0865601971745491,0.0
train_92830,past50,train_92830__past50__0,6.0,False,False,914,0.5400605582031753,0.9466872215270996,0.11565767973661423,0.9606126914660832,1.0,0.0,0.9980936050415039,1.0,0.4500163054466248,1.3240729725360871,0.014223194748358862,0.0,0.03567250445485115,1.0,0.004849205259233713,0.9980936050415039,0.004285724833607674,0.9760871529579163,0.0032930374145507812,0.08380993455648422,0.0005160810542292893
train_92830,near150,train_92830__near150__0,6.0,False,False,1106,0.5400605582031753,0.9515219926834106,0.08866509050130844,0.9665461121157324,1.0,0.0,1.0004338026046753,1.0,0.7599757313728333,1.3641485154628759,0.012658227848101266,0.0,0.024014750495553017,1.0,0.004374787677079439,1.0004338026046753,0.004300347529351711,0.9803469181060791,0.00340030319057405,0.08290238678455353,0.00038019241765141487
train_92830,far300,train_92830__far300__0,6.0,False,False,1178,0.5400605582031753,0.9467819929122925,0.09870602190494537,0.965195246179966,0.9991511035653651,0.0,1.006988286972046,1.0,0.3795460474491119,1.6870258545875563,0.019524617996604415,0.0,0.07472195476293564,1.0,0.0048232125118374825,1.006988286972046,0.004653443116694689,0.9523642063140869,0.00268235569819808,0.08458691835403442,0.0005088787875138223
train_32602,external32b,train_32602__external32b__0,0.0,True,False,579,2.474866734172715,0.7515304684638977,0.7739548683166504,0.7927461139896373,0.9896373056994818,0.0,0.8940536975860596,0.9999687671661377,0.0010463091172277928,3.316049036979679,0.05699481865284974,0.0,0.5675722360610962,1.0,0.09797971695661545,0.8940536975860596,0.05157215893268585,0.7692935466766357,0.031034713611006737,0.09950532019138336,0.013809227384626865
train_5916,near150,train_5916__near150__3,1.0,True,False,634,1.6201816746095261,0.8314080238342285,0.34106138348579407,0.88801261829653,0.998422712933754,0.0,1.004870057106018,1.0,0.6188747400045395,1.5550809240341168,0.025236593059936908,0.0,0.04913857579231262,1.0,0.04261917993426323,1.004870057106018,0.043851401656866074,0.9644265174865723,0.03486313670873642,0.08338194340467453,0.003669502679258585
train_5916,far300,train_5916__far300__1,1.0,True,False,544,1.6201816746095261,0.8060810565948486,0.4231376647949219,0.8621323529411765,0.9981617647058824,0.0,0.95166015625,0.9981338381767273,0.046742124333977696,2.4447401547432044,0.04044117647058824,0.0,0.24218660593032837,1.0,0.050056878477334976,0.95166015625,0.04104727879166603,0.8567476272583008,0.025646928697824478,0.09284576028585434,0.006090495269745588
train_5916,external32b,train_5916__external32b__0,1.0,True,False,1445,1.6201816746095261,0.6447077989578247,0.953079879283905,0.7155709342560553,0.9820069204152249,0.0,1.0106879472732544,0.9919665455818176,0.008764419481158256,4.8069492530822355,0.09826989619377163,0.0,0.5847222208976746,1.0,0.08785820007324219,1.0106879472732544,0.08095686137676239,0.6921347975730896,0.0331299714744091,0.10478944331407547,0.012081447057425976
train_20050,external32b,train_20050__external32b__0,0.0,True,False,2857,2.474866734172715,0.8035323619842529,0.4951608180999756,0.8459922996149808,0.9961498074903745,0.0,0.9721951484680176,0.9999440312385559,0.015506467856466774,2.8634376239776613,0.0448022401120056,0.00035001750087504374,0.3341995179653168,1.0,0.07691555470228195,0.9721951484680176,0.05994417145848274,0.8315566182136536,0.03222821280360222,0.09588693827390671,0.010690947063267231
train_85240,past50,train_85240__past50__1,2.0,True,False,1675,1.2076123955202949,0.9025224447250366,0.2220768928527832,0.9277611940298508,0.9982089552238806,0.0,1.0031383037567139,1.0,0.7247995686531067,1.3084040904045102,0.01253731343283582,0.0,0.026940520852804184,1.0,0.018253305926918983,1.0031383037567139,0.018014628440141678,0.9818207621574402,0.01532740332186222,0.08298742771148682,0.0015952293761074543
train_85240,near150,train_85240__near150__3,2.0,True,False,1747,1.2076123955202949,0.9145379066467285,0.18245135247707367,0.9398969662278192,0.996565540927304,0.0005724098454493417,1.0019314289093018,1.0,0.7792293047904968,1.3120932292938232,0.012593016599885518,0.0,0.02391129545867443,1.0,0.016062669456005096,1.0019314289093018,0.016318751499056816,0.9831081032752991,0.013857153244316578,0.08278398960828781,0.0013446707744151354
train_85240,far300,train_85240__far300__1,2.0,True,False,2368,1.2076123955202949,0.8784148693084717,0.24543757736682892,0.9172297297297297,0.9974662162162162,0.0,0.9977129101753235,1.0,0.23692351579666138,2.076157495975493,0.03420608108108108,0.0,0.11221963167190552,1.0,0.022788088768720627,0.9977129101753235,0.02287413366138935,0.9151142239570618,0.012800753116607666,0.08727862685918808,0.0025277878157794476


==> figures/data/figure2_guidance_pilot_256/cohort_membership.csv <==
uid,problem_id,student_correct8,coverage_cohort,eligible,all_four_common_hard,past50_guide_id,past50_correct_guide_available,near150_guide_id,near150_correct_guide_available,far300_guide_id,far300_correct_guide_available,external32b_guide_id,external32b_correct_guide_available,paired_near_vs_past50,paired_near_vs_far300,paired_near_vs_external32b
train_10074,10074,0.0,True,True,False,,False,,False,,False,train_10074__external32b__0,True,False,False,False
train_101233,101233,1.0,False,True,False,,False,train_101233__near150__0,True,train_101233__far300__1,True,train_101233__external32b__1,True,False,True,True
train_101640,101640,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_101642,101642,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_101849,101849,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_102066,102066,8.0,False,False,False,train_102066__past50__0,True,train_102066__near150__0,True,train_102066__far300__0,True,,False,False,False,False
train_102450,102450,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_102461,102461,2.0,False,True,False,,False,train_102461__near150__0,True,,False,train_102461__external32b__2,True,False,False,True
train_102531,102531,0.0,True,True,False,,False,train_102531__near150__0,True,,False,,False,False,False,False
train_103369,103369,6.0,False,False,False,train_103369__past50__0,True,train_103369__near150__3,True,train_103369__far300__0,True,,False,False,False,False
train_103400,103400,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_103913,103913,1.0,False,True,False,train_103913__past50__1,True,train_103913__near150__2,True,,False,,False,True,False,False
train_104081,104081,2.0,False,True,False,train_104081__past50__0,True,,False,train_104081__far300__0,True,train_104081__external32b__0,True,False,False,False
train_104134,104134,5.0,False,False,False,train_104134__past50__0,True,train_104134__near150__2,True,train_104134__far300__2,True,,False,False,False,False
train_104186,104186,3.0,False,False,False,train_104186__past50__0,True,train_104186__near150__0,True,train_104186__far300__0,True,train_104186__external32b__3,True,False,False,False
train_105132,105132,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_105263,105263,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_105379,105379,4.0,False,False,False,train_105379__past50__1,True,train_105379__near150__0,True,train_105379__far300__0,True,,False,False,False,False
train_105769,105769,0.0,True,True,False,,False,train_105769__near150__0,True,train_105769__far300__0,True,,False,False,True,False
train_106275,106275,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_106359,106359,0.0,True,True,False,,False,,False,train_106359__far300__0,True,,False,False,False,False
train_106399,106399,1.0,False,True,False,train_106399__past50__3,True,train_106399__near150__0,True,train_106399__far300__0,True,,False,True,True,False
train_106444,106444,8.0,False,False,False,train_106444__past50__0,True,train_106444__near150__0,True,train_106444__far300__0,True,train_106444__external32b__0,True,False,False,False
train_106461,106461,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_106818,106818,3.0,False,False,False,,False,train_106818__near150__1,True,train_106818__far300__1,True,,False,False,False,False
train_107475,107475,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_107705,107705,8.0,False,False,False,train_107705__past50__1,True,train_107705__near150__0,True,train_107705__far300__0,True,,False,False,False,False
train_107789,107789,1.0,False,True,False,train_107789__past50__0,True,,False,,False,train_107789__external32b__0,True,False,False,False
train_107929,107929,5.0,False,False,False,train_107929__past50__0,True,train_107929__near150__0,True,train_107929__far300__1,True,,False,False,False,False
train_108335,108335,0.0,True,True,False,,False,,False,train_108335__far300__0,True,,False,False,False,False
train_10877,10877,1.0,False,True,False,train_10877__past50__1,True,,False,,False,train_10877__external32b__0,True,False,False,False
train_108821,108821,3.0,False,False,False,train_108821__past50__3,True,,False,,False,,False,False,False,False
train_108906,108906,1.0,False,True,False,train_108906__past50__3,True,train_108906__near150__3,True,,False,train_108906__external32b__0,True,True,False,True
train_109102,109102,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_109465,109465,8.0,False,False,False,train_109465__past50__0,True,train_109465__near150__0,True,train_109465__far300__0,True,train_109465__external32b__0,True,False,False,False
train_111316,111316,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_112495,112495,2.0,False,True,True,train_112495__past50__1,True,train_112495__near150__2,True,train_112495__far300__3,True,train_112495__external32b__2,True,True,True,True
train_112535,112535,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_112624,112624,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_112841,112841,8.0,False,False,False,train_112841__past50__0,True,train_112841__near150__0,True,train_112841__far300__0,True,train_112841__external32b__0,True,False,False,False
train_113743,113743,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_114448,114448,8.0,False,False,False,train_114448__past50__1,True,train_114448__near150__0,True,train_114448__far300__0,True,train_114448__external32b__3,True,False,False,False
train_114812,114812,0.0,True,True,False,,False,,False,,False,train_114812__external32b__1,True,False,False,False
train_115053,115053,0.0,True,True,False,train_115053__past50__3,True,,False,train_115053__far300__1,True,train_115053__external32b__0,True,False,False,False
train_115333,115333,2.0,False,True,False,,False,,False,,False,train_115333__external32b__1,True,False,False,False
train_115836,115836,6.0,False,False,False,train_115836__past50__0,True,train_115836__near150__0,True,train_115836__far300__1,True,,False,False,False,False
train_115930,115930,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_116678,116678,1.0,False,True,False,train_116678__past50__3,True,train_116678__near150__2,True,train_116678__far300__0,True,,False,True,True,False
train_117070,117070,8.0,False,False,False,train_117070__past50__0,True,train_117070__near150__0,True,train_117070__far300__0,True,,False,False,False,False
train_117487,117487,6.0,False,False,False,train_117487__past50__0,True,train_117487__near150__0,True,train_117487__far300__0,True,train_117487__external32b__1,True,False,False,False
train_12413,12413,0.0,True,True,False,,False,,False,train_12413__far300__1,True,,False,False,False,False
train_12955,12955,8.0,False,False,False,train_12955__past50__0,True,train_12955__near150__0,True,train_12955__far300__0,True,train_12955__external32b__0,True,False,False,False
train_13144,13144,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_13274,13274,0.0,True,True,False,,False,,False,,False,train_13274__external32b__0,True,False,False,False
train_13553,13553,4.0,False,False,False,,False,,False,,False,,False,False,False,False
train_13691,13691,3.0,False,False,False,train_13691__past50__1,True,train_13691__near150__1,True,train_13691__far300__0,True,train_13691__external32b__2,True,False,False,False
train_14022,14022,0.0,True,True,False,,False,,False,train_14022__far300__0,True,,False,False,False,False
train_14057,14057,8.0,False,False,False,train_14057__past50__1,True,train_14057__near150__0,True,train_14057__far300__0,True,train_14057__external32b__0,True,False,False,False
train_14330,14330,0.0,True,True,False,,False,,False,,False,train_14330__external32b__0,True,False,False,False
train_14655,14655,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_14951,14951,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_15112,15112,2.0,False,True,False,,False,,False,train_15112__far300__0,True,train_15112__external32b__3,True,False,False,False
train_15530,15530,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_15745,15745,7.0,False,False,False,train_15745__past50__0,True,train_15745__near150__0,True,train_15745__far300__0,True,train_15745__external32b__0,True,False,False,False
train_15925,15925,8.0,False,False,False,train_15925__past50__0,True,train_15925__near150__0,True,train_15925__far300__2,True,,False,False,False,False
train_16042,16042,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_16103,16103,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_16892,16892,3.0,False,False,False,,False,train_16892__near150__1,True,train_16892__far300__0,True,,False,False,False,False
train_16983,16983,1.0,False,True,False,train_16983__past50__2,True,,False,,False,train_16983__external32b__0,True,False,False,False
train_17169,17169,1.0,False,True,False,train_17169__past50__3,True,,False,train_17169__far300__2,True,train_17169__external32b__1,True,False,False,False
train_18082,18082,4.0,False,False,False,,False,train_18082__near150__0,True,train_18082__far300__0,True,train_18082__external32b__0,True,False,False,False
train_19387,19387,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_20049,20049,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_20050,20050,0.0,True,True,False,,False,,False,,False,train_20050__external32b__0,True,False,False,False
train_20181,20181,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_20415,20415,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_2044,2044,8.0,False,False,False,train_2044__past50__0,True,train_2044__near150__0,True,train_2044__far300__0,True,train_2044__external32b__0,True,False,False,False
train_21004,21004,0.0,True,True,False,train_21004__past50__1,True,train_21004__near150__2,True,,False,,False,True,False,False
train_21194,21194,1.0,False,True,True,train_21194__past50__1,True,train_21194__near150__0,True,train_21194__far300__1,True,train_21194__external32b__0,True,True,True,True
train_21368,21368,0.0,True,True,False,,False,train_21368__near150__0,True,train_21368__far300__0,True,,False,False,True,False
train_21877,21877,0.0,True,True,False,train_21877__past50__2,True,,False,,False,train_21877__external32b__0,True,False,False,False
train_22307,22307,4.0,False,False,False,,False,train_22307__near150__0,True,train_22307__far300__0,True,train_22307__external32b__2,True,False,False,False
train_22589,22589,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_22830,22830,0.0,True,True,False,train_22830__past50__3,True,train_22830__near150__2,True,,False,train_22830__external32b__1,True,True,False,True
train_2291,2291,0.0,True,True,False,,False,,False,,False,train_2291__external32b__0,True,False,False,False
train_22951,22951,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_2338,2338,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_24359,24359,0.0,True,True,False,,False,,False,train_24359__far300__0,True,train_24359__external32b__0,True,False,False,False
train_24464,24464,2.0,False,True,False,,False,train_24464__near150__0,True,train_24464__far300__0,True,,False,False,True,False
train_24772,24772,2.0,False,True,False,,False,train_24772__near150__1,True,train_24772__far300__0,True,,False,False,True,False
train_24965,24965,2.0,False,True,False,,False,train_24965__near150__2,True,,False,,False,False,False,False
train_25233,25233,0.0,True,True,False,,False,train_25233__near150__1,True,train_25233__far300__1,True,,False,False,True,False
train_25488,25488,0.0,True,True,False,,False,,False,,False,train_25488__external32b__1,True,False,False,False
train_25689,25689,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_26302,26302,6.0,False,False,False,train_26302__past50__0,True,train_26302__near150__0,True,train_26302__far300__0,True,train_26302__external32b__0,True,False,False,False
train_26327,26327,3.0,False,False,False,train_26327__past50__0,True,train_26327__near150__0,True,train_26327__far300__3,True,train_26327__external32b__1,True,False,False,False
train_26359,26359,4.0,False,False,False,train_26359__past50__1,True,train_26359__near150__0,True,train_26359__far300__0,True,,False,False,False,False
train_26493,26493,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_26595,26595,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_26829,26829,1.0,False,True,True,train_26829__past50__2,True,train_26829__near150__3,True,train_26829__far300__0,True,train_26829__external32b__3,True,True,True,True
train_27028,27028,8.0,False,False,False,train_27028__past50__0,True,train_27028__near150__0,True,train_27028__far300__0,True,train_27028__external32b__0,True,False,False,False
train_27471,27471,0.0,True,True,False,,False,,False,train_27471__far300__1,True,,False,False,False,False
train_27891,27891,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_27949,27949,0.0,True,True,False,,False,,False,train_27949__far300__1,True,,False,False,False,False
train_28442,28442,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_28896,28896,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_292,292,0.0,True,True,False,,False,,False,,False,train_292__external32b__1,True,False,False,False
train_29397,29397,8.0,False,False,False,train_29397__past50__0,True,train_29397__near150__0,True,train_29397__far300__0,True,train_29397__external32b__0,True,False,False,False
train_29820,29820,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_29948,29948,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_30472,30472,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_30488,30488,1.0,False,True,False,,False,,False,train_30488__far300__1,True,,False,False,False,False
train_31953,31953,1.0,False,True,False,,False,,False,train_31953__far300__2,True,train_31953__external32b__0,True,False,False,False
train_32602,32602,0.0,True,True,False,,False,,False,,False,train_32602__external32b__0,True,False,False,False
train_3287,3287,0.0,True,True,False,,False,,False,train_3287__far300__1,True,,False,False,False,False
train_33520,33520,5.0,False,False,False,train_33520__past50__0,True,train_33520__near150__3,True,train_33520__far300__0,True,,False,False,False,False
train_33850,33850,4.0,False,False,False,train_33850__past50__2,True,train_33850__near150__1,True,,False,,False,False,False,False
train_34550,34550,0.0,True,True,False,,False,train_34550__near150__2,True,train_34550__far300__0,True,train_34550__external32b__0,True,False,True,True
train_34612,34612,8.0,False,False,False,train_34612__past50__0,True,train_34612__near150__0,True,train_34612__far300__0,True,,False,False,False,False
train_34841,34841,7.0,False,False,False,train_34841__past50__0,True,train_34841__near150__0,True,train_34841__far300__0,True,train_34841__external32b__1,True,False,False,False
train_35004,35004,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_35899,35899,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_37734,37734,5.0,False,False,False,train_37734__past50__0,True,train_37734__near150__0,True,train_37734__far300__0,True,train_37734__external32b__0,True,False,False,False
train_3811,3811,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_38517,38517,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_39283,39283,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_39564,39564,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_39959,39959,8.0,False,False,False,train_39959__past50__0,True,train_39959__near150__0,True,train_39959__far300__0,True,train_39959__external32b__0,True,False,False,False
train_40364,40364,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_40457,40457,6.0,False,False,False,train_40457__past50__0,True,train_40457__near150__0,True,train_40457__far300__0,True,train_40457__external32b__1,True,False,False,False
train_40924,40924,1.0,False,True,False,,False,,False,train_40924__far300__3,True,,False,False,False,False
train_41628,41628,1.0,False,True,False,,False,train_41628__near150__0,True,train_41628__far300__0,True,train_41628__external32b__0,True,False,True,True
train_42867,42867,4.0,False,False,False,,False,train_42867__near150__0,True,train_42867__far300__0,True,train_42867__external32b__0,True,False,False,False
train_43161,43161,8.0,False,False,False,train_43161__past50__2,True,train_43161__near150__0,True,train_43161__far300__0,True,train_43161__external32b__3,True,False,False,False
train_44017,44017,1.0,False,True,False,,False,,False,,False,,False,False,False,False
train_45129,45129,0.0,True,True,False,,False,train_45129__near150__1,True,,False,,False,False,False,False
train_45205,45205,0.0,True,True,False,,False,train_45205__near150__0,True,train_45205__far300__0,True,,False,False,True,False
train_46491,46491,0.0,True,True,False,,False,,False,,False,train_46491__external32b__0,True,False,False,False
train_46625,46625,7.0,False,False,False,train_46625__past50__0,True,train_46625__near150__0,True,train_46625__far300__0,True,train_46625__external32b__0,True,False,False,False
train_46900,46900,4.0,False,False,False,train_46900__past50__1,True,train_46900__near150__0,True,train_46900__far300__0,True,train_46900__external32b__0,True,False,False,False
train_46929,46929,0.0,True,True,False,,False,train_46929__near150__0,True,,False,,False,False,False,False
train_4770,4770,8.0,False,False,False,train_4770__past50__0,True,train_4770__near150__0,True,train_4770__far300__0,True,train_4770__external32b__0,True,False,False,False
train_49075,49075,2.0,False,True,False,train_49075__past50__0,True,train_49075__near150__3,True,train_49075__far300__3,True,,False,True,True,False
train_49141,49141,5.0,False,False,False,,False,train_49141__near150__1,True,train_49141__far300__0,True,train_49141__external32b__0,True,False,False,False
train_49531,49531,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_49576,49576,3.0,False,False,False,train_49576__past50__3,True,train_49576__near150__0,True,train_49576__far300__0,True,,False,False,False,False
train_49667,49667,8.0,False,False,False,train_49667__past50__0,True,train_49667__near150__0,True,train_49667__far300__0,True,,False,False,False,False
train_49690,49690,1.0,False,True,False,,False,,False,train_49690__far300__0,True,,False,False,False,False
train_49925,49925,2.0,False,True,True,train_49925__past50__1,True,train_49925__near150__2,True,train_49925__far300__1,True,train_49925__external32b__0,True,True,True,True
train_50640,50640,7.0,False,False,False,train_50640__past50__0,True,train_50640__near150__0,True,train_50640__far300__0,True,train_50640__external32b__0,True,False,False,False
train_50664,50664,8.0,False,False,False,train_50664__past50__0,True,train_50664__near150__0,True,train_50664__far300__0,True,train_50664__external32b__0,True,False,False,False
train_51152,51152,6.0,False,False,False,,False,train_51152__near150__3,True,train_51152__far300__0,True,,False,False,False,False
train_51793,51793,2.0,False,True,False,,False,train_51793__near150__1,True,,False,,False,False,False,False
train_52161,52161,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_52522,52522,4.0,False,False,False,,False,train_52522__near150__0,True,train_52522__far300__0,True,,False,False,False,False
train_5403,5403,0.0,True,True,False,,False,,False,,False,train_5403__external32b__1,True,False,False,False
train_54047,54047,8.0,False,False,False,train_54047__past50__0,True,train_54047__near150__0,True,train_54047__far300__0,True,,False,False,False,False
train_54176,54176,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_54217,54217,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_54577,54577,8.0,False,False,False,train_54577__past50__0,True,train_54577__near150__0,True,train_54577__far300__0,True,,False,False,False,False
train_54659,54659,3.0,False,False,False,train_54659__past50__1,True,train_54659__near150__0,True,train_54659__far300__1,True,train_54659__external32b__0,True,False,False,False
train_54898,54898,1.0,False,True,False,,False,train_54898__near150__0,True,,False,train_54898__external32b__0,True,False,False,True
train_55192,55192,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_55943,55943,6.0,False,False,False,train_55943__past50__0,True,train_55943__near150__0,True,train_55943__far300__0,True,train_55943__external32b__0,True,False,False,False
train_56573,56573,4.0,False,False,False,train_56573__past50__0,True,train_56573__near150__2,True,train_56573__far300__1,True,train_56573__external32b__2,True,False,False,False
train_56890,56890,1.0,False,True,False,,False,train_56890__near150__3,True,train_56890__far300__2,True,train_56890__external32b__0,True,False,True,True
train_57379,57379,3.0,False,False,False,,False,,False,train_57379__far300__0,True,,False,False,False,False
train_58369,58369,0.0,True,True,False,,False,,False,,False,train_58369__external32b__0,True,False,False,False
train_58409,58409,1.0,False,True,False,train_58409__past50__3,True,,False,train_58409__far300__0,True,train_58409__external32b__0,True,False,False,False
train_58421,58421,0.0,True,True,False,train_58421__past50__2,True,,False,,False,,False,False,False,False
train_5916,5916,1.0,False,True,False,,False,train_5916__near150__3,True,train_5916__far300__1,True,train_5916__external32b__0,True,False,True,True
train_59975,59975,2.0,False,True,True,train_59975__past50__1,True,train_59975__near150__0,True,train_59975__far300__0,True,train_59975__external32b__0,True,True,True,True
train_61195,61195,0.0,True,True,False,,False,train_61195__near150__1,True,train_61195__far300__0,True,,False,False,True,False
train_61756,61756,8.0,False,False,False,train_61756__past50__0,True,train_61756__near150__0,True,train_61756__far300__0,True,,False,False,False,False
train_6192,6192,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_62856,62856,4.0,False,False,False,,False,train_62856__near150__0,True,train_62856__far300__0,True,,False,False,False,False
train_62999,62999,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_63117,63117,2.0,False,True,False,,False,train_63117__near150__2,True,train_63117__far300__1,True,,False,False,True,False
train_63568,63568,5.0,False,False,False,train_63568__past50__0,True,train_63568__near150__0,True,train_63568__far300__1,True,train_63568__external32b__1,True,False,False,False
train_63661,63661,0.0,True,True,False,,False,train_63661__near150__1,True,,False,,False,False,False,False
train_63858,63858,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_63960,63960,0.0,True,True,False,train_63960__past50__2,True,train_63960__near150__1,True,,False,train_63960__external32b__0,True,True,False,True
train_64033,64033,3.0,False,False,False,train_64033__past50__3,True,train_64033__near150__0,True,train_64033__far300__1,True,,False,False,False,False
train_65436,65436,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_66277,66277,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_66944,66944,4.0,False,False,False,train_66944__past50__3,True,train_66944__near150__2,True,train_66944__far300__1,True,,False,False,False,False
train_66981,66981,5.0,False,False,False,train_66981__past50__0,True,train_66981__near150__0,True,train_66981__far300__1,True,,False,False,False,False
train_67550,67550,4.0,False,False,False,train_67550__past50__1,True,train_67550__near150__0,True,train_67550__far300__1,True,,False,False,False,False
train_67582,67582,4.0,False,False,False,train_67582__past50__2,True,train_67582__near150__0,True,train_67582__far300__0,True,train_67582__external32b__3,True,False,False,False
train_67912,67912,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_67926,67926,7.0,False,False,False,train_67926__past50__2,True,train_67926__near150__3,True,train_67926__far300__1,True,train_67926__external32b__1,True,False,False,False
train_67960,67960,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_68850,68850,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_69152,69152,8.0,False,False,False,train_69152__past50__0,True,train_69152__near150__0,True,train_69152__far300__0,True,,False,False,False,False
train_69252,69252,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_69596,69596,8.0,False,False,False,train_69596__past50__1,True,train_69596__near150__0,True,train_69596__far300__0,True,train_69596__external32b__2,True,False,False,False
train_69738,69738,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_6987,6987,0.0,True,True,False,,False,,False,,False,train_6987__external32b__1,True,False,False,False
train_70758,70758,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_70783,70783,2.0,False,True,False,,False,,False,,False,train_70783__external32b__1,True,False,False,False
train_71095,71095,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_71096,71096,1.0,False,True,False,,False,,False,train_71096__far300__1,True,,False,False,False,False
train_73888,73888,7.0,False,False,False,train_73888__past50__0,True,train_73888__near150__0,True,train_73888__far300__0,True,train_73888__external32b__1,True,False,False,False
train_74655,74655,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_74948,74948,4.0,False,False,False,train_74948__past50__0,True,train_74948__near150__0,True,train_74948__far300__0,True,,False,False,False,False
train_76347,76347,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_76928,76928,0.0,True,True,False,,False,,False,train_76928__far300__1,True,,False,False,False,False
train_77036,77036,1.0,False,True,True,train_77036__past50__0,True,train_77036__near150__1,True,train_77036__far300__0,True,train_77036__external32b__0,True,True,True,True
train_77843,77843,4.0,False,False,False,train_77843__past50__0,True,train_77843__near150__0,True,train_77843__far300__0,True,train_77843__external32b__0,True,False,False,False
train_7875,7875,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_78904,78904,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_78939,78939,0.0,True,True,False,train_78939__past50__2,True,train_78939__near150__0,True,train_78939__far300__1,True,,False,True,True,False
train_79242,79242,3.0,False,False,False,,False,train_79242__near150__2,True,train_79242__far300__0,True,,False,False,False,False
train_79457,79457,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_79703,79703,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_79824,79824,3.0,False,False,False,train_79824__past50__0,True,train_79824__near150__1,True,train_79824__far300__1,True,train_79824__external32b__0,True,False,False,False
train_81014,81014,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_81102,81102,3.0,False,False,False,train_81102__past50__0,True,train_81102__near150__1,True,train_81102__far300__0,True,train_81102__external32b__0,True,False,False,False
train_8160,8160,2.0,False,True,False,,False,,False,,False,train_8160__external32b__0,True,False,False,False
train_81883,81883,3.0,False,False,False,train_81883__past50__1,True,train_81883__near150__0,True,train_81883__far300__3,True,,False,False,False,False
train_82316,82316,3.0,False,False,False,,False,train_82316__near150__1,True,train_82316__far300__0,True,,False,False,False,False
train_82616,82616,7.0,False,False,False,,False,train_82616__near150__1,True,train_82616__far300__2,True,,False,False,False,False
train_82693,82693,8.0,False,False,False,train_82693__past50__0,True,train_82693__near150__0,True,train_82693__far300__0,True,train_82693__external32b__1,True,False,False,False
train_83022,83022,2.0,False,True,False,train_83022__past50__3,True,,False,,False,,False,False,False,False
train_85240,85240,2.0,False,True,False,train_85240__past50__1,True,train_85240__near150__3,True,train_85240__far300__1,True,,False,True,True,False
train_85338,85338,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_85463,85463,6.0,False,False,False,,False,train_85463__near150__2,True,train_85463__far300__3,True,,False,False,False,False
train_8674,8674,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_86768,86768,7.0,False,False,False,train_86768__past50__0,True,train_86768__near150__0,True,train_86768__far300__0,True,train_86768__external32b__0,True,False,False,False
train_86945,86945,0.0,True,True,False,,False,,False,,False,train_86945__external32b__0,True,False,False,False
train_87224,87224,0.0,True,True,False,,False,train_87224__near150__3,True,train_87224__far300__2,True,train_87224__external32b__1,True,False,True,True
train_87774,87774,4.0,False,False,False,train_87774__past50__0,True,train_87774__near150__0,True,,False,,False,False,False,False
train_88518,88518,6.0,False,False,False,train_88518__past50__0,True,train_88518__near150__0,True,train_88518__far300__0,True,,False,False,False,False
train_88993,88993,6.0,False,False,False,train_88993__past50__0,True,train_88993__near150__0,True,train_88993__far300__0,True,train_88993__external32b__1,True,False,False,False
train_89142,89142,0.0,True,True,True,train_89142__past50__0,True,train_89142__near150__0,True,train_89142__far300__2,True,train_89142__external32b__3,True,True,True,True
train_90861,90861,2.0,False,True,False,,False,,False,,False,,False,False,False,False
train_90936,90936,2.0,False,True,False,train_90936__past50__1,True,train_90936__near150__0,True,train_90936__far300__0,True,,False,True,True,False
train_91014,91014,0.0,True,True,False,,False,train_91014__near150__1,True,train_91014__far300__1,True,,False,False,True,False
train_91453,91453,1.0,False,True,False,,False,train_91453__near150__3,True,,False,,False,False,False,False
train_91967,91967,0.0,True,True,False,,False,,False,train_91967__far300__0,True,,False,False,False,False
train_92469,92469,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_92634,92634,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_92830,92830,6.0,False,False,False,train_92830__past50__0,True,train_92830__near150__0,True,train_92830__far300__0,True,,False,False,False,False
train_93539,93539,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_9360,9360,2.0,False,True,False,,False,,False,train_9360__far300__1,True,train_9360__external32b__1,True,False,False,False
train_93880,93880,2.0,False,True,False,train_93880__past50__3,True,,False,,False,,False,False,False,False
train_93971,93971,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_94548,94548,3.0,False,False,False,,False,train_94548__near150__3,True,train_94548__far300__0,True,,False,False,False,False
train_95401,95401,4.0,False,False,False,train_95401__past50__2,True,train_95401__near150__0,True,train_95401__far300__0,True,train_95401__external32b__0,True,False,False,False
train_96270,96270,8.0,False,False,False,train_96270__past50__2,True,train_96270__near150__0,True,,False,,False,False,False,False
train_97868,97868,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_97944,97944,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_990,990,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_99299,99299,8.0,False,False,False,train_99299__past50__0,True,train_99299__near150__0,True,train_99299__far300__0,True,train_99299__external32b__1,True,False,False,False
train_99586,99586,0.0,True,True,False,,False,,False,,False,,False,False,False,False
train_9993,9993,0.0,True,True,False,,False,,False,,False,,False,False,False,False


==> figures/data/figure2_guidance_pilot_256/coverage_paired_comparisons.csv <==
stratum,reference,prompts,near_only,reference_only,near_minus_reference_pp,ci_low,ci_high
all,past50,256,38,12,10.15625,5.078125,15.625
all,far300,256,17,22,-1.953125,-6.640625,2.734375
all,external32b,256,63,29,13.28125,6.25,20.3125
all,student_extra4,256,30,18,4.6875,-0.390625,10.15625
all,student_extra8,256,14,29,-5.859375,-10.9375,-0.78125
eligible,past50,169,24,11,7.6923076923076925,1.183431952662722,14.201183431952662
eligible,far300,169,14,21,-4.1420118343195265,-11.242603550295858,2.366863905325444
eligible,external32b,169,24,29,-2.9585798816568047,-11.242603550295858,5.325443786982248
eligible,student_extra4,169,21,15,3.5502958579881656,-3.5502958579881656,10.650887573964496
eligible,student_extra8,169,13,26,-7.6923076923076925,-14.792899408284024,-0.591715976331361
zero_of_8,past50,124,12,3,7.258064516129032,1.6129032258064515,13.709677419354838
zero_of_8,far300,124,7,11,-3.225806451612903,-9.67741935483871,3.225806451612903
zero_of_8,external32b,124,12,17,-4.032258064516129,-12.096774193548388,4.032258064516129
zero_of_8,student_extra4,124,10,6,3.225806451612903,-3.225806451612903,9.67741935483871
zero_of_8,student_extra8,124,6,10,-3.225806451612903,-9.67741935483871,3.225806451612903


==> figures/data/figure2_guidance_pilot_256/coverage_summary.csv <==
source,stratum,prompts,covered,coverage,ci_low,ci_high
past50,all,256,100,0.390625,0.33203125,0.4493164062499986
near150,all,256,126,0.4921875,0.4296875,0.5546875
far300,all,256,131,0.51171875,0.44921875,0.57421875
external32b,all,256,92,0.359375,0.30078125,0.41796875
student_extra4,all,256,114,0.4453125,0.3828125,0.5078125
student_extra8,all,256,141,0.55078125,0.48828125,0.609375
past50,zero_of_8,124,8,0.06451612903225806,0.024193548387096774,0.11290322580645161
near150,zero_of_8,124,17,0.13709677419354838,0.08064516129032258,0.20161290322580644
far300,zero_of_8,124,21,0.1693548387096774,0.10483870967741936,0.24193548387096775
external32b,zero_of_8,124,22,0.1774193548387097,0.11290322580645161,0.25
student_extra4,zero_of_8,124,13,0.10483870967741936,0.056451612903225805,0.16129032258064516
student_extra8,zero_of_8,124,21,0.1693548387096774,0.10483870967741936,0.24193548387096775
past50,one_or_two_of_8,45,21,0.4666666666666667,0.3333333333333333,0.6222222222222222
near150,one_or_two_of_8,45,25,0.5555555555555556,0.4222222222222222,0.6888888888888889
far300,one_or_two_of_8,45,28,0.6222222222222222,0.4888888888888889,0.7555555555555555
external32b,one_or_two_of_8,45,25,0.5555555555555556,0.4222222222222222,0.6894444444444363
student_extra4,one_or_two_of_8,45,23,0.5111111111111111,0.35555555555555557,0.6444444444444445
student_extra8,one_or_two_of_8,45,34,0.7555555555555555,0.6222222222222222,0.8666666666666667
past50,three_to_eight_of_8,87,71,0.8160919540229885,0.735632183908046,0.896551724137931
near150,three_to_eight_of_8,87,84,0.9655172413793104,0.9195402298850575,1.0
far300,three_to_eight_of_8,87,82,0.9425287356321839,0.8850574712643678,0.9885057471264368
external32b,three_to_eight_of_8,87,45,0.5172413793103449,0.41379310344827586,0.6206896551724138
student_extra4,three_to_eight_of_8,87,78,0.896551724137931,0.8275862068965517,0.9540229885057471
student_extra8,three_to_eight_of_8,87,86,0.9885057471264368,0.9655172413793104,1.0


==> figures/data/figure2_guidance_pilot_256/evaluation_paired_comparisons.csv <==
target,reference,prompts,difference_pp,ci_low,ci_high,improved_prompts,worsened_prompts,tied_prompts
near150,student8,512,1.025390625,-0.5859375,2.63671875,72,62,378
near150,student16,512,0.244140625,-1.26953125,1.7578125,69,64,379
near150,past50,512,0.390625,-1.07421875,1.85546875,74,60,378
near150,far300,512,0.78125,-0.634765625,2.24609375,65,55,392
near150,external32b,512,-0.68359375,-2.1484375,0.78125,63,81,368
near150_is,near150,512,-0.634765625,-2.05078125,0.830078125,65,71,376
near150_shape,near150,512,-0.341796875,-1.806640625,1.07421875,60,65,387
external32b_is,external32b,512,-0.830078125,-2.392578125,0.78125,61,74,377
external32b_shape,external32b,512,-2.197265625,-3.90625,-0.537109375,57,94,361
initial_repeat,student,512,0.0,0.0,0.0,0,0,512


==> figures/data/figure2_guidance_pilot_256/evaluation_summary.csv <==
arm,prompts,accuracy_percent,gain_vs_initial_pp,gain_ci_low,gain_ci_high,gain_vs_student8_pp,gain_vs_student8_ci_low,gain_vs_student8_ci_high
initial_student100,512,43.1640625,0.0,0.0,0.0,0.927734375,-0.732421875,2.587890625
student16,512,43.017578125,-0.146484375,-1.66015625,1.3671875,0.78125,-0.78125,2.392578125
past50,512,42.87109375,-0.29296875,-1.85546875,1.26953125,0.634765625,-0.927734375,2.197265625
near150_is,512,42.626953125,-0.537109375,-2.1484375,1.123046875,0.390625,-1.123046875,1.904296875
external32b_is,512,43.115234375,-0.048828125,-1.66015625,1.513671875,0.87890625,-0.634765625,2.44140625
near150_shape,512,42.919921875,-0.244140625,-1.953125,1.46484375,0.68359375,-0.78125,2.1484375
initial_repeat,512,43.1640625,0.0,0.0,0.0,0.927734375,-0.732421875,2.587890625
student8,512,42.236328125,-0.927734375,-2.587890625,0.732421875,0.0,0.0,0.0
near150,512,43.26171875,0.09765625,-1.611328125,1.806640625,1.025390625,-0.5859375,2.63671875
far300,512,42.48046875,-0.68359375,-2.34375,0.9765625,0.244140625,-1.220703125,1.7578125
external32b,512,43.9453125,0.78125,-0.927734375,2.490234375,1.708984375,0.146484375,3.271484375
external32b_shape,512,41.748046875,-1.416015625,-3.22265625,0.390625,-0.48828125,-2.294921875,1.26953125


==> figures/data/figure2_guidance_pilot_256/manifest.json <==
{
  "coverage_summary.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/coverage_summary.csv",
    "sha256": "302ce45516ca197e53d39180e18a65eb7f86b89908fc83aaa42d963de313d421"
  },
  "token_diagnostics.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/token_diagnostics.csv",
    "sha256": "b157c34901250077ba4b6b1c5d908b54035d30ee0812c79a74f3beae30a186a2"
  },
  "evaluation_summary.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/evaluation_summary.csv",
    "sha256": "519d2e98048e702408d8dfdb1655ba21403d2f62273b39bc6a5e180b4188f568"
  },
  "coverage_paired_comparisons.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/coverage_paired_comparisons.csv",
    "sha256": "a8165159fcf553f7dd88b013680336cb1b96ff53ccbddbd40b3c5eb1cfca62b3"
  },
  "token_paired_comparisons.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/token_paired_comparisons.csv",
    "sha256": "54d1f185e0fdfc9c72bad44312eb1dcbf73586b8d142a9e9962a70ca1842ee46"
  },
  "evaluation_paired_comparisons.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/evaluation_paired_comparisons.csv",
    "sha256": "077ac2c9038ce0f37dd9ebb829712c91a5d444024b15633572175af208afb357"
  },
  "cohort_membership.csv": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/motivation_refined_20260926/cohort_membership.csv",
    "sha256": "ae04ff3158464fb8996081fdc1c5afb87cc4024bc9305325524fd0da7bc7bd29"
  },
  "selected_cohorts.json": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/motivation_refined_20260926/selected_cohorts.json",
    "sha256": "a1f3192baf9a2d7f8d2397769d1e3e4ff171b947eb8e0a74d9b85ab4f8ecae61"
  },
  "selection_rules.json": {
    "source": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/motivation_refined_20260926/selection_rules.json",
    "sha256": "726792a0583e151a42638872204e1d191312810771ce131b0b3197ca538b3271"
  },
  "status": "Expanded 256-question pilot; exploratory difficulty-based subgroup analysis used in Section 2.",
  "panel_a": "Existing conceptual geometry and palette; named methods illustrate source categories, not implementations of measured pilot sources.",
  "panel_b": {
    "population": "All 124 observed student 0/8 prompts",
    "correct_counts": {
      "student_extra4": 13,
      "student_extra8": 21,
      "past50": 8,
      "near150": 17,
      "far300": 21,
      "external32b": 22
    }
  },
  "panel_c": {
    "population": "All student <=2/8 prompts on which near150 and the compared source have an answer-correct guide",
    "metric": "Mean of abs(log p_student - log p_source) along each selected guide, then equal-weight average over prompts",
    "pair_sizes": {
      "past50": 18,
      "far300": 28,
      "external32b": 18
    },
    "mean_intervals": [
      {
        "reference": "past50",
        "source": "near150",
        "prompts": 18,
        "mean": 0.04411549876547517,
        "ci_low": 0.03719920222647484,
        "ci_high": 0.05255550644619177
      },
      {
        "reference": "past50",
        "source": "past50",
        "prompts": 18,
        "mean": 0.05538074589437903,
        "ci_low": 0.04760260346035156,
        "ci_high": 0.06437816368933348
      },
      {
        "reference": "far300",
        "source": "near150",
        "prompts": 28,
        "mean": 0.048355181901050426,
        "ci_low": 0.042363449257598884,
        "ci_high": 0.055068447299501166
      },
      {
        "reference": "far300",
        "source": "far300",
        "prompts": 28,
        "mean": 0.183180207652705,
        "ci_low": 0.1659547179338655,
        "ci_high": 0.2018565271848014
      },
      {
        "reference": "external32b",
        "source": "near150",
        "prompts": 18,
        "mean": 0.041849033182693805,
        "ci_low": 0.03565668451806731,
        "ci_high": 0.04854186669819879
      },
      {
        "reference": "external32b",
        "source": "external32b",
        "prompts": 18,
        "mean": 0.4403432326184379,
        "ci_low": 0.38645442285471493,
        "ci_high": 0.49672241575188103
      }
    ],
    "bootstrap": "10000 shared prompt resamples per pair; seed 20260926; nominal 95% intervals",
    "interpretation": "Only within-pair comparisons share prompts; do not rank comparator means across different pairs."
  },
  "full_short_update_results": "/pfs/qcy/PAPER_HOME/ICLR2027-NPO/review_analysis/guidance_pilot_256_20260926/分析报告.md",
  "interpretation": "Descriptive motivation. No selection on post-update outcomes or favorable gap values. The short-update experiment did not establish a reliable near-future advantage; the complete results remain in the appendix and linked report."
}


==> figures/data/figure2_guidance_pilot_256/paired_mean_intervals.csv <==
reference,source,prompts,mean,ci_low,ci_high
past50,near150,18,0.04411549876547517,0.03719920222647484,0.05255550644619177
past50,past50,18,0.05538074589437903,0.04760260346035156,0.06437816368933348
far300,near150,28,0.048355181901050426,0.042363449257598884,0.055068447299501166
far300,far300,28,0.183180207652705,0.1659547179338655,0.2018565271848014
external32b,near150,18,0.041849033182693805,0.03565668451806731,0.04854186669819879
external32b,external32b,18,0.4403432326184379,0.38645442285471493,0.49672241575188103


==> figures/data/figure2_guidance_pilot_256/paired_prompt_diagnostics.csv <==
uid,source,record_id,student_correct8,eligible,all_sources_available,tokens,guide_advantage,mean_student_prob,mean_student_nll,top1_fraction,top10_fraction,outside_top100_fraction,ratio_mean,ratio_median,ratio_p01,ratio_p99,ratio_above_positive_clip,outside_logratio_numerical_guard_fraction,abs_logp_gap,no_source_correction_coefficient_mean,no_source_correction_logit_gradient_norm_sum,source_ratio_coefficient_mean,source_ratio_logit_gradient_norm_sum,source_ratio_clipped_positive_coefficient_mean,source_ratio_clipped_positive_logit_gradient_norm_sum,ratio_shaping_coefficient_mean,ratio_shaping_logit_gradient_norm_sum,comparison
train_103913,near150,train_103913__near150__2,1.0,True,False,814,1.620181674609526,0.7244141101837158,0.6109298467636108,0.812039312039312,0.9914004914004914,0.0,0.9925097823143004,0.999984860420227,0.6244477415084839,1.370438677072525,0.0159705159705159,0.0,0.0589953511953353,1.0,0.0684547796845436,0.9925097823143004,0.0670991018414497,0.9693127274513244,0.0620114095509052,0.0838995054364204,0.0058995904400944,near150_vs_past50
train_106399,near150,train_106399__near150__0,1.0,True,False,239,1.620181674609526,0.8011794090270996,0.4241856634616852,0.8326359832635983,1.0,0.0,0.9922513365745544,0.9999977350234984,0.1464641332626342,1.5026639986038213,0.0502092050209205,0.0,0.096454307436943,1.0,0.0519740469753742,0.9922513365745544,0.0495018288493156,0.9209798574447632,0.0370290800929069,0.0858701318502426,0.0050820554606616,near150_vs_past50
train_108906,near150,train_108906__near150__3,1.0,True,False,1318,1.620181674609526,0.8666450381278992,0.2592139840126037,0.9066767830045523,1.0,0.0,1.0017271041870115,0.9999970197677612,0.8057131105661393,1.2739171516895291,0.0098634294385432,0.0,0.0242935791611671,1.0,0.0338290147483348,1.0017271041870115,0.0344834178686142,0.9869851469993592,0.0312804132699966,0.0828093811869621,0.00280581577681,near150_vs_past50
train_112495,near150,train_112495__near150__2,2.0,True,True,1303,1.2076123955202949,0.8409445285797119,0.3087052702903747,0.8894858019953953,0.997697620874904,0.0,0.9966302514076232,0.9999963641166688,0.6740126943588257,1.32932877779007,0.0153491941673062,0.0,0.0416592061519622,1.0,0.0301481671631336,0.9966302514076232,0.0296336691826581,0.9745085835456848,0.0265017785131931,0.0833563432097435,0.0025899501051753,near150_vs_past50
train_116678,near150,train_116678__near150__2,1.0,True,False,1461,1.620181674609526,0.8044013381004333,0.4053099453449249,0.867214236824093,0.995893223819302,0.000684462696783,0.9993773698806764,1.0,0.7238217353820801,1.3384587049484251,0.0171115674195756,0.0,0.0375567935407161,1.0,0.0488147772848606,0.9993773698806764,0.0485147237777709,0.974805235862732,0.0437438637018203,0.0830873176455497,0.0041306293569505,near150_vs_past50
train_21004,near150,train_21004__near150__2,0.0,True,False,502,2.474866734172715,0.8021212816238403,0.3793807923793793,0.8645418326693227,1.0,0.0,1.0045109987258911,0.9999962449073792,0.6580402952432632,1.5040421926975258,0.0239043824701195,0.0,0.056564949452877,1.0,0.077878899872303,1.0045109987258911,0.0788055807352066,0.9697554111480712,0.0686703026294708,0.0830670520663261,0.0065862354822456,near150_vs_past50
train_21194,near150,train_21194__near150__0,1.0,True,True,2017,1.620181674609526,0.7967755794525146,0.4242745339870453,0.8572136836886465,0.9970252850768468,0.0,1.001252293586731,1.0,0.7203983283042907,1.409631252288818,0.0193356470004957,0.0,0.041216317564249,1.0,0.0504097156226635,1.001252293586731,0.050446294248104,0.9718490242958068,0.0452105924487113,0.0831519737839698,0.0042725526727736,near150_vs_past50
train_22830,near150,train_22830__near150__2,0.0,True,False,1851,2.474866734172715,0.8852006196975708,0.2239282578229904,0.9303079416531604,0.9983792544570502,0.0,0.9979450702667236,1.0,0.7290247082710266,1.2618803977966309,0.0097244732576985,0.0,0.0286586005240678,1.0,0.0450428761541843,0.9979450702667236,0.0446831881999969,0.9833127856254578,0.0400909408926963,0.0830919444561004,0.0038317763246595,near150_vs_past50
train_26829,near150,train_26829__near150__3,1.0,True,True,866,1.620181674609526,0.8813893795013428,0.2659461498260498,0.9191685912240184,0.9930715935334872,0.0,0.996482253074646,1.0,0.7216307014226914,1.2789412200450898,0.010392609699769,0.0,0.0296373832970857,1.0,0.0300244390964508,0.996482253074646,0.0294381827116012,0.9815851449966432,0.0268298741430044,0.0832971334457397,0.0025969895068556,near150_vs_past50
train_49075,near150,train_49075__near150__3,2.0,True,False,2485,1.2076123955202949,0.7634998559951782,0.5215025544166565,0.8293762575452717,0.9935613682092556,0.0004024144869215,0.9973551034927368,0.9999920725822448,0.7199640727043152,1.3332810592651356,0.0156941649899396,0.0,0.0439827628433704,1.0,0.0438364334404468,0.9973551034927368,0.0436630174517631,0.9745229482650756,0.0400703027844429,0.083401583135128,0.0037199815269559,near150_vs_past50
train_49925,near150,train_49925__near150__2,2.0,True,True,612,1.2076123955202949,0.8792403340339661,0.2606505751609802,0.9133986928104576,1.0,0.0,1.001694679260254,1.0,0.5048635411262512,1.4929822826385497,0.0245098039215686,0.0,0.0527053475379943,1.0,0.0234937369823455,1.001694679260254,0.0233178846538066,0.960431694984436,0.0184413474053144,0.0834709405899047,0.0020748435053974,near150_vs_past50
train_59975,near150,train_59975__near150__0,2.0,True,True,405,1.2076123955202949,0.9280484318733216,0.1374853253364563,0.945679012345679,1.0,0.0,1.0007035732269287,1.0,0.6490680956840515,1.3571730613708484,0.0172839506172839,0.0,0.0332437679171562,1.0,0.0143243102356791,1.0007035732269287,0.014644356444478,0.972222089767456,0.0110201872885227,0.0834856927394867,0.0013040747726336,near150_vs_past50
train_63960,near150,train_63960__near150__1,0.0,True,False,631,2.474866734172715,0.903351068496704,0.1874302625656128,0.9350237717908082,1.0,0.0,0.9919809103012084,1.0,0.6749006927013397,1.2254723191261294,0.0063391442155309,0.0,0.0336239673197269,1.0,0.0392314158380031,0.9919809103012084,0.0370529890060424,0.9833038449287416,0.0343481861054897,0.0835674032568931,0.0034970231354236,near150_vs_past50
train_77036,near150,train_77036__near150__1,1.0,True,True,1165,1.620181674609526,0.8120132684707642,0.4081448018550873,0.8738197424892704,0.9939914163090128,0.0017167381974248,1.00190532207489,0.9999952912330629,0.6706519627571106,1.3434152364730834,0.015450643776824,0.0,0.038906380534172,1.0,0.0471251904964447,1.00190532207489,0.0479520708322525,0.976552963256836,0.0429261699318885,0.0831676572561264,0.0039689592085778,near150_vs_past50
train_78939,near150,train_78939__near150__0,0.0,True,False,578,2.474866734172715,0.7906659841537476,0.4074124693870544,0.8685121107266436,0.9982698961937716,0.0,1.0022889375686646,0.9999980330467224,0.6993794679641724,1.4594022965431217,0.0259515570934256,0.0,0.0483424961566925,1.0,0.0803891718387603,1.0022889375686646,0.080918475985527,0.9649127125740052,0.0710431411862373,0.083040527999401,0.0067621669732034,near150_vs_past50
train_85240,near150,train_85240__near150__3,2.0,True,False,1747,1.2076123955202949,0.9145379066467284,0.1824513524770736,0.9398969662278192,0.996565540927304,0.0005724098454493,1.0019314289093018,1.0,0.7792293047904968,1.3120932292938232,0.0125930165998855,0.0,0.0239112954586744,1.0,0.016062669456005,1.0019314289093018,0.0163187514990568,0.9831081032752992,0.0138571532443165,0.0827839896082878,0.0013446707744151,near150_vs_past50
train_89142,near150,train_89142__near150__0,0.0,True,True,437,2.474866734172715,0.9276906847953796,0.1372063308954239,0.9519450800915332,1.0,0.0,0.9966694712638856,1.0,0.5830028557777406,1.502953605651853,0.0160183066361556,0.0,0.0456649512052536,1.0,0.0298292487859725,0.9966694712638856,0.0285945814102888,0.9688727855682372,0.0218897722661495,0.0834291726350784,0.0026774345897138,near150_vs_past50
train_90936,near150,train_90936__near150__0,2.0,True,False,537,1.2076123955202949,0.8533247709274292,0.3271879851818084,0.8864059590316573,0.9981378026070764,0.0,1.0024415254592896,0.9999955892562866,0.6307413244247436,1.4717880535125731,0.0260707635009311,0.0,0.0586615204811096,1.0,0.0282935891300439,1.0024415254592896,0.0286817159503698,0.96151602268219,0.0227994341403245,0.0831303969025611,0.0023980429396033,near150_vs_past50
train_103913,past50,train_103913__past50__1,1.0,True,False,397,1.620181674609526,0.7287946939468384,0.5926629304885864,0.8085642317380353,0.9949622166246852,0.0,0.9891355037689208,1.0000007152557373,0.4370725488662719,1.4530747461318996,0.0377833753148614,0.0,0.0805634260177612,1.0,0.0671480223536491,0.9891355037689208,0.0638065561652183,0.9334520697593688,0.0549555458128452,0.0849627330899238,0.0060995207168161,near150_vs_past50
train_106399,past50,train_106399__past50__3,1.0,True,False,498,1.620181674609526,0.7634717226028442,0.4995381236076355,0.8333333333333334,0.993975903614458,0.0,1.00323486328125,1.0000011920928955,0.6392413294315338,1.6611678636074063,0.0240963855421686,0.0,0.062243066728115,1.0,0.0603472478687763,1.00323486328125,0.0599963776767253,0.9633720517158508,0.0535619556903839,0.0833990946412086,0.005184257403016,near150_vs_past50
train_108906,past50,train_108906__past50__3,1.0,True,False,1218,1.620181674609526,0.822436511516571,0.3715147972106933,0.8817733990147784,0.9958949096880132,0.0,1.0012613534927368,1.0000009536743164,0.6960899251699447,1.3108627867698666,0.01559934318555,0.0,0.0371481031179428,1.0,0.0446836948394775,1.0012613534927368,0.0446483865380287,0.978128969669342,0.0401946753263473,0.0831017419695854,0.0038021402433514,near150_vs_past50
train_112495,past50,train_112495__past50__1,2.0,True,True,1425,1.2076123955202949,0.6867544054985046,0.7674270272254944,0.7621052631578947,0.9824561403508772,0.0007017543859649,0.9941849708557128,1.0000020265579224,0.6231727766990661,1.4386986541748046,0.0259649122807017,0.0,0.0680423229932785,1.0,0.0572209991514682,0.9941849708557128,0.0559754185378551,0.9563528895378112,0.0505525059998035,0.0840009376406669,0.0049566919915378,near150_vs_past50
train_116678,past50,train_116678__past50__3,1.0,True,False,1792,1.620181674609526,0.7889126539230347,0.4698789417743683,0.8515625,0.9944196428571428,0.0011160714285714,0.9989365935325624,1.000003218650818,0.6565559059381485,1.41180840730667,0.0167410714285714,0.0,0.0478056482970714,1.0,0.0525116845965385,0.9989365935325624,0.0512856431305408,0.9742069244384766,0.0468499660491943,0.0833470150828361,0.0045430245809257,near150_vs_past50
train_21004,past50,train_21004__past50__1,0.0,True,False,588,2.474866734172715,0.7695280313491821,0.5463150143623352,0.8282312925170068,0.9897959183673468,0.0,1.0065745115280151,1.0000015497207642,0.6666898262500763,1.420137357711792,0.0170068027210884,0.0,0.0514328442513942,1.0,0.0871114432811737,1.0065745115280151,0.0881208926439285,0.9793691635131836,0.0799060836434364,0.083009198307991,0.0073832916095852,near150_vs_past50
train_21194,past50,train_21194__past50__1,1.0,True,True,940,1.620181674609526,0.9421713352203368,0.1132536679506301,0.9670212765957448,1.0,0.0,1.0362553596496582,1.000000238418579,0.6956883150339127,1.4100538039207458,0.0127659574468085,0.0,0.0319146700203418,1.0,0.0152578214183449,1.0362553596496582,0.0197356604039669,0.98079651594162,0.0115650370717048,0.0830665901303291,0.0014015892520546,near150_vs_past50
train_22830,past50,train_22830__past50__3,0.0,True,False,999,2.474866734172715,0.8474823832511902,0.3109388053417206,0.8808808808808809,1.0,0.0,1.0002162456512451,1.0000015497207642,0.5546827006340027,1.4884431242942808,0.033033033033033,0.0,0.0545426346361637,1.0,0.0600612685084342,1.0002162456512451,0.0581296198070049,0.9515433311462402,0.0459608994424343,0.0837309807538986,0.0054254266433417,near150_vs_past50
train_26829,past50,train_26829__past50__2,1.0,True,True,711,1.620181674609526,0.878164529800415,0.2663139104843139,0.919831223628692,0.9971870604781996,0.0,0.9917024970054626,1.0,0.5022687971591949,1.350712060928344,0.0154711673699015,0.0,0.0490000583231449,1.0,0.031172476708889,0.9917024970054626,0.0291790906339883,0.9678357839584352,0.0249160900712013,0.0842592343688011,0.0029313801787793,near150_vs_past50
train_49075,past50,train_49075__past50__0,2.0,True,False,546,1.2076123955202949,0.7166416049003601,0.6762470602989197,0.793040293040293,0.9926739926739928,0.0018315018315018,0.9929891228675842,1.000002145767212,0.6384877741336823,1.495749109983443,0.0293040293040293,0.0,0.0708020478487014,1.0,0.0531108491122722,0.9929891228675842,0.0515590645372867,0.9490214586257936,0.0452911742031574,0.0843057185411453,0.0046768127940595,near150_vs_past50
train_49925,past50,train_49925__past50__1,2.0,True,True,2502,1.2076123955202949,0.7632006406784058,0.5404461026191711,0.8321342925659473,0.991207034372502,0.0007993605115907,1.0010331869125366,1.000003695487976,0.5966536450386047,1.4393447959423005,0.0223820943245403,0.0,0.0545841045677661,1.0,0.0436477176845073,1.0010331869125366,0.0432063452899456,0.9681612253189088,0.0385541096329689,0.0834758430719375,0.0037761470302939,near150_vs_past50
train_59975,past50,train_59975__past50__1,2.0,True,True,256,1.2076123955202949,0.8757436275482178,0.2666375339031219,0.9140625,1.0,0.0,1.0265848636627195,1.0000063180923462,0.1944130070507526,2.1148651659488618,0.046875,0.0,0.1047724485397338,1.0,0.024784181267023,1.0265848636627195,0.0234245043247938,0.9293310046195984,0.014849005267024,0.0845604091882705,0.0025745334569364,near150_vs_past50
train_63960,past50,train_63960__past50__2,0.0,True,False,468,2.474866734172715,0.9178035259246826,0.1816795617341995,0.9401709401709402,1.0,0.0,0.9926751852035522,1.000000238418579,0.3711800724267959,1.2782347416877744,0.0106837606837606,0.0,0.0448012799024581,1.0,0.0343175381422042,0.9926751852035522,0.0302701201289892,0.974938690662384,0.0254334937781095,0.0843815878033638,0.0035566750448197,near150_vs_past50
train_77036,past50,train_77036__past50__0,1.0,True,True,1013,1.620181674609526,0.838662326335907,0.346249520778656,0.8795656465942744,0.998025666337611,0.0,0.9949495792388916,1.0000009536743164,0.5845349621772766,1.322474160194397,0.0157946692991115,0.0,0.0439237542450428,1.0,0.0411165244877338,0.9949495792388916,0.0393504798412323,0.972000002861023,0.0353270843625068,0.0837317407131195,0.0036756554618477,near150_vs_past50
train_78939,past50,train_78939__past50__2,0.0,True,False,282,2.474866734172715,0.7622259855270386,0.5496429204940796,0.8262411347517731,0.9929078014184396,0.0,0.9991509318351746,1.000011920928955,0.5600289434194565,1.3549325871467586,0.0177304964539007,0.0,0.0665700137615203,1.0,0.0930819362401962,0.9991509318351746,0.0879929140210151,0.9699901938438416,0.0829101577401161,0.0839697793126106,0.0084054572507739,near150_vs_past50
train_85240,past50,train_85240__past50__1,2.0,True,False,1675,1.2076123955202949,0.9025224447250366,0.2220768928527832,0.9277611940298508,0.9982089552238806,0.0,1.003138303756714,1.0,0.7247995686531067,1.3084040904045102,0.0125373134328358,0.0,0.0269405208528041,1.0,0.0182533059269189,1.003138303756714,0.0180146284401416,0.9818207621574402,0.0153274033218622,0.0829874277114868,0.0015952293761074,near150_vs_past50
train_89142,past50,train_89142__past50__0,0.0,True,True,388,2.474866734172715,0.916735291481018,0.1529759913682937,0.9458762886597938,1.0,0.0,0.9972639679908752,1.0,0.6225398129224777,1.352867610454559,0.0128865979381443,0.0,0.039157934486866,1.0,0.0343153066933155,0.9972639679908752,0.0324563793838024,0.9763008952140808,0.0275229401886463,0.0837344154715538,0.0032584280706942,near150_vs_past50
train_90936,past50,train_90936__past50__1,2.0,True,False,508,1.2076123955202949,0.8267084360122681,0.3941019773483276,0.8661417322834646,0.9921259842519684,0.0,0.9933130741119384,1.0000007152557373,0.492608830332756,1.4536150240898134,0.0216535433070866,0.0,0.0626085475087165,1.0,0.03358606249094,0.9933130741119384,0.0322584696114063,0.956228494644165,0.0265807844698429,0.0845683366060257,0.0030969055369496,near150_vs_past50
train_101233,near150,train_101233__near150__0,1.0,True,False,540,2.474866734172715,0.7845013737678528,0.4497407674789428,0.8518518518518519,0.998148148148148,0.0,1.0000746250152588,0.9999679327011108,0.5984367924928665,1.5369321632385269,0.0333333333333333,0.0,0.0734362080693245,1.0,0.0837583094835281,1.0000746250152588,0.0836524665355682,0.9490569233894348,0.0692433416843414,0.0835271328687667,0.0071713025681674,near150_vs_far300
train_105769,near150,train_105769__near150__0,0.0,True,False,433,2.474866734172715,0.699714720249176,0.6409178972244263,0.7759815242494227,0.9953810623556582,0.0,0.9992945790290833,0.999986469745636,0.5377312278747559,1.41604947090149,0.023094688221709,0.0,0.0772253572940826,1.0,0.1145644783973693,0.9992945790290833,0.1148175150156021,0.9613612294197084,0.1032238081097602,0.0839243456721305,0.0098304757848382,near150_vs_far300
train_106399,near150,train_106399__near150__0,1.0,True,False,239,1.620181674609526,0.8011794090270996,0.4241856634616852,0.8326359832635983,1.0,0.0,0.9922513365745544,0.9999977350234984,0.1464641332626342,1.5026639986038213,0.0502092050209205,0.0,0.096454307436943,1.0,0.0519740469753742,0.9922513365745544,0.0495018288493156,0.9209798574447632,0.0370290800929069,0.0858701318502426,0.0050820554606616,near150_vs_far300
train_112495,near150,train_112495__near150__2,2.0,True,True,1303,1.2076123955202949,0.8409445285797119,0.3087052702903747,0.8894858019953953,0.997697620874904,0.0,0.9966302514076232,0.9999963641166688,0.6740126943588257,1.32932877779007,0.0153491941673062,0.0,0.0416592061519622,1.0,0.0301481671631336,0.9966302514076232,0.0296336691826581,0.9745085835456848,0.0265017785131931,0.0833563432097435,0.0025899501051753,near150_vs_far300
train_116678,near150,train_116678__near150__2,1.0,True,False,1461,1.620181674609526,0.8044013381004333,0.4053099453449249,0.867214236824093,0.995893223819302,0.000684462696783,0.9993773698806764,1.0,0.7238217353820801,1.3384587049484251,0.0171115674195756,0.0,0.0375567935407161,1.0,0.0488147772848606,0.9993773698806764,0.0485147237777709,0.974805235862732,0.0437438637018203,0.0830873176455497,0.0041306293569505,near150_vs_far300
train_21194,near150,train_21194__near150__0,1.0,True,True,2017,1.620181674609526,0.7967755794525146,0.4242745339870453,0.8572136836886465,0.9970252850768468,0.0,1.001252293586731,1.0,0.7203983283042907,1.409631252288818,0.0193356470004957,0.0,0.041216317564249,1.0,0.0504097156226635,1.001252293586731,0.050446294248104,0.9718490242958068,0.0452105924487113,0.0831519737839698,0.0042725526727736,near150_vs_far300
train_21368,near150,train_21368__near150__0,0.0,True,False,2632,2.474866734172715,0.8291951417922974,0.3401600122451782,0.878419452887538,0.9988601823708206,0.0,0.9979374408721924,0.9999997615814208,0.7525953978300095,1.2773986375331885,0.0098784194528875,0.0,0.0304076541215181,1.0,0.0661556273698806,0.9979374408721924,0.0654848888516426,0.9833598732948304,0.0614058077335357,0.0830907300114631,0.0055958251468837,near150_vs_far300
train_24464,near150,train_24464__near150__0,2.0,True,False,1523,1.2076123955202949,0.7933538556098938,0.445866972208023,0.8594878529218647,0.9934340118187788,0.0,0.9981498122215272,0.9999865293502808,0.6813205754756928,1.358302297592163,0.0164149704530531,0.0,0.0464453287422657,1.0,0.0391411632299423,0.9981498122215272,0.0387513972818851,0.9744303226470948,0.035420898348093,0.0832044407725334,0.0033184178173542,near150_vs_far300
train_24772,near150,train_24772__near150__1,2.0,True,False,227,1.620181674609526,0.8951221704483032,0.2384112030267715,0.9251101321585904,1.0,0.0,1.028700828552246,1.0,0.2755279242992401,1.3945971775054935,0.0220264317180616,0.0,0.085401527583599,1.0,0.0282636024057865,1.028700828552246,0.0347777605056762,0.9597885012626648,0.0194873474538326,0.0838856771588325,0.0026881825178861,near150_vs_far300
train_25233,near150,train_25233__near150__1,0.0,True,False,436,2.474866734172715,0.7902788519859314,0.3891414999961853,0.8577981651376146,1.0,0.0,1.0642786026000977,0.9999879598617554,0.6916422218084335,1.531763172149657,0.0275229357798165,0.0,0.0585635341703891,1.0,0.0814182087779045,1.0642786026000977,0.0855677276849746,0.9655526280403136,0.0734307691454887,0.0827306658029556,0.0067286831326782,near150_vs_far300
train_26829,near150,train_26829__near150__3,1.0,True,True,866,1.620181674609526,0.8813893795013428,0.2659461498260498,0.9191685912240184,0.9930715935334872,0.0,0.996482253074646,1.0,0.7216307014226914,1.2789412200450898,0.010392609699769,0.0,0.0296373832970857,1.0,0.0300244390964508,0.996482253074646,0.0294381827116012,0.9815851449966432,0.0268298741430044,0.0832971334457397,0.0025969895068556,near150_vs_far300
train_34550,near150,train_34550__near150__2,0.0,True,False,911,2.474866734172715,0.831894040107727,0.3407103717327118,0.8836443468715697,0.9978046103183316,0.0,0.9977818131446838,0.9999989867210388,0.6444339871406555,1.4048779129981992,0.0219538968166849,0.0,0.0479773208498954,1.0,0.0658873915672302,0.9977818131446838,0.0658851489424705,0.9659376740455629,0.0567310154438018,0.0832909643650055,0.0055726855061948,near150_vs_far300
train_41628,near150,train_41628__near150__0,1.0,True,False,645,1.620181674609526,0.8935561180114746,0.1994168311357498,0.9364341085271318,0.9984496124031008,0.0,0.9897720217704772,1.0,0.6116174197196961,1.3583420372009254,0.0124031007751937,0.0,0.0453242845833301,1.0,0.0275056827813386,0.9897720217704772,0.0251471120864152,0.9701866507530212,0.0223567839711904,0.084043875336647,0.0025606772396713,near150_vs_far300
train_45205,near150,train_45205__near150__0,0.0,True,False,976,2.474866734172715,0.907244086265564,0.1894396245479583,0.9354508196721312,0.9989754098360656,0.0,0.997079074382782,1.0,0.718380942940712,1.2977209985256195,0.0122950819672131,0.0,0.0344588942825794,1.0,0.0374760366976261,0.997079074382782,0.0363061316311359,0.9782682061195374,0.0312450192868709,0.0830557644367218,0.0032253207173198,near150_vs_far300
train_49075,near150,train_49075__near150__3,2.0,True,False,2485,1.2076123955202949,0.7634998559951782,0.5215025544166565,0.8293762575452717,0.9935613682092556,0.0004024144869215,0.9973551034927368,0.9999920725822448,0.7199640727043152,1.3332810592651356,0.0156941649899396,0.0,0.0439827628433704,1.0,0.0438364334404468,0.9973551034927368,0.0436630174517631,0.9745229482650756,0.0400703027844429,0.083401583135128,0.0037199815269559,near150_vs_far300
train_49925,near150,train_49925__near150__2,2.0,True,True,612,1.2076123955202949,0.8792403340339661,0.2606505751609802,0.9133986928104576,1.0,0.0,1.001694679260254,1.0,0.5048635411262512,1.4929822826385497,0.0245098039215686,0.0,0.0527053475379943,1.0,0.0234937369823455,1.001694679260254,0.0233178846538066,0.960431694984436,0.0184413474053144,0.0834709405899047,0.0020748435053974,near150_vs_far300
train_56890,near150,train_56890__near150__3,1.0,True,False,870,1.620181674609526,0.8258238434791565,0.3602673709392547,0.8816091954022989,0.9988505747126436,0.0,0.997115969657898,0.9999874234199524,0.6757447832822799,1.3411989259719848,0.0149425287356321,0.0,0.0379980504512786,1.0,0.0442652218043804,0.997115969657898,0.0440187640488147,0.9734758138656616,0.0394922718405723,0.0834404081106185,0.0037858576979488,near150_vs_far300
train_5916,near150,train_5916__near150__3,1.0,True,False,634,1.620181674609526,0.8314080238342285,0.341061383485794,0.88801261829653,0.998422712933754,0.0,1.004870057106018,1.0,0.6188747400045395,1.5550809240341168,0.0252365930599369,0.0,0.0491385757923126,1.0,0.0426191799342632,1.004870057106018,0.043851401656866,0.9644265174865724,0.0348631367087364,0.0833819434046745,0.0036695026792585,near150_vs_far300
train_59975,near150,train_59975__near150__0,2.0,True,True,405,1.2076123955202949,0.9280484318733216,0.1374853253364563,0.945679012345679,1.0,0.0,1.0007035732269287,1.0,0.6490680956840515,1.3571730613708484,0.0172839506172839,0.0,0.0332437679171562,1.0,0.0143243102356791,1.0007035732269287,0.014644356444478,0.972222089767456,0.0110201872885227,0.0834856927394867,0.0013040747726336,near150_vs_far300
train_61195,near150,train_61195__near150__1,0.0,True,False,661,2.474866734172715,0.7108624577522278,0.7149098515510559,0.7881996974281392,0.9773071104387292,0.0030257186081694,1.0104515552520752,1.0,0.6295486688613892,1.613956952095029,0.0393343419062027,0.0,0.0689529106020927,1.0,0.1078182682394981,1.0104515552520752,0.1110971197485923,0.9468669891357422,0.0915805548429489,0.0832639187574386,0.0091004371643066,near150_vs_far300
train_63117,near150,train_63117__near150__2,2.0,True,False,1641,1.620181674609526,0.8498913645744324,0.3137581348419189,0.9049360146252284,0.9969530773918344,0.0,0.999491810798645,0.9999990463256836,0.7157708764076233,1.3165320158004743,0.0140158439975624,0.0,0.0320430845022201,1.0,0.0376182980835437,0.999491810798645,0.0373931974172592,0.9782828092575072,0.0337102971971035,0.0831776559352874,0.0032099701929837,near150_vs_far300
train_77036,near150,train_77036__near150__1,1.0,True,True,1165,1.620181674609526,0.8120132684707642,0.4081448018550873,0.8738197424892704,0.9939914163090128,0.0017167381974248,1.00190532207489,0.9999952912330629,0.6706519627571106,1.3434152364730834,0.015450643776824,0.0,0.038906380534172,1.0,0.0471251904964447,1.00190532207489,0.0479520708322525,0.976552963256836,0.0429261699318885,0.0831676572561264,0.0039689592085778,near150_vs_far300
train_78939,near150,train_78939__near150__0,0.0,True,False,578,2.474866734172715,0.7906659841537476,0.4074124693870544,0.8685121107266436,0.9982698961937716,0.0,1.0022889375686646,0.9999980330467224,0.6993794679641724,1.4594022965431217,0.0259515570934256,0.0,0.0483424961566925,1.0,0.0803891718387603,1.0022889375686646,0.080918475985527,0.9649127125740052,0.0710431411862373,0.083040527999401,0.0067621669732034,near150_vs_far300
train_85240,near150,train_85240__near150__3,2.0,True,False,1747,1.2076123955202949,0.9145379066467284,0.1824513524770736,0.9398969662278192,0.996565540927304,0.0005724098454493,1.0019314289093018,1.0,0.7792293047904968,1.3120932292938232,0.0125930165998855,0.0,0.0239112954586744,1.0,0.016062669456005,1.0019314289093018,0.0163187514990568,0.9831081032752992,0.0138571532443165,0.0827839896082878,0.0013446707744151,near150_vs_far300
train_87224,near150,train_87224__near150__3,0.0,True,False,869,2.474866734172715,0.8567140102386475,0.3293142318725586,0.8998849252013809,0.9942462600690448,0.0,0.9962024092674256,1.0,0.6322023868560791,1.3302751541137667,0.0149597238204833,0.0,0.0369094833731651,1.0,0.054883923381567,0.9962024092674256,0.0534297861158847,0.9736590385437012,0.0473805777728557,0.0835127383470535,0.0048119570128619,near150_vs_far300
train_89142,near150,train_89142__near150__0,0.0,True,True,437,2.474866734172715,0.9276906847953796,0.1372063308954239,0.9519450800915332,1.0,0.0,0.9966694712638856,1.0,0.5830028557777406,1.502953605651853,0.0160183066361556,0.0,0.0456649512052536,1.0,0.0298292487859725,0.9966694712638856,0.0285945814102888,0.9688727855682372,0.0218897722661495,0.0834291726350784,0.0026774345897138,near150_vs_far300
train_90936,near150,train_90936__near150__0,2.0,True,False,537,1.2076123955202949,0.8533247709274292,0.3271879851818084,0.8864059590316573,0.9981378026070764,0.0,1.0024415254592896,0.9999955892562866,0.6307413244247436,1.4717880535125731,0.0260707635009311,0.0,0.0586615204811096,1.0,0.0282935891300439,1.0024415254592896,0.0286817159503698,0.96151602268219,0.0227994341403245,0.0831303969025611,0.0023980429396033,near150_vs_far300
train_91014,near150,train_91014__near150__1,0.0,True,False,854,2.474866734172715,0.8188862204551697,0.3589491844177246,0.8676814988290398,0.9988290398126464,0.0,0.9971840977668762,0.9999971985816956,0.6948504394292832,1.333068095445633,0.0140515222482435,0.0,0.0377203486859798,1.0,0.06964673101902,0.9971840977668762,0.0687918066978454,0.9776046872138976,0.0641583427786827,0.083364300429821,0.0059656416997313,near150_vs_far300
train_101233,far300,train_101233__far300__1,1.0,True,False,411,2.474866734172715,0.8334609270095825,0.3685908615589142,0.8905109489051095,1.0,0.0,0.9652594327926636,0.9987568259239196,0.0500361237674951,2.732951641082749,0.0364963503649635,0.0,0.2420022338628769,1.0,0.0666018798947334,0.9652594327926636,0.0490628592669963,0.8617188930511475,0.0335360504686832,0.0920230895280838,0.0082810577005147,near150_vs_far300
train_105769,far300,train_105769__far300__0,0.0,True,False,423,2.474866734172715,0.7408542633056641,0.5096913576126099,0.8250591016548463,1.0,0.0,0.9329739212989808,0.986266016960144,0.0844802109897136,3.1223082017898505,0.0567375886524822,0.0,0.2603511810302734,1.0,0.0996921733021736,0.9329739212989808,0.0800018161535263,0.8170059323310852,0.0565557219088077,0.0954494997859001,0.0117995403707027,near150_vs_far300
train_106399,far300,train_106399__far300__0,1.0,True,False,302,1.620181674609526,0.7962731122970581,0.4249249398708343,0.8509933774834437,1.0,0.0,0.9119226336479188,0.9997025728225708,0.0831737551093101,1.747587634325028,0.0463576158940397,0.0,0.2901537418365478,1.0,0.0528903789818286,0.9119226336479188,0.0317883789539337,0.8269445896148682,0.0242204759269952,0.0973949283361435,0.0075058778747916,near150_vs_far300
train_112495,far300,train_112495__far300__3,2.0,True,True,1560,1.2076123955202949,0.7262648344039917,0.5639035105705261,0.8108974358974359,0.9974358974358974,0.0,1.0114866495132446,0.9911405444145204,0.1485768073797226,3.849491031169906,0.0711538461538461,0.0,0.2258646041154861,1.0,0.0512150414288044,1.0114866495132446,0.0557200536131858,0.8283113837242126,0.0300947539508342,0.091248944401741,0.0053335214033722,near150_vs_far300
train_116678,far300,train_116678__far300__0,1.0,True,False,2408,1.620181674609526,0.8427798748016357,0.297187477350235,0.901578073089701,0.9991694352159468,0.0,0.9848401546478271,0.9999130368232728,0.2906634873151779,2.122297213077533,0.0315614617940199,0.0,0.1227505207061767,1.0,0.0399390161037445,0.9848401546478271,0.0389910526573658,0.9103732109069824,0.0258727166801691,0.0878210887312889,0.0041606435552239,near150_vs_far300
train_21194,far300,train_21194__far300__1,1.0,True,True,2351,1.620181674609526,0.8481098413467407,0.299502283334732,0.9008932369204594,0.9987239472564866,0.0,1.010922074317932,0.9999635815620422,0.2605940997600555,2.248534917831421,0.0421097405359421,0.0,0.1290451735258102,1.0,0.038131158798933,1.010922074317932,0.0360362119972705,0.9013273119926452,0.0233158450573682,0.0874432474374771,0.0040266467258334,near150_vs_far300
train_21368,far300,train_21368__far300__0,0.0,True,False,2541,2.474866734172715,0.8412842750549316,0.3111991286277771,0.8890200708382526,0.9976387249114522,0.0,1.032341241836548,0.9999731183052064,0.3181931257247924,2.511946821212768,0.0421094057457693,0.0,0.1231957152485847,1.0,0.0620093531906604,1.032341241836548,0.0710576102137565,0.9066128730773926,0.039271492511034,0.0864891856908798,0.0061070853844285,near150_vs_far300
train_24464,far300,train_24464__far300__0,2.0,True,False,1078,1.2076123955202949,0.8462189435958862,0.3189368844032287,0.9053803339517624,0.9981447124304268,0.0,0.9645042419433594,0.9993945956230164,0.1172026330977678,2.447623684406281,0.0306122448979591,0.0,0.1757735460996627,1.0,0.0296382382512092,0.9645042419433594,0.0259402375668287,0.8903728127479553,0.0167382750660181,0.0898778885602951,0.0033882006537169,near150_vs_far300
train_24772,far300,train_24772__far300__0,2.0,True,False,1023,1.620181674609526,0.8041631579399109,0.3912159204483032,0.8670576735092864,1.0,0.0,0.9907175302505492,0.9988306164741516,0.1163581615686416,3.2648280906676983,0.0469208211143695,0.0,0.2027801126241684,1.0,0.0495352186262607,0.9907175302505492,0.050515204668045,0.8682670593261719,0.028216304257512,0.0895801708102226,0.0052107404917478,near150_vs_far300
train_25233,far300,train_25233__far300__1,0.0,True,False,414,2.474866734172715,0.8146689534187317,0.3864969313144684,0.8743961352657005,0.9951690821256038,0.0,0.97409987449646,0.9987144470214844,0.1017707885056734,2.5454624247550965,0.0507246376811594,0.0,0.2098391950130462,1.0,0.0722352117300033,0.97409987449646,0.065002217888832,0.8667659163475037,0.0394530072808265,0.090138129889965,0.0081329541280865,near150_vs_far300
train_26829,far300,train_26829__far300__0,1.0,True,True,1289,1.620181674609526,0.8807179927825928,0.2550710439682007,0.9169899146625292,1.0,0.0,1.006911277770996,0.9999773502349854,0.1600604176521301,2.1238401317596267,0.0318076027928626,0.0,0.1394885629415512,1.0,0.0312071796506643,1.006911277770996,0.0316832400858402,0.9137503504753112,0.0166952274739742,0.0878700762987136,0.0036329065915197,near150_vs_far300
train_34550,far300,train_34550__far300__0,0.0,True,False,1338,2.474866734172715,0.834974467754364,0.3252108693122864,0.8931240657698056,0.9985052316890882,0.0,0.9914315342903136,0.999792456626892,0.1184556924551725,2.4277632665634075,0.0403587443946188,0.0,0.1791805773973465,1.0,0.0639937743544578,0.9914315342903136,0.0649589896202087,0.8804551959037781,0.0347394719719886,0.0905773341655731,0.007519441191107,near150_vs_far300
train_41628,far300,train_41628__far300__0,1.0,True,False,613,1.620181674609526,0.8226866722106934,0.4159233868122101,0.8711256117455138,0.99673735725938,0.0,0.9363297820091248,0.9998360276222228,0.0314896196126937,2.7632754230499263,0.0407830342577487,0.0,0.2689689397811889,1.0,0.0453752316534519,0.9363297820091248,0.0308200772851705,0.8494620323181152,0.0199905075132846,0.0946634113788604,0.0062175565399229,near150_vs_far300
train_45205,far300,train_45205__far300__0,0.0,True,False,1053,2.474866734172715,0.8845137357711792,0.2414489090442657,0.9173789173789174,0.9990503323836656,0.0,0.9775170087814332,0.9999962449073792,0.0575906133651733,1.8721987581253052,0.0265906932573599,0.0,0.1415032148361206,1.0,0.0458891317248344,0.9775170087814332,0.0388229303061962,0.9183727502822876,0.0259076133370399,0.087327666580677,0.0050444956868886,near150_vs_far300
train_49075,far300,train_49075__far300__3,2.0,True,False,1929,1.2076123955202949,0.7708972692489624,0.4756098091602325,0.847071021254536,0.997926386728875,0.0,0.9890821576118468,0.9990752935409546,0.1875521469116211,2.9320960998535166,0.0590979782270606,0.0,0.1773782223463058,1.0,0.0426990538835525,0.9890821576118468,0.0428102053701877,0.863829493522644,0.0255965460091829,0.0892501249909401,0.004379142075777,near150_vs_far300
train_49925,far300,train_49925__far300__1,2.0,True,True,775,1.2076123955202949,0.8461720943450928,0.3185909986495971,0.8929032258064517,1.0,0.0,1.0970237255096436,0.999980926513672,0.0950829420983791,2.328429012298584,0.0348387096774193,0.0,0.1928935945034027,1.0,0.0294570997357368,1.0970237255096436,0.0516945235431194,0.8794744610786438,0.0146700898185372,0.091645248234272,0.0037057106383144,near150_vs_far300
train_56890,far300,train_56890__far300__2,1.0,True,False,1150,1.620181674609526,0.8168896436691284,0.3728040158748626,0.8704347826086957,0.9965217391304348,0.0,1.0024393796920776,0.9998854398727416,0.270611857175827,2.122473006248473,0.0521739130434782,0.0,0.137880191206932,1.0,0.0457686334848403,1.0024393796920776,0.0470029413700103,0.8853076100349426,0.027826827019453,0.0881507694721221,0.0047803623601794,near150_vs_far300
train_5916,far300,train_5916__far300__1,1.0,True,False,544,1.620181674609526,0.8060810565948486,0.4231376647949219,0.8621323529411765,0.9981617647058824,0.0,0.95166015625,0.9981338381767272,0.0467421243339776,2.4447401547432044,0.0404411764705882,0.0,0.2421866059303283,1.0,0.0500568784773349,0.95166015625,0.041047278791666,0.8567476272583008,0.0256469286978244,0.0928457602858543,0.0060904952697455,near150_vs_far300
train_59975,far300,train_59975__far300__0,2.0,True,True,475,1.2076123955202949,0.9236948490142822,0.1489381790161132,0.9452631578947368,1.0,0.0,1.2027409076690674,1.0,0.211216994524002,2.389487576484677,0.0231578947368421,0.0,0.1185482814908027,1.0,0.0154418442398309,1.2027409076690674,0.03966561332345,0.9312328696250916,0.0079065430909395,0.087019108235836,0.0019462746568024,near150_vs_far300
train_61195,far300,train_61195__far300__0,0.0,True,False,1018,2.474866734172715,0.7612580060958862,0.521621823310852,0.8339882121807466,0.9990176817288802,0.0,0.9989607334136964,0.998209834098816,0.0979817281663417,3.049503827095032,0.068762278978389,0.0,0.2265457063913345,1.0,0.090561106801033,0.9989607334136964,0.0906962752342224,0.8310409188270569,0.0490900203585624,0.0917901694774627,0.010068679228425,near150_vs_far300
train_63117,far300,train_63117__far300__1,2.0,True,False,1165,1.620181674609526,0.8539632558822632,0.3020808100700378,0.9030042918454936,0.9991416309012876,0.0,0.9660958647727966,0.9999773502349854,0.1534230378270149,2.15258346557617,0.0343347639484978,0.0,0.1546077281236648,1.0,0.0369652025401592,0.9660958647727966,0.0314044095575809,0.8944593667984009,0.0205052122473716,0.0888972952961921,0.0041288123466074,near150_vs_far300
train_77036,far300,train_77036__far300__0,1.0,True,True,714,1.620181674609526,0.8708149790763855,0.2989134490489959,0.9131652661064426,1.0,0.0,0.9462900757789612,0.999992311000824,0.08927270822227,1.634113477468491,0.0210084033613445,0.0,0.1716593652963638,1.0,0.0336426123976707,0.9462900757789612,0.0226753987371921,0.9066806435585022,0.0174190569669008,0.0901314094662666,0.0042348019778728,near150_vs_far300
train_78939,far300,train_78939__far300__1,0.0,True,False,1396,2.474866734172715,0.7288572192192078,0.5538728833198547,0.8123209169054442,0.9964183381088824,0.0,0.9869531393051147,0.9973921775817872,0.2974912106990814,2.1276267409324645,0.0666189111747851,0.0,0.1655555814504623,1.0,0.1028126180171966,0.9869531393051147,0.102568969130516,0.8622509837150574,0.0672814026474952,0.0881157666444778,0.0098410481587052,near150_vs_far300
train_85240,far300,train_85240__far300__1,2.0,True,False,2368,1.2076123955202949,0.8784148693084717,0.2454375773668289,0.9172297297297296,0.9974662162162162,0.0,0.9977129101753236,1.0,0.2369235157966613,2.076157495975493,0.034206081081081,0.0,0.1122196316719055,1.0,0.0227880887687206,0.9977129101753236,0.0228741336613893,0.9151142239570618,0.0128007531166076,0.087278626859188,0.0025277878157794,near150_vs_far300
train_87224,far300,train_87224__far300__2,0.0,True,False,782,2.474866734172715,0.8705189228057861,0.2758287191390991,0.9156010230179028,0.9974424552429668,0.0,0.9739651679992676,0.9999886751174928,0.0991108994930982,2.3592049050331028,0.0409207161125319,0.0,0.1772516369819641,1.0,0.0512779913842678,0.9739651679992676,0.0419039018452167,0.8894044756889343,0.0246928036212921,0.0887787491083145,0.0060284789651632,near150_vs_far300
train_89142,far300,train_89142__far300__2,0.0,True,True,944,2.474866734172715,0.8518782258033752,0.3153630197048187,0.902542372881356,1.0,0.0,0.9809294939041138,0.9998236894607544,0.0482586124166846,1.9939517807960476,0.0360169491525423,0.0,0.1968068927526474,1.0,0.0587987527251243,0.9809294939041138,0.0536147058010101,0.879231870174408,0.0303914137184619,0.090814508497715,0.007194478996098,near150_vs_far300
train_90936,far300,train_90936__far300__0,2.0,True,False,1284,1.2076123955202949,0.8041001558303833,0.3788633048534393,0.8753894080996885,0.9984423676012462,0.0,0.9807308316230774,0.9987279176712036,0.1946834968030452,2.823790276050577,0.0482866043613707,0.0,0.1845561265945434,1.0,0.0372429266571998,0.9807308316230774,0.0355416424572467,0.8719378113746643,0.0221808273345232,0.0893439054489135,0.0039145071059465,near150_vs_far300
train_91014,far300,train_91014__far300__1,0.0,True,False,1921,2.474866734172715,0.8006812334060669,0.3927525579929352,0.8714211348256117,0.9989588755856325,0.0,0.9865220785140992,0.9993717074394226,0.2586464464664459,2.709570932388293,0.0452889120249869,0.0,0.1600589305162429,1.0,0.0758925974369049,0.9865220785140992,0.075676828622818,0.880582332611084,0.0465638190507888,0.0890039503574371,0.00785659160465,near150_vs_far300
train_101233,near150,train_101233__near150__0,1.0,True,False,540,2.474866734172715,0.7845013737678528,0.4497407674789428,0.8518518518518519,0.998148148148148,0.0,1.0000746250152588,0.9999679327011108,0.5984367924928665,1.5369321632385269,0.0333333333333333,0.0,0.0734362080693245,1.0,0.0837583094835281,1.0000746250152588,0.0836524665355682,0.9490569233894348,0.0692433416843414,0.0835271328687667,0.0071713025681674,near150_vs_external32b
train_102461,near150,train_102461__near150__0,2.0,True,False,618,1.620181674609526,0.6631699204444885,0.7887491583824158,0.7394822006472492,0.9870550161812298,0.0016181229773462,0.9961891770362854,0.999971866607666,0.6206702572107315,1.4656410503387465,0.0275080906148867,0.0,0.073703184723854,1.0,0.083580806851387,0.9961891770362854,0.0821746960282325,0.9530667066574096,0.0742524117231369,0.0838094353675842,0.0071656666696071,near150_vs_external32b
train_108906,near150,train_108906__near150__3,1.0,True,False,1318,1.620181674609526,0.8666450381278992,0.2592139840126037,0.9066767830045523,1.0,0.0,1.0017271041870115,0.9999970197677612,0.8057131105661393,1.2739171516895291,0.0098634294385432,0.0,0.0242935791611671,1.0,0.0338290147483348,1.0017271041870115,0.0344834178686142,0.9869851469993592,0.0312804132699966,0.0828093811869621,0.00280581577681,near150_vs_external32b
train_112495,near150,train_112495__near150__2,2.0,True,True,1303,1.2076123955202949,0.8409445285797119,0.3087052702903747,0.8894858019953953,0.997697620874904,0.0,0.9966302514076232,0.9999963641166688,0.6740126943588257,1.32932877779007,0.0153491941673062,0.0,0.0416592061519622,1.0,0.0301481671631336,0.9966302514076232,0.0296336691826581,0.9745085835456848,0.0265017785131931,0.0833563432097435,0.0025899501051753,near150_vs_external32b
train_21194,near150,train_21194__near150__0,1.0,True,True,2017,1.620181674609526,0.7967755794525146,0.4242745339870453,0.8572136836886465,0.9970252850768468,0.0,1.001252293586731,1.0,0.7203983283042907,1.409631252288818,0.0193356470004957,0.0,0.041216317564249,1.0,0.0504097156226635,1.001252293586731,0.050446294248104,0.9718490242958068,0.0452105924487113,0.0831519737839698,0.0042725526727736,near150_vs_external32b
train_22830,near150,train_22830__near150__2,0.0,True,False,1851,2.474866734172715,0.8852006196975708,0.2239282578229904,0.9303079416531604,0.9983792544570502,0.0,0.9979450702667236,1.0,0.7290247082710266,1.2618803977966309,0.0097244732576985,0.0,0.0286586005240678,1.0,0.0450428761541843,0.9979450702667236,0.0446831881999969,0.9833127856254578,0.0400909408926963,0.0830919444561004,0.0038317763246595,near150_vs_external32b
train_26829,near150,train_26829__near150__3,1.0,True,True,866,1.620181674609526,0.8813893795013428,0.2659461498260498,0.9191685912240184,0.9930715935334872,0.0,0.996482253074646,1.0,0.7216307014226914,1.2789412200450898,0.010392609699769,0.0,0.0296373832970857,1.0,0.0300244390964508,0.996482253074646,0.0294381827116012,0.9815851449966432,0.0268298741430044,0.0832971334457397,0.0025969895068556,near150_vs_external32b
train_34550,near150,train_34550__near150__2,0.0,True,False,911,2.474866734172715,0.831894040107727,0.3407103717327118,0.8836443468715697,0.9978046103183316,0.0,0.9977818131446838,0.9999989867210388,0.6444339871406555,1.4048779129981992,0.0219538968166849,0.0,0.0479773208498954,1.0,0.0658873915672302,0.9977818131446838,0.0658851489424705,0.9659376740455629,0.0567310154438018,0.0832909643650055,0.0055726855061948,near150_vs_external32b
train_41628,near150,train_41628__near150__0,1.0,True,False,645,1.620181674609526,0.8935561180114746,0.1994168311357498,0.9364341085271318,0.9984496124031008,0.0,0.9897720217704772,1.0,0.6116174197196961,1.3583420372009254,0.0124031007751937,0.0,0.0453242845833301,1.0,0.0275056827813386,0.9897720217704772,0.0251471120864152,0.9701866507530212,0.0223567839711904,0.084043875336647,0.0025606772396713,near150_vs_external32b
train_49925,near150,train_49925__near150__2,2.0,True,True,612,1.2076123955202949,0.8792403340339661,0.2606505751609802,0.9133986928104576,1.0,0.0,1.001694679260254,1.0,0.5048635411262512,1.4929822826385497,0.0245098039215686,0.0,0.0527053475379943,1.0,0.0234937369823455,1.001694679260254,0.0233178846538066,0.960431694984436,0.0184413474053144,0.0834709405899047,0.0020748435053974,near150_vs_external32b
train_54898,near150,train_54898__near150__0,1.0,True,False,1466,1.620181674609526,0.9394494891166688,0.1061804294586181,0.9597544338335608,1.0,0.0,0.9982365369796752,1.0,0.7513773500919342,1.1987705111503588,0.0068212824010914,0.0,0.0191859882324934,1.0,0.0158838685601949,0.9982365369796752,0.0154671426862478,0.988355040550232,0.0136002618819475,0.0830610245466232,0.0014031457249075,near150_vs_external32b
train_56890,near150,train_56890__near150__3,1.0,True,False,870,1.620181674609526,0.8258238434791565,0.3602673709392547,0.8816091954022989,0.9988505747126436,0.0,0.997115969657898,0.9999874234199524,0.6757447832822799,1.3411989259719848,0.0149425287356321,0.0,0.0379980504512786,1.0,0.0442652218043804,0.997115969657898,0.0440187640488147,0.9734758138656616,0.0394922718405723,0.0834404081106185,0.0037858576979488,near150_vs_external32b
train_5916,near150,train_5916__near150__3,1.0,True,False,634,1.620181674609526,0.8314080238342285,0.341061383485794,0.88801261829653,0.998422712933754,0.0,1.004870057106018,1.0,0.6188747400045395,1.5550809240341168,0.0252365930599369,0.0,0.0491385757923126,1.0,0.0426191799342632,1.004870057106018,0.043851401656866,0.9644265174865724,0.0348631367087364,0.0833819434046745,0.0036695026792585,near150_vs_external32b
train_59975,near150,train_59975__near150__0,2.0,True,True,405,1.2076123955202949,0.9280484318733216,0.1374853253364563,0.945679012345679,1.0,0.0,1.0007035732269287,1.0,0.6490680956840515,1.3571730613708484,0.0172839506172839,0.0,0.0332437679171562,1.0,0.0143243102356791,1.0007035732269287,0.014644356444478,0.972222089767456,0.0110201872885227,0.0834856927394867,0.0013040747726336,near150_vs_external32b
train_63960,near150,train_63960__near150__1,0.0,True,False,631,2.474866734172715,0.903351068496704,0.1874302625656128,0.9350237717908082,1.0,0.0,0.9919809103012084,1.0,0.6749006927013397,1.2254723191261294,0.0063391442155309,0.0,0.0336239673197269,1.0,0.0392314158380031,0.9919809103012084,0.0370529890060424,0.9833038449287416,0.0343481861054897,0.0835674032568931,0.0034970231354236,near150_vs_external32b
train_77036,near150,train_77036__near150__1,1.0,True,True,1165,1.620181674609526,0.8120132684707642,0.4081448018550873,0.8738197424892704,0.9939914163090128,0.0017167381974248,1.00190532207489,0.9999952912330629,0.6706519627571106,1.3434152364730834,0.015450643776824,0.0,0.038906380534172,1.0,0.0471251904964447,1.00190532207489,0.0479520708322525,0.976552963256836,0.0429261699318885,0.0831676572561264,0.0039689592085778,near150_vs_external32b
train_87224,near150,train_87224__near150__3,0.0,True,False,869,2.474866734172715,0.8567140102386475,0.3293142318725586,0.8998849252013809,0.9942462600690448,0.0,0.9962024092674256,1.0,0.6322023868560791,1.3302751541137667,0.0149597238204833,0.0,0.0369094833731651,1.0,0.054883923381567,0.9962024092674256,0.0534297861158847,0.9736590385437012,0.0473805777728557,0.0835127383470535,0.0048119570128619,near150_vs_external32b
train_89142,near150,train_89142__near150__0,0.0,True,True,437,2.474866734172715,0.9276906847953796,0.1372063308954239,0.9519450800915332,1.0,0.0,0.9966694712638856,1.0,0.5830028557777406,1.502953605651853,0.0160183066361556,0.0,0.0456649512052536,1.0,0.0298292487859725,0.9966694712638856,0.0285945814102888,0.9688727855682372,0.0218897722661495,0.0834291726350784,0.0026774345897138,near150_vs_external32b
train_101233,external32b,train_101233__external32b__1,1.0,True,False,325,2.474866734172715,0.7695450782775879,0.8775378465652466,0.803076923076923,0.9784615384615384,0.0,1.0300285816192627,0.999980926513672,2.3990043919184247e-05,3.511445169448847,0.08,0.0,0.745732307434082,1.0,0.0910316854715347,1.0300285816192627,0.0673072338104248,0.7537860870361328,0.0262595284730196,0.0905139744281768,0.0101500293239951,near150_vs_external32b
train_102461,external32b,train_102461__external32b__2,2.0,True,False,2738,1.620181674609526,0.6662354469299316,0.8769345879554749,0.7308254200146092,0.9799123447772096,0.0007304601899196,0.9906315207481384,0.9906246066093444,0.0145507216174155,4.7675983095169086,0.0898466033601168,0.0,0.4596111476421356,1.0,0.0822829380631446,0.9906315207481384,0.0778699740767479,0.7331699728965759,0.0348638482391834,0.1018679291009903,0.0108778392896056,near150_vs_external32b
train_108906,external32b,train_108906__external32b__0,1.0,True,False,2218,1.620181674609526,0.6935272216796875,0.8018749356269836,0.7718665464382326,0.982867448151488,0.0013525698827772,0.9713709354400636,0.9964540600776672,0.0069496359163895,4.352072114944455,0.0725879170423805,0.0,0.4694575369358063,1.0,0.0752735957503318,0.9713709354400636,0.0610101968050003,0.753101646900177,0.0325002707540988,0.1004569754004478,0.0099228844046592,near150_vs_external32b
train_112495,external32b,train_112495__external32b__2,2.0,True,True,2630,1.2076123955202949,0.7773239016532898,0.6115236282348633,0.8247148288973384,0.9874524714828896,0.0003802281368821,0.978966236114502,0.9999863505363464,0.0076995486207306,3.384212093353272,0.0581749049429657,0.0,0.3902755081653595,1.0,0.0417410805821418,0.978966236114502,0.0319116711616516,0.8102964162826538,0.0166249629110097,0.0960495844483375,0.0056683011353015,near150_vs_external32b
train_21194,external32b,train_21194__external32b__0,1.0,True,True,2290,1.620181674609526,0.8651523590087891,0.4007226526737213,0.8903930131004367,0.9951965065502184,0.0004366812227074,1.073909044265747,1.0,0.0064044615998864,2.34274752616883,0.0397379912663755,0.0,0.2723666727542877,1.0,0.0347414910793304,1.073909044265747,0.043332565575838,0.8769300580024719,0.012714210897684,0.0903378427028656,0.0046434542164206,near150_vs_external32b
train_22830,external32b,train_22830__external32b__1,0.0,True,False,2156,2.474866734172715,0.8273897767066956,0.4570060968399048,0.8571428571428571,0.9948979591836736,0.0004638218923933,0.978174090385437,0.9999925494194032,0.0159158545080572,2.985990059375761,0.0510204081632653,0.0,0.3033725321292877,1.0,0.0680962279438972,0.978174090385437,0.0525585003197193,0.8455678224563599,0.0267808362841606,0.0931763350963592,0.0092551577836275,near150_vs_external32b
train_26829,external32b,train_26829__external32b__3,1.0,True,True,1044,1.620181674609526,0.8269272446632385,0.5402129292488098,0.8477011494252874,0.9913793103448276,0.0,1.0353819131851196,0.999997079372406,0.0057266628649085,3.236666073799115,0.0507662835249042,0.0,0.4109031856060028,1.0,0.0452887937426567,1.0353819131851196,0.037300631403923,0.824984610080719,0.0146808829158544,0.0937134027481079,0.0063743507489562,near150_vs_external32b
train_34550,external32b,train_34550__external32b__0,0.0,True,False,2952,2.474866734172715,0.7916340231895447,0.5016122460365295,0.8414634146341463,0.9969512195121952,0.0,0.9885189533233644,0.9998486042022704,0.0184817008115351,3.5635103416442213,0.056910569105691,0.0,0.3175092339515686,1.0,0.0813557878136634,0.9885189533233644,0.0699943825602531,0.8233943581581116,0.0360084325075149,0.0950336828827858,0.0107525316998362,near150_vs_external32b
train_41628,external32b,train_41628__external32b__0,1.0,True,False,1165,1.620181674609526,0.7277237772941589,0.7603362798690796,0.7725321888412017,0.9879828326180258,0.0,1.0149201154708862,0.9986978769302368,0.0099193374067544,4.986136989593499,0.0643776824034334,0.0,0.4897178113460541,1.0,0.0688438639044761,1.0149201154708862,0.0611861273646354,0.7696769833564758,0.0269433762878179,0.1001128405332565,0.009610959328711,near150_vs_external32b
train_49925,external32b,train_49925__external32b__0,2.0,True,True,1633,1.2076123955202949,0.7881954312324524,0.6442679166793823,0.8248622167789345,0.9865278628291488,0.0,0.9837630987167358,0.9999735355377196,0.0032541486248373,3.816732931137098,0.0593998775260257,0.0,0.4338439404964447,1.0,0.0402462556958198,0.9837630987167358,0.030176417902112,0.806699275970459,0.0139289340004324,0.0951103791594505,0.0054368944838643,near150_vs_external32b
train_54898,external32b,train_54898__external32b__0,1.0,True,False,3527,1.620181674609526,0.8761782646179199,0.3575257658958435,0.8965126169549192,0.9940459313864474,0.0,0.984352171421051,0.9999961853027344,0.0165769698098301,2.443781418800352,0.0323220867592855,0.0,0.240976482629776,1.0,0.0314085073769092,0.984352171421051,0.0227734856307506,0.8889589309692383,0.0114106824621558,0.0905516669154167,0.0043539339676499,near150_vs_external32b
train_56890,external32b,train_56890__external32b__0,1.0,True,False,1213,1.620181674609526,0.6903159022331238,0.8485661149024963,0.7568013190436933,0.9826875515251444,0.0008244023083264,0.927952527999878,0.9976242780685424,0.0041951481625437,3.551372318267813,0.0807914262159934,0.0,0.5424980521202087,1.0,0.0768907889723777,0.927952527999878,0.0528386086225509,0.7306759357452393,0.0294634830206632,0.1016537472605705,0.0104828430339694,near150_vs_external32b
train_5916,external32b,train_5916__external32b__0,1.0,True,False,1445,1.620181674609526,0.6447077989578247,0.953079879283905,0.7155709342560553,0.9820069204152247,0.0,1.0106879472732544,0.9919665455818176,0.0087644194811582,4.806949253082236,0.0982698961937716,0.0,0.5847222208976746,1.0,0.0878582000732421,1.0106879472732544,0.0809568613767623,0.6921347975730896,0.0331299714744091,0.1047894433140754,0.0120814470574259,near150_vs_external32b
train_59975,external32b,train_59975__external32b__0,2.0,True,True,2807,1.2076123955202949,0.7294731140136719,0.7259277701377869,0.7873174207338796,0.982899893124332,0.0003562522265764,0.972901463508606,0.9995423555374146,0.0117770045436918,3.9217855501175065,0.0666191663697898,0.0,0.4237641096115112,1.0,0.0497121065855026,0.972901463508606,0.0410352833569049,0.777797520160675,0.0210830718278884,0.099528357386589,0.0067282142117619,near150_vs_external32b
train_63960,external32b,train_63960__external32b__0,0.0,True,False,458,2.474866734172715,0.8031829595565796,0.6612842082977295,0.8449781659388647,0.9847161572052402,0.0,0.9193562865257264,0.9999884366989136,0.0001630857367126,2.4773944330215465,0.0393013100436681,0.0,0.5480558276176453,1.0,0.0780318230390548,0.9193562865257264,0.0376630686223506,0.815523087978363,0.0267019812017679,0.0927155762910842,0.0096041373908519,near150_vs_external32b
train_77036,external32b,train_77036__external32b__0,1.0,True,True,2430,1.620181674609526,0.7253458499908447,0.7669918537139893,0.779835390946502,0.9818930041152264,0.0008230452674897,0.9449186325073242,0.999657392501831,0.0060459021804854,3.732203042507176,0.0609053497942386,0.0,0.4473302662372589,1.0,0.0676888450980186,0.9449186325073242,0.0519660785794258,0.7761538028717041,0.0273427385836839,0.0993644744157791,0.009057430550456,near150_vs_external32b
train_87224,external32b,train_87224__external32b__1,0.0,True,False,3699,2.474866734172715,0.7491948008537292,0.6176097989082336,0.813463098134631,0.9921600432549338,0.0,1.013906478881836,0.9993117451667786,0.0278625775873661,4.207090272903442,0.0683968640173019,0.0,0.361190915107727,1.0,0.0955934226512909,1.013906478881836,0.0903874039649963,0.7931655645370483,0.0420543663203716,0.097612015902996,0.0127759343013167,near150_vs_external32b
train_89142,external32b,train_89142__external32b__3,0.0,True,True,1540,2.474866734172715,0.7228756546974182,0.7608426809310913,0.7831168831168831,0.9824675324675324,0.0,0.9525814056396484,0.9993120431900024,0.006674516336061,4.175439510345455,0.0694805194805194,0.0006493506493506,0.4848504364490509,1.0,0.1055500954389572,0.9525814056396484,0.0781553089618682,0.7616158723831177,0.0411103293299675,0.1009588465094566,0.0147693287581205,near150_vs_external32b


==> figures/data/figure2_guidance_pilot_256/paired_prompt_ids.json <==
{
  "past50": [
    "train_103913",
    "train_106399",
    "train_108906",
    "train_112495",
    "train_116678",
    "train_21004",
    "train_21194",
    "train_22830",
    "train_26829",
    "train_49075",
    "train_49925",
    "train_59975",
    "train_63960",
    "train_77036",
    "train_78939",
    "train_85240",
    "train_89142",
    "train_90936"
  ],
  "far300": [
    "train_101233",
    "train_105769",
    "train_106399",
    "train_112495",
    "train_116678",
    "train_21194",
    "train_21368",
    "train_24464",
    "train_24772",
    "train_25233",
    "train_26829",
    "train_34550",
    "train_41628",
    "train_45205",
    "train_49075",
    "train_49925",
    "train_56890",
    "train_5916",
    "train_59975",
    "train_61195",
    "train_63117",
    "train_77036",
    "train_78939",
    "train_85240",
    "train_87224",
    "train_89142",
    "train_90936",
    "train_91014"
  ],
  "external32b": [
    "train_101233",
    "train_102461",
    "train_108906",
    "train_112495",
    "train_21194",
    "train_22830",
    "train_26829",
    "train_34550",
    "train_41628",
    "train_49925",
    "train_54898",
    "train_56890",
    "train_5916",
    "train_59975",
    "train_63960",
    "train_77036",
    "train_87224",
    "train_89142"
  ]
}


==> figures/data/figure2_guidance_pilot_256/selected_cohorts.json <==
{
  "coverage_zero_of_8": [
    "train_10074",
    "train_101640",
    "train_101642",
    "train_101849",
    "train_102450",
    "train_102531",
    "train_103400",
    "train_105132",
    "train_105263",
    "train_105769",
    "train_106275",
    "train_106359",
    "train_106461",
    "train_107475",
    "train_108335",
    "train_109102",
    "train_111316",
    "train_112535",
    "train_112624",
    "train_113743",
    "train_114812",
    "train_115053",
    "train_115930",
    "train_12413",
    "train_13144",
    "train_13274",
    "train_14022",
    "train_14330",
    "train_14655",
    "train_14951",
    "train_15530",
    "train_16042",
    "train_16103",
    "train_19387",
    "train_20049",
    "train_20050",
    "train_20181",
    "train_20415",
    "train_21004",
    "train_21368",
    "train_21877",
    "train_22589",
    "train_22830",
    "train_2291",
    "train_22951",
    "train_2338",
    "train_24359",
    "train_25233",
    "train_25488",
    "train_25689",
    "train_26493",
    "train_26595",
    "train_27471",
    "train_27891",
    "train_27949",
    "train_28442",
    "train_28896",
    "train_292",
    "train_29820",
    "train_29948",
    "train_30472",
    "train_32602",
    "train_3287",
    "train_34550",
    "train_35004",
    "train_35899",
    "train_3811",
    "train_38517",
    "train_39283",
    "train_39564",
    "train_40364",
    "train_45129",
    "train_45205",
    "train_46491",
    "train_46929",
    "train_49531",
    "train_52161",
    "train_5403",
    "train_54176",
    "train_54217",
    "train_55192",
    "train_58369",
    "train_58421",
    "train_61195",
    "train_6192",
    "train_62999",
    "train_63661",
    "train_63858",
    "train_63960",
    "train_65436",
    "train_66277",
    "train_67912",
    "train_67960",
    "train_68850",
    "train_69252",
    "train_69738",
    "train_6987",
    "train_70758",
    "train_71095",
    "train_74655",
    "train_76347",
    "train_76928",
    "train_7875",
    "train_78904",
    "train_78939",
    "train_79457",
    "train_79703",
    "train_81014",
    "train_85338",
    "train_8674",
    "train_86945",
    "train_87224",
    "train_89142",
    "train_91014",
    "train_91967",
    "train_92469",
    "train_92634",
    "train_93539",
    "train_93971",
    "train_97868",
    "train_97944",
    "train_990",
    "train_99586",
    "train_9993"
  ],
  "eligible_at_most_two_of_8": [
    "train_10074",
    "train_101233",
    "train_101640",
    "train_101642",
    "train_101849",
    "train_102450",
    "train_102461",
    "train_102531",
    "train_103400",
    "train_103913",
    "train_104081",
    "train_105132",
    "train_105263",
    "train_105769",
    "train_106275",
    "train_106359",
    "train_106399",
    "train_106461",
    "train_107475",
    "train_107789",
    "train_108335",
    "train_10877",
    "train_108906",
    "train_109102",
    "train_111316",
    "train_112495",
    "train_112535",
    "train_112624",
    "train_113743",
    "train_114812",
    "train_115053",
    "train_115333",
    "train_115930",
    "train_116678",
    "train_12413",
    "train_13144",
    "train_13274",
    "train_14022",
    "train_14330",
    "train_14655",
    "train_14951",
    "train_15112",
    "train_15530",
    "train_16042",
    "train_16103",
    "train_16983",
    "train_17169",
    "train_19387",
    "train_20049",
    "train_20050",
    "train_20181",
    "train_20415",
    "train_21004",
    "train_21194",
    "train_21368",
    "train_21877",
    "train_22589",
    "train_22830",
    "train_2291",
    "train_22951",
    "train_2338",
    "train_24359",
    "train_24464",
    "train_24772",
    "train_24965",
    "train_25233",
    "train_25488",
    "train_25689",
    "train_26493",
    "train_26595",
    "train_26829",
    "train_27471",
    "train_27891",
    "train_27949",
    "train_28442",
    "train_28896",
    "train_292",
    "train_29820",
    "train_29948",
    "train_30472",
    "train_30488",
    "train_31953",
    "train_32602",
    "train_3287",
    "train_34550",
    "train_35004",
    "train_35899",
    "train_3811",
    "train_38517",
    "train_39283",
    "train_39564",
    "train_40364",
    "train_40924",
    "train_41628",
    "train_44017",
    "train_45129",
    "train_45205",
    "train_46491",
    "train_46929",
    "train_49075",
    "train_49531",
    "train_49690",
    "train_49925",
    "train_51793",
    "train_52161",
    "train_5403",
    "train_54176",
    "train_54217",
    "train_54898",
    "train_55192",
    "train_56890",
    "train_58369",
    "train_58409",
    "train_58421",
    "train_5916",
    "train_59975",
    "train_61195",
    "train_6192",
    "train_62999",
    "train_63117",
    "train_63661",
    "train_63858",
    "train_63960",
    "train_65436",
    "train_66277",
    "train_67912",
    "train_67960",
    "train_68850",
    "train_69252",
    "train_69738",
    "train_6987",
    "train_70758",
    "train_70783",
    "train_71095",
    "train_71096",
    "train_74655",
    "train_76347",
    "train_76928",
    "train_77036",
    "train_7875",
    "train_78904",
    "train_78939",
    "train_79457",
    "train_79703",
    "train_81014",
    "train_8160",
    "train_83022",
    "train_85240",
    "train_85338",
    "train_8674",
    "train_86945",
    "train_87224",
    "train_89142",
    "train_90861",
    "train_90936",
    "train_91014",
    "train_91453",
    "train_91967",
    "train_92469",
    "train_92634",
    "train_93539",
    "train_9360",
    "train_93880",
    "train_93971",
    "train_97868",
    "train_97944",
    "train_990",
    "train_99586",
    "train_9993"
  ],
  "paired_correct_guides": {
    "past50": [
      "train_103913",
      "train_106399",
      "train_108906",
      "train_112495",
      "train_116678",
      "train_21004",
      "train_21194",
      "train_22830",
      "train_26829",
      "train_49075",
      "train_49925",
      "train_59975",
      "train_63960",
      "train_77036",
      "train_78939",
      "train_85240",
      "train_89142",
      "train_90936"
    ],
    "far300": [
      "train_101233",
      "train_105769",
      "train_106399",
      "train_112495",
      "train_116678",
      "train_21194",
      "train_21368",
      "train_24464",
      "train_24772",
      "train_25233",
      "train_26829",
      "train_34550",
      "train_41628",
      "train_45205",
      "train_49075",
      "train_49925",
      "train_56890",
      "train_5916",
      "train_59975",
      "train_61195",
      "train_63117",
      "train_77036",
      "train_78939",
      "train_85240",
      "train_87224",
      "train_89142",
      "train_90936",
      "train_91014"
    ],
    "external32b": [
      "train_101233",
      "train_102461",
      "train_108906",
      "train_112495",
      "train_21194",
      "train_22830",
      "train_26829",
      "train_34550",
      "train_41628",
      "train_49925",
      "train_54898",
      "train_56890",
      "train_5916",
      "train_59975",
      "train_63960",
      "train_77036",
      "train_87224",
      "train_89142"
    ]
  },
  "all_four_common_hard": [
    "train_112495",
    "train_21194",
    "train_26829",
    "train_49925",
    "train_59975",
    "train_77036",
    "train_89142"
  ],
  "spotlight": [
    "train_89142"
  ]
}


==> figures/data/figure2_guidance_pilot_256/selection_rules.json <==
{
  "analysis_status": "Exploratory reanalysis of an already completed experiment; not preregistered.",
  "coverage": "Include every training prompt with zero correct responses among the original first eight student responses. Do not condition on any guide succeeding.",
  "paired_compatibility": "For each comparator (past50, far300, external32b), include every prompt with student_correct8 <= 2 and a selected verified-answer-correct guide from BOTH near150 and the comparator. Retain the original first-correct-of-four guide selection.",
  "comparison_scope": "Each pair has its own common prompt set. Compare near150 with its paired comparator; do not compare comparator means across pairs as if they shared a cohort.",
  "case_archive": "Include all prompts with student_correct8 <= 2 and correct guides from all four sources. Export the first eight original student responses and all four originally selected guides, without editing response text.",
  "case_spotlight": "From the all-four-common case archive, show every prompt with student_correct8 == 0. If there are multiple, use numeric problem_id order. Do not rank cases by near-future advantage, token gap, or held-out training gain.",
  "metrics": "Keep the original coverage and mean absolute chosen-token log-probability gap. Retain all existing paired token metrics in an accompanying CSV. No difficulty-threshold or metric sweep for significance.",
  "held_out": "Keep all 512 evaluation prompts and all primary arms unchanged. Do not select evaluation prompts by outcomes.",
  "uncertainty": "Use original per-comparison paired prompt bootstrap intervals for reported contrasts. New descriptive mean intervals use 10000 prompt-bootstrap replicates with seed 20260926. Intervals are nominal, not multiple-comparison adjusted or training-seed intervals.",
  "source_integrity": "Read final validated summaries only. Never read archived wrong-source evaluation attempts. Preserve existing figures, raw records, and paper sources."
}


==> figures/data/figure2_guidance_pilot_256/token_diagnostics.csv <==
uid,source,record_id,student_correct8,eligible,all_sources_available,tokens,guide_advantage,mean_student_prob,mean_student_nll,top1_fraction,top10_fraction,outside_top100_fraction,ratio_mean,ratio_median,ratio_p01,ratio_p99,ratio_above_positive_clip,outside_logratio_numerical_guard_fraction,abs_logp_gap,no_source_correction_coefficient_mean,no_source_correction_logit_gradient_norm_sum,source_ratio_coefficient_mean,source_ratio_logit_gradient_norm_sum,source_ratio_clipped_positive_coefficient_mean,source_ratio_clipped_positive_logit_gradient_norm_sum,ratio_shaping_coefficient_mean,ratio_shaping_logit_gradient_norm_sum
train_49925,past50,train_49925__past50__1,2.0,True,True,2502,1.2076123955202949,0.7632006406784058,0.5404461026191711,0.8321342925659473,0.991207034372502,0.0007993605115907274,1.0010331869125366,1.000003695487976,0.5966536450386047,1.4393447959423005,0.02238209432454037,0.0,0.05458410456776619,1.0,0.04364771768450737,1.0010331869125366,0.0432063452899456,0.9681612253189087,0.0385541096329689,0.08347584307193756,0.0037761470302939415
train_49925,near150,train_49925__near150__2,2.0,True,True,612,1.2076123955202949,0.8792403340339661,0.2606505751609802,0.9133986928104575,1.0,0.0,1.001694679260254,1.0,0.5048635411262512,1.4929822826385495,0.024509803921568627,0.0,0.052705347537994385,1.0,0.02349373698234558,1.001694679260254,0.023317884653806686,0.960431694984436,0.018441347405314445,0.08347094058990479,0.002074843505397439
train_49925,far300,train_49925__far300__1,2.0,True,True,775,1.2076123955202949,0.8461720943450928,0.31859099864959717,0.8929032258064517,1.0,0.0,1.0970237255096436,0.9999809265136719,0.09508294209837914,2.328429012298584,0.03483870967741935,0.0,0.1928935945034027,1.0,0.029457099735736847,1.0970237255096436,0.05169452354311943,0.8794744610786438,0.014670089818537235,0.091645248234272,0.0037057106383144855
train_49925,external32b,train_49925__external32b__0,2.0,True,True,1633,1.2076123955202949,0.7881954312324524,0.6442679166793823,0.8248622167789345,0.9865278628291488,0.0,0.9837630987167358,0.9999735355377197,0.003254148624837399,3.816732931137098,0.05939987752602572,0.0,0.4338439404964447,1.0,0.040246255695819855,0.9837630987167358,0.030176417902112007,0.806699275970459,0.013928934000432491,0.09511037915945053,0.005436894483864307
train_31953,far300,train_31953__far300__2,1.0,True,False,1415,1.6201816746095261,0.8416455388069153,0.31485307216644287,0.8897526501766785,0.9992932862190813,0.0,0.9923269152641296,0.9999366402626038,0.17646462202072144,2.7946809434890554,0.04381625441696113,0.0,0.14603476226329803,1.0,0.04046529158949852,0.9923269152641296,0.0405576191842556,0.8942534923553467,0.023465119302272797,0.08811032027006149,0.00431437510997057
train_31953,external32b,train_31953__external32b__0,1.0,True,False,3458,1.6201816746095261,0.7714603543281555,0.6286686062812805,0.8189705031810295,0.9884326200115674,0.0002891844997108155,0.946010947227478,0.9999207258224487,0.006925861863419413,3.0058253312110876,0.05320994794679005,0.0,0.39655202627182007,1.0,0.057656023651361465,0.946010947227478,0.03952549397945404,0.804678201675415,0.02261592075228691,0.09763668477535248,0.008020276203751564
train_46929,near150,train_46929__near150__0,0.0,True,False,698,2.474866734172715,0.8907861709594727,0.2062748670578003,0.9297994269340975,1.0,0.0,1.0027611255645752,1.0,0.6571442961692809,1.435436729192733,0.017191977077363897,0.0,0.043468039482831955,1.0,0.043609537184238434,1.0027611255645752,0.044061098247766495,0.9739552736282349,0.03625337406992912,0.0830170065164566,0.0037129076663404703
train_45129,near150,train_45129__near150__1,0.0,True,False,808,2.474866734172715,0.8520479202270508,0.29623982310295105,0.9047029702970297,0.9975247524752475,0.0,0.9942434430122375,0.9999980330467224,0.6489324033260345,1.3037552487850173,0.011138613861386138,0.0,0.038496747612953186,1.0,0.057672902941703796,0.9942434430122375,0.0562569722533226,0.9774630665779114,0.05147261172533035,0.08328501135110855,0.004917758982628584
train_27471,far300,train_27471__far300__1,0.0,True,False,1337,2.474866734172715,0.9065737724304199,0.18077416718006134,0.9409124906507106,0.9985041136873598,0.0,1.0059722661972046,0.9999926686286926,0.26494064807891843,2.2810766983032282,0.030665669409124907,0.0,0.10933270305395126,1.0,0.03769601508975029,1.0059722661972046,0.03623437136411667,0.9275494813919067,0.022000331431627274,0.08544928580522537,0.0038650480564683676
train_112841,past50,train_112841__past50__0,8.0,False,True,445,0.0,0.9233088493347168,0.14300201833248138,0.9393258426966292,1.0,0.0,0.997755765914917,1.0,0.5876621508598328,1.3572938919067383,0.02247191011235955,0.0,0.03520559147000313,1.0,0.0,0.997755765914917,0.0,0.9664876461029053,0.0,0.08359237760305405,0.0
train_112841,near150,train_112841__near150__0,8.0,False,True,672,0.0,0.9210585355758667,0.14191830158233643,0.9508928571428571,1.0,0.0,0.9999133348464966,1.0,0.6592062783241271,1.2730468118190763,0.008928571428571428,0.0,0.03676382079720497,1.0,0.0,0.9999133348464966,0.0,0.980993390083313,0.0,0.08316603302955627,0.0
train_112841,far300,train_112841__far300__0,8.0,False,True,653,0.0,0.8866078853607178,0.23148055374622345,0.9157733537519143,1.0,0.0,0.9908006191253662,1.0,0.12401096165180207,2.2980286026000987,0.03215926493108729,0.0,0.1552092581987381,1.0,0.0,0.9908006191253662,0.0,0.9053242802619934,0.0,0.08801936358213425,0.0
train_112841,external32b,train_112841__external32b__0,8.0,False,True,547,0.0,0.8194692730903625,0.6634697914123535,0.8391224862888482,0.9908592321755028,0.0,1.0738110542297363,1.0,0.00022034849185729397,4.305060553550685,0.05301645338208409,0.0,0.5784401893615723,1.0,0.0,1.0738110542297363,0.0,0.8105287551879883,0.0,0.0905839055776596,0.0
train_292,external32b,train_292__external32b__1,0.0,True,False,2972,2.474866734172715,0.7188398838043213,0.7257353663444519,0.7886944818304172,0.9865410497981157,0.0,0.9789442420005798,0.9969606995582581,0.009243957521393896,3.8670890760421694,0.06830417227456258,0.0,0.43580490350723267,1.0,0.10608924925327301,0.9789442420005798,0.09157432615756989,0.7684832215309143,0.044550005346536636,0.09949596971273422,0.014099547639489174
train_103913,past50,train_103913__past50__1,1.0,True,False,397,1.6201816746095261,0.7287946939468384,0.5926629304885864,0.8085642317380353,0.9949622166246851,0.0,0.9891355037689209,1.0000007152557373,0.43707254886627195,1.4530747461318996,0.037783375314861464,0.0,0.08056342601776123,1.0,0.06714802235364914,0.9891355037689209,0.06380655616521835,0.9334520697593689,0.05495554581284523,0.08496273308992386,0.006099520716816187
train_103913,near150,train_103913__near150__2,1.0,True,False,814,1.6201816746095261,0.7244141101837158,0.6109298467636108,0.812039312039312,0.9914004914004914,0.0,0.9925097823143005,0.999984860420227,0.6244477415084839,1.370438677072525,0.01597051597051597,0.0,0.05899535119533539,1.0,0.06845477968454361,0.9925097823143005,0.06709910184144974,0.9693127274513245,0.06201140955090523,0.08389950543642044,0.005899590440094471
train_103369,past50,train_103369__past50__0,6.0,False,False,356,0.35355239059610216,0.9435847401618958,0.09089028090238571,0.9691011235955056,1.0,0.0,1.0057611465454102,1.0,0.6844884365797043,1.3254943609237664,0.014044943820224719,0.0,0.028119349852204323,1.0,0.0033460839185863733,1.0057611465454102,0.003507066983729601,0.9807800054550171,0.0026763775385916233,0.0829518586397171,0.00029632518999278545
train_103369,near150,train_103369__near150__3,6.0,False,False,346,0.35355239059610216,0.9003312587738037,0.2095467746257782,0.9364161849710982,0.9971098265895953,0.0,1.007580041885376,1.0,0.6332259595394134,1.8484171569347383,0.028901734104046242,0.0,0.05983321741223335,1.0,0.005753316450864077,1.007580041885376,0.005905118305236101,0.9554917216300964,0.00417966628447175,0.08275308459997177,0.0004774906556122005
train_103369,far300,train_103369__far300__0,6.0,False,False,358,0.35355239059610216,0.8864264488220215,0.26392683386802673,0.9162011173184358,1.0,0.0,0.9749793410301208,0.9999961853027344,0.014848316842690112,2.6359041810035713,0.0335195530726257,0.0,0.2186131775379181,1.0,0.006643614731729031,0.9749793410301208,0.00438469834625721,0.8885428309440613,0.0029823756776750088,0.08926807343959808,0.0008350481512024999
train_63568,past50,train_63568__past50__0,5.0,False,True,350,0.724567437312177,0.7154288291931152,0.6209858655929565,0.7914285714285715,0.9942857142857143,0.0,0.9957888126373291,1.0000007152557373,0.4972787997126579,1.6625789034366598,0.037142857142857144,0.0,0.09702571481466293,1.0,0.03207571431994438,0.9957888126373291,0.030812475830316544,0.9390801191329956,0.026756146922707558,0.08488331735134125,0.0029222178272902966
train_63568,near150,train_63568__near150__0,5.0,False,True,787,0.724567437312177,0.885840892791748,0.21348357200622559,0.9263024142312579,1.0,0.0,1.0025607347488403,1.0,0.6959824824333191,1.4787416958808894,0.022871664548919948,0.0,0.03957159072160721,1.0,0.013178836554288864,1.0025607347488403,0.013406910933554173,0.9661352038383484,0.010419047437608242,0.08296483010053635,0.0011090983171015978
train_63568,far300,train_63568__far300__1,5.0,False,True,858,0.724567437312177,0.7994630336761475,0.42245903611183167,0.8648018648018648,0.9941724941724942,0.0,0.9695489406585693,0.9993710517883301,0.12240563482046127,2.4642350745201043,0.04895104895104895,0.0,0.1974876970052719,1.0,0.022483844310045242,0.9695489406585693,0.02043164148926735,0.8589659929275513,0.012432322837412357,0.09154430776834488,0.0025723911821842194
train_63568,external32b,train_63568__external32b__1,5.0,False,True,3889,0.724567437312177,0.7922338247299194,0.5532821416854858,0.8367189508871176,0.9879146310105426,0.0,1.0186330080032349,0.9999775290489197,0.018024859577417375,3.50902886390685,0.055541270249421446,0.0,0.33948448300361633,1.0,0.023169925436377525,1.0186330080032349,0.02144128456711769,0.821205198764801,0.009084858931601048,0.09587668627500534,0.003211422823369503
train_79242,near150,train_79242__near150__2,3.0,False,False,361,0.9354125966967592,0.9013170003890991,0.20739798247814178,0.9362880886426593,1.0,0.0,0.9969984292984009,1.0,0.6436497688293457,1.5994503021240214,0.019390581717451522,0.0,0.05217372626066208,1.0,0.014949968084692955,0.9969984292984009,0.014636848121881485,0.9642947912216187,0.011118379421532154,0.0831243023276329,0.0012642120709642768
train_79242,far300,train_79242__far300__0,3.0,False,False,374,0.9354125966967592,0.857751190662384,0.37694674730300903,0.9010695187165776,0.9946524064171123,0.0,1.067124843597412,0.9999961853027344,0.0036145918373949827,2.0341191244125287,0.029411764705882353,0.0,0.2614937722682953,1.0,0.021415667608380318,1.067124843597412,0.03272842615842819,0.8818870186805725,0.009465220384299755,0.09029698371887207,0.002621930791065097
train_13274,external32b,train_13274__external32b__0,0.0,True,False,269,2.474866734172715,0.8267979025840759,0.6742621660232544,0.8550185873605948,0.9814126394052045,0.0,0.9746840000152588,1.0,0.00039747471921145925,3.607825098037719,0.048327137546468404,0.0,0.55538010597229,1.0,0.07176662236452103,0.9746840000152588,0.04024809971451759,0.8220986127853394,0.02289925143122673,0.09024406969547272,0.00881831906735897
train_33850,past50,train_33850__past50__2,4.0,False,False,614,0.9354125966967592,0.878632664680481,0.30340954661369324,0.9071661237785016,0.995114006514658,0.0,0.9960302114486694,1.000000238418579,0.390585755109787,1.5326758706569676,0.02768729641693811,0.0,0.06820803135633469,1.0,0.017791766673326492,0.9960302114486694,0.01630847342312336,0.9523517489433289,0.012551702558994293,0.08396551012992859,0.0016690875636413693
train_33850,near150,train_33850__near150__1,4.0,False,False,1429,0.9354125966967592,0.8304572105407715,0.37572288513183594,0.8761371588523443,0.9930020993701889,0.0,0.9997174143791199,1.0,0.6194136548042297,1.2721167898178103,0.009097270818754374,0.0,0.04011662304401398,1.0,0.024260388687253,0.9997174143791199,0.02409801445901394,0.9793486595153809,0.02190965786576271,0.08370580524206161,0.002129360567778349
train_51152,near150,train_51152__near150__3,6.0,False,False,1031,0.35355239059610216,0.811614990234375,0.3977784514427185,0.8729388942774006,0.9951503394762367,0.0,0.9976555705070496,0.999984860420227,0.7085664629936218,1.3890713334083575,0.01745877788554801,0.0,0.04678037017583847,1.0,0.01029811892658472,0.9976555705070496,0.010185371153056622,0.9719728827476501,0.009146599099040031,0.08342675864696503,0.0008856830536387861
train_51152,far300,train_51152__far300__0,6.0,False,False,2723,0.35355239059610216,0.8311951160430908,0.34924545884132385,0.882482556004407,0.9977965479250827,0.0,1.0006202459335327,0.9998718500137329,0.22706021070480345,2.4321166086196944,0.04443628351083364,0.0,0.13867081701755524,1.0,0.009287060238420963,1.0006202459335327,0.009454240091145039,0.8964914679527283,0.005586407147347927,0.08768874406814575,0.0009674265165813267
train_114812,external32b,train_114812__external32b__1,0.0,True,False,1150,2.474866734172715,0.8329235911369324,0.47054436802864075,0.8686956521739131,0.9965217391304347,0.0,1.010377049446106,0.9999898672103882,0.011004916923120618,3.1528009104728674,0.043478260869565216,0.0,0.3372594118118286,1.0,0.06647668033838272,1.010377049446106,0.06057421490550041,0.8485978841781616,0.02551054209470749,0.09371107071638107,0.009335552342236042
train_69152,past50,train_69152__past50__0,8.0,False,False,374,0.0,0.9090254902839661,0.18438227474689484,0.9358288770053476,1.0,0.0,1.009118676185608,1.0,0.4882358056306839,1.5283259761333436,0.026737967914438502,0.0,0.0563356950879097,1.0,0.0,1.009118676185608,0.0,0.9554239511489868,0.0,0.08407600969076157,0.0
train_69152,near150,train_69152__near150__0,8.0,False,False,823,0.0,0.9685054421424866,0.0586901493370533,0.9805589307411907,1.0,0.0,0.9969753623008728,1.0,0.737165789604187,1.1166629314422605,0.006075334143377886,0.0,0.021181030198931694,1.0,0.0,0.9969753623008728,0.0,0.9875618815422058,0.0,0.08294764161109924,0.0
train_69152,far300,train_69152__far300__0,8.0,False,False,719,0.0,0.8917590975761414,0.2243008017539978,0.9235048678720446,1.0,0.0,0.9874722361564636,0.9999961853027344,0.09682114958763123,2.1960087490081857,0.03337969401947149,0.0,0.13134576380252838,1.0,0.0,0.9874722361564636,0.0,0.9163342714309692,0.0,0.08671904355287552,0.0
train_83022,past50,train_83022__past50__3,2.0,True,False,251,1.2076123955202949,0.9003058671951294,0.21487957239151,0.9322709163346613,1.0,0.0,1.0096524953842163,1.0000015497207642,0.5822160542011261,1.6819643378257751,0.02390438247011952,0.0,0.051840171217918396,1.0,0.01996765099465847,1.0096524953842163,0.020599305629730225,0.9623628258705139,0.014650284312665462,0.08357176184654236,0.001844976213760674
train_90936,past50,train_90936__past50__1,2.0,True,False,508,1.2076123955202949,0.8267084360122681,0.39410197734832764,0.8661417322834646,0.9921259842519685,0.0,0.9933130741119385,1.0000007152557373,0.49260883033275604,1.4536150240898134,0.021653543307086614,0.0,0.06260854750871658,1.0,0.033586062490940094,0.9933130741119385,0.032258469611406326,0.956228494644165,0.02658078446984291,0.0845683366060257,0.0030969055369496346
train_90936,near150,train_90936__near150__0,2.0,True,False,537,1.2076123955202949,0.8533247709274292,0.32718798518180847,0.8864059590316573,0.9981378026070763,0.0,1.0024415254592896,0.9999955892562866,0.6307413244247436,1.4717880535125731,0.0260707635009311,0.0,0.05866152048110962,1.0,0.028293589130043983,1.0024415254592896,0.028681715950369835,0.9615160226821899,0.022799434140324593,0.08313039690256119,0.0023980429396033287
train_90936,far300,train_90936__far300__0,2.0,True,False,1284,1.2076123955202949,0.8041001558303833,0.37886330485343933,0.8753894080996885,0.9984423676012462,0.0,0.9807308316230774,0.9987279176712036,0.19468349680304528,2.823790276050577,0.048286604361370715,0.0,0.18455612659454346,1.0,0.03724292665719986,0.9807308316230774,0.03554164245724678,0.8719378113746643,0.0221808273345232,0.08934390544891357,0.003914507105946541
train_22830,past50,train_22830__past50__3,0.0,True,False,999,2.474866734172715,0.8474823832511902,0.3109388053417206,0.8808808808808809,1.0,0.0,1.0002162456512451,1.0000015497207642,0.5546827006340027,1.4884431242942808,0.03303303303303303,0.0,0.05454263463616371,1.0,0.060061268508434296,1.0002162456512451,0.05812961980700493,0.9515433311462402,0.04596089944243431,0.08373098075389862,0.00542542664334178
train_22830,near150,train_22830__near150__2,0.0,True,False,1851,2.474866734172715,0.8852006196975708,0.22392825782299042,0.9303079416531604,0.9983792544570502,0.0,0.9979450702667236,1.0,0.7290247082710266,1.2618803977966309,0.009724473257698542,0.0,0.02865860052406788,1.0,0.04504287615418434,0.9979450702667236,0.04468318819999695,0.9833127856254578,0.04009094089269638,0.08309194445610046,0.003831776324659586
train_22830,external32b,train_22830__external32b__1,0.0,True,False,2156,2.474866734172715,0.8273897767066956,0.4570060968399048,0.8571428571428571,0.9948979591836735,0.00046382189239332097,0.978174090385437,0.9999925494194031,0.01591585450805724,2.985990059375761,0.05102040816326531,0.0,0.3033725321292877,1.0,0.06809622794389725,0.978174090385437,0.052558500319719315,0.8455678224563599,0.026780836284160614,0.09317633509635925,0.00925515778362751
train_16983,past50,train_16983__past50__2,1.0,True,False,703,1.6201816746095261,0.8720446228981018,0.28806084394454956,0.9118065433854907,0.9985775248933144,0.0,0.9998377561569214,1.000000238418579,0.5654403126239776,1.5507442998886114,0.02275960170697013,0.0,0.05184515565633774,1.0,0.03315451741218567,0.9998377561569214,0.03252265974879265,0.9626598358154297,0.02489682473242283,0.08377376198768616,0.003034556983038783
train_16983,external32b,train_16983__external32b__0,1.0,True,False,1681,1.6201816746095261,0.6973578333854675,0.8098581433296204,0.7632361689470554,0.9851279000594884,0.0,0.925799548625946,0.989995539188385,0.007690518442541362,4.135250282287601,0.0660321237358715,0.0,0.4990811347961426,1.0,0.07564128935337067,0.925799548625946,0.0552300363779068,0.7489303350448608,0.03069351799786091,0.10238686203956604,0.010416020639240742
train_26359,past50,train_26359__past50__1,4.0,False,False,1388,0.9354125966967592,0.7267672419548035,0.644783079624176,0.8090778097982709,0.9870317002881844,0.001440922190201729,0.9993326663970947,1.0,0.5140787893533707,1.6321194660663598,0.030979827089337175,0.0,0.07153474539518356,1.0,0.03903697431087494,0.9993326663970947,0.03892183303833008,0.9495688676834106,0.03331775963306427,0.08405937254428864,0.0033894216176122427
train_26359,near150,train_26359__near150__0,4.0,False,False,1446,0.9354125966967592,0.7750112414360046,0.4701525568962097,0.8416320885200553,0.995850622406639,0.0006915629322268327,1.0018224716186523,0.999998152256012,0.6140763342380524,1.516700196266174,0.024896265560165973,0.0,0.05943287909030914,1.0,0.032239627093076706,1.0018224716186523,0.032349102199077606,0.9612797498703003,0.027854349464178085,0.0837111547589302,0.0028015379793941975
train_26359,far300,train_26359__far300__0,4.0,False,False,1296,0.9354125966967592,0.7395451664924622,0.5330445766448975,0.8171296296296297,0.9938271604938271,0.0,1.231955647468567,0.997079074382782,0.11904556602239609,3.5690389275550696,0.06944444444444445,0.0,0.2262636423110962,1.0,0.037393905222415924,1.231955647468567,0.06318221241235733,0.832440197467804,0.021191369742155075,0.09110530465841293,0.003935288172215223
train_10877,past50,train_10877__past50__1,1.0,True,False,881,1.6201816746095261,0.9082126617431641,0.17936746776103973,0.9353007945516458,1.0,0.0,0.9955368638038635,1.000000238418579,0.6168402314186097,1.2346524953842164,0.004540295119182747,0.0,0.0317419059574604,1.0,0.024055883288383484,0.9955368638038635,0.022518599405884743,0.989133358001709,0.021246861666440964,0.08361790329217911,0.0022410426754504442
train_10877,external32b,train_10877__external32b__0,1.0,True,False,3493,1.6201816746095261,0.8305922746658325,0.46380507946014404,0.8674491840824506,0.9939879759519038,0.000286286859433152,1.140153169631958,0.999988853931427,0.012039769999682906,3.0877807521820007,0.04666475808760378,0.0,0.305281400680542,1.0,0.04317741096019745,1.140153169631958,0.07132808119058609,0.8487572073936462,0.01684226281940937,0.09314816445112228,0.005878937430679798
train_88518,past50,train_88518__past50__0,6.0,False,False,1963,0.5400605582031753,0.8333069682121277,0.3625054359436035,0.8792664289353032,0.9969434538970963,0.0,0.9959008693695068,1.000001311302185,0.6377819740772247,1.3716131019592255,0.013754457463066735,0.0,0.04027070477604866,1.0,0.014090734533965588,0.9959008693695068,0.013531230390071869,0.9750075340270996,0.012450817041099072,0.08358775824308395,0.001246636500582099
train_88518,near150,train_88518__near150__0,6.0,False,False,1564,0.5400605582031753,0.9027683138847351,0.2088911384344101,0.9335038363171355,0.9980818414322251,0.0,0.9954738616943359,1.0,0.7498233306407929,1.2105361461639381,0.004475703324808184,0.0,0.024049675092101097,1.0,0.008265203796327114,0.9954738616943359,0.007994589395821095,0.9887381792068481,0.0075227487832307816,0.08314093947410583,0.000711715838406235
train_88518,far300,train_88518__far300__0,6.0,False,False,1911,0.5400605582031753,0.8281125426292419,0.33564090728759766,0.8937728937728938,0.998953427524856,0.0,1.0192068815231323,0.9998066425323486,0.23170159906148913,2.9915230989456236,0.04866562009419152,0.0,0.16089428961277008,1.0,0.014564109034836292,1.0192068815231323,0.016072994098067284,0.8790519833564758,0.008214891888201237,0.08858569711446762,0.001532619702629745
train_106399,past50,train_106399__past50__3,1.0,True,False,498,1.6201816746095261,0.7634717226028442,0.4995381236076355,0.8333333333333334,0.9939759036144579,0.0,1.00323486328125,1.0000011920928955,0.6392413294315338,1.6611678636074063,0.024096385542168676,0.0,0.06224306672811508,1.0,0.06034724786877632,1.00323486328125,0.05999637767672539,0.9633720517158508,0.05356195569038391,0.08339909464120865,0.00518425740301609
train_106399,near150,train_106399__near150__0,1.0,True,False,239,1.6201816746095261,0.8011794090270996,0.4241856634616852,0.8326359832635983,1.0,0.0,0.9922513365745544,0.9999977350234985,0.14646413326263427,1.5026639986038213,0.0502092050209205,0.0,0.09645430743694305,1.0,0.05197404697537422,0.9922513365745544,0.04950182884931564,0.9209798574447632,0.03702908009290695,0.08587013185024261,0.00508205546066165
train_106399,far300,train_106399__far300__0,1.0,True,False,302,1.6201816746095261,0.7962731122970581,0.42492493987083435,0.8509933774834437,1.0,0.0,0.9119226336479187,0.9997025728225708,0.08317375510931015,1.747587634325028,0.046357615894039736,0.0,0.29015374183654785,1.0,0.05289037898182869,0.9119226336479187,0.031788378953933716,0.8269445896148682,0.024220475926995277,0.0973949283361435,0.007505877874791622
train_45205,near150,train_45205__near150__0,0.0,True,False,976,2.474866734172715,0.907244086265564,0.18943962454795837,0.9354508196721312,0.9989754098360656,0.0,0.997079074382782,1.0,0.718380942940712,1.2977209985256195,0.012295081967213115,0.0,0.03445889428257942,1.0,0.037476036697626114,0.997079074382782,0.03630613163113594,0.9782682061195374,0.031245019286870956,0.0830557644367218,0.003225320717319846
train_45205,far300,train_45205__far300__0,0.0,True,False,1053,2.474866734172715,0.8845137357711792,0.24144890904426575,0.9173789173789174,0.9990503323836657,0.0,0.9775170087814331,0.9999962449073792,0.057590613365173335,1.8721987581253055,0.026590693257359924,0.0,0.1415032148361206,1.0,0.04588913172483444,0.9775170087814331,0.03882293030619621,0.9183727502822876,0.025907613337039948,0.08732766658067703,0.005044495686888695
train_46625,past50,train_46625__past50__0,7.0,False,True,244,0.35355239059610216,0.9076097011566162,0.1757015734910965,0.9385245901639344,1.0,0.0,1.038402795791626,1.0000007152557373,0.5047505816817284,1.782103016376495,0.028688524590163935,0.0,0.0656728744506836,1.0,0.005380684044212103,1.038402795791626,0.005860668607056141,0.9557165503501892,0.004077435005456209,0.08367215096950531,0.0005180823500268161
train_46625,near150,train_46625__near150__0,7.0,False,True,335,0.35355239059610216,0.892760694026947,0.20987598598003387,0.9283582089552239,1.0,0.0,1.0113674402236938,1.0,0.5962993133068085,1.569460339546211,0.023880597014925373,0.0,0.05148134380578995,1.0,0.006197486538439989,1.0113674402236938,0.0069367424584925175,0.9609302282333374,0.004552943632006645,0.08346355706453323,0.0005423463881015778
train_46625,far300,train_46625__far300__0,7.0,False,True,341,0.35355239059610216,0.9137629866600037,0.17705987393856049,0.9472140762463344,1.0,0.0,1.0380114316940308,1.0,0.053397469222545624,3.128608560562139,0.026392961876832845,0.0,0.14042969048023224,1.0,0.005042985547333956,1.0380114316940308,0.004612268414348364,0.9268864989280701,0.0023435638286173344,0.08728986978530884,0.0006660932558588684
train_46625,external32b,train_46625__external32b__0,7.0,False,True,454,0.35355239059610216,0.7872852087020874,0.6772714257240295,0.8171806167400881,0.9911894273127754,0.0,0.90320885181427,0.999992847442627,0.00048778908967506146,2.534052774906144,0.05066079295154185,0.0,0.5223939418792725,1.0,0.012132825329899788,0.90320885181427,0.006048999261111021,0.8004464507102966,0.004284967202693224,0.09491527080535889,0.0015986039070412517
train_108335,far300,train_108335__far300__0,0.0,True,False,593,2.474866734172715,0.9277985095977783,0.17700029909610748,0.93929173693086,1.0,0.0,1.0061691999435425,1.0,0.03059624545276165,2.378156528472902,0.025295109612141653,0.0,0.15226177871227264,1.0,0.03028239868581295,1.0061691999435425,0.019592290744185448,0.923492968082428,0.010511805303394794,0.08687595278024673,0.003918446134775877
train_58421,past50,train_58421__past50__2,0.0,True,False,602,2.474866734172715,0.8438488245010376,0.30006954073905945,0.8887043189368771,1.0,0.0,0.9979734420776367,1.0000020265579224,0.4880413794517517,1.5833051443099975,0.029900332225913623,0.0,0.05649794638156891,1.0,0.06152467802166939,0.9979734420776367,0.059691496193408966,0.9537647366523743,0.047607019543647766,0.0839216560125351,0.005563165061175823
train_82693,past50,train_82693__past50__0,8.0,False,True,111,0.0,0.9149821400642395,0.1733177751302719,0.9279279279279279,1.0,0.0,0.9621350169181824,1.0,0.22298424541950226,1.1622558116912842,0.0,0.0,0.08277477324008942,1.0,0.0,0.9621350169181824,0.0,0.9621350169181824,0.0,0.08803489804267883,0.0
train_82693,near150,train_82693__near150__0,8.0,False,True,282,0.0,0.8879650831222534,0.20835614204406738,0.9361702127659575,1.0,0.0,0.9789114594459534,0.999997615814209,0.27248229682445524,1.2826584577560423,0.010638297872340425,0.0,0.06518052518367767,1.0,0.0,0.9789114594459534,0.0,0.9638941287994385,0.0,0.08581192791461945,0.0
train_82693,far300,train_82693__far300__0,8.0,False,True,288,0.0,0.8576843738555908,0.3697091341018677,0.8854166666666666,1.0,0.0,0.9228368401527405,0.9999822974205017,0.010352530647069216,1.576922405958175,0.024305555555555556,0.0,0.29455703496932983,1.0,0.0,0.9228368401527405,0.0,0.8728139996528625,0.0,0.09389833360910416,0.0
train_82693,external32b,train_82693__external32b__1,8.0,False,True,488,0.0,0.7296136617660522,0.938852846622467,0.7602459016393442,0.985655737704918,0.0,0.9992004632949829,0.9999752044677734,0.0005866924161091447,3.482866945266722,0.06352459016393443,0.0,0.7043998837471008,1.0,0.0,0.9992004632949829,0.0,0.7425351738929749,0.0,0.09794098138809204,0.0
train_16892,near150,train_16892__near150__1,3.0,False,False,438,0.9354125966967592,0.9300930500030518,0.11836554110050201,0.9634703196347032,1.0,0.0,0.9955419301986694,1.0,0.6617622685432434,1.3199430727958679,0.0136986301369863,0.0,0.03516145050525665,1.0,0.0108826057985425,0.9955419301986694,0.010340658016502857,0.9731078743934631,0.008650696836411953,0.08343169838190079,0.00097898137755692
train_16892,far300,train_16892__far300__0,3.0,False,False,1941,0.9354125966967592,0.8237157464027405,0.34295886754989624,0.889747552807831,0.9984544049459042,0.0,0.9926386475563049,0.9999551177024841,0.271127450466156,2.576039695739737,0.05048943843379701,0.0,0.14707770943641663,1.0,0.02549992874264717,0.9926386475563049,0.025124993175268173,0.8852052092552185,0.015180704183876514,0.08780821412801743,0.0026038645301014185
train_107789,past50,train_107789__past50__0,1.0,True,False,161,1.6201816746095261,0.8569570183753967,0.25501716136932373,0.8944099378881988,1.0,0.0,1.025935411453247,1.0,0.4167258143424988,2.03194720745087,0.043478260869565216,0.0,0.09085807204246521,1.0,0.03785324469208717,1.025935411453247,0.03884480148553848,0.9295678734779358,0.02612452395260334,0.08448334038257599,0.003662124974653125
train_107789,external32b,train_107789__external32b__0,1.0,True,False,242,1.6201816746095261,0.8052587509155273,0.6498947739601135,0.8347107438016529,0.9958677685950413,0.0,0.9201148152351379,0.9999564290046692,0.0005558977244072594,2.7064678168296847,0.045454545454545456,0.0,0.5909529328346252,1.0,0.05115126073360443,0.9201148152351379,0.019828850403428078,0.800433337688446,0.01433770265430212,0.09548400342464447,0.007268862333148718
train_77036,past50,train_77036__past50__0,1.0,True,True,1013,1.6201816746095261,0.838662326335907,0.346249520778656,0.8795656465942744,0.998025666337611,0.0,0.9949495792388916,1.0000009536743164,0.5845349621772766,1.322474160194397,0.01579466929911155,0.0,0.0439237542450428,1.0,0.04111652448773384,0.9949495792388916,0.0393504798412323,0.972000002861023,0.035327084362506866,0.0837317407131195,0.003675655461847782
train_77036,near150,train_77036__near150__1,1.0,True,True,1165,1.6201816746095261,0.8120132684707642,0.4081448018550873,0.8738197424892704,0.9939914163090129,0.0017167381974248926,1.0019053220748901,0.9999952912330627,0.6706519627571106,1.3434152364730834,0.015450643776824034,0.0,0.03890638053417206,1.0,0.0471251904964447,1.0019053220748901,0.0479520708322525,0.9765529632568359,0.04292616993188858,0.0831676572561264,0.003968959208577871
train_77036,far300,train_77036__far300__0,1.0,True,True,714,1.6201816746095261,0.8708149790763855,0.29891344904899597,0.9131652661064426,1.0,0.0,0.9462900757789612,0.999992311000824,0.08927270822227001,1.6341134774684907,0.02100840336134454,0.0,0.17165936529636383,1.0,0.033642612397670746,0.9462900757789612,0.022675398737192154,0.9066806435585022,0.017419056966900826,0.09013140946626663,0.0042348019778728485
train_77036,external32b,train_77036__external32b__0,1.0,True,True,2430,1.6201816746095261,0.7253458499908447,0.7669918537139893,0.779835390946502,0.9818930041152263,0.0008230452674897119,0.9449186325073242,0.999657392501831,0.006045902180485427,3.732203042507176,0.060905349794238686,0.0,0.4473302662372589,1.0,0.06768884509801865,0.9449186325073242,0.05196607857942581,0.7761538028717041,0.027342738583683968,0.09936447441577911,0.009057430550456047
train_40457,past50,train_40457__past50__0,6.0,False,True,204,0.5400605582031753,0.8618744611740112,0.2858840227127075,0.8921568627450981,1.0,0.0,0.9924817085266113,1.0000014305114746,0.53322847366333,1.5268806195259093,0.029411764705882353,0.0,0.06841202080249786,1.0,0.012111184187233448,0.9924817085266113,0.011131166480481625,0.949061393737793,0.008845021948218346,0.08479020744562149,0.001181911793537438
train_40457,near150,train_40457__near150__0,6.0,False,True,473,0.5400605582031753,0.88819819688797,0.22913002967834473,0.9175475687103594,1.0,0.0,0.9916180372238159,1.0,0.4247311615943909,1.448041591644287,0.021141649048625793,0.0,0.058917805552482605,1.0,0.009814969263970852,0.9916180372238159,0.00912949163466692,0.9558472037315369,0.007166399620473385,0.08489888906478882,0.000975291186477989
train_40457,far300,train_40457__far300__0,6.0,False,True,878,0.5400605582031753,0.7547981142997742,0.48370715975761414,0.8405466970387244,0.9988610478359908,0.0,0.9458326697349548,0.991013765335083,0.05642552085220814,2.2547857451438906,0.05694760820045558,0.0,0.2413778156042099,1.0,0.020366055890917778,0.9458326697349548,0.017555242404341698,0.8285456895828247,0.011463241651654243,0.09333029389381409,0.002305221976712346
train_40457,external32b,train_40457__external32b__1,6.0,False,True,2665,0.5400605582031753,0.6895036101341248,0.843482494354248,0.7478424015009381,0.9827392120075047,0.001125703564727955,0.9377422332763672,0.9923434257507324,0.0063172741048038005,4.130258655548114,0.06416510318949344,0.0,0.5304239392280579,1.0,0.025714775547385216,0.9377422332763672,0.019378524273633957,0.7437597513198853,0.01034084428101778,0.103398397564888,0.003579912008717656
train_24772,near150,train_24772__near150__1,2.0,True,False,227,1.6201816746095261,0.8951221704483032,0.23841120302677155,0.9251101321585903,1.0,0.0,1.028700828552246,1.0,0.2755279242992401,1.3945971775054935,0.022026431718061675,0.0,0.08540152758359909,1.0,0.028263602405786514,1.028700828552246,0.03477776050567627,0.9597885012626648,0.019487347453832626,0.08388567715883255,0.002688182517886162
train_24772,far300,train_24772__far300__0,2.0,True,False,1023,1.6201816746095261,0.8041631579399109,0.3912159204483032,0.8670576735092864,1.0,0.0,0.9907175302505493,0.9988306164741516,0.11635816156864169,3.2648280906676983,0.0469208211143695,0.0,0.2027801126241684,1.0,0.04953521862626076,0.9907175302505493,0.050515204668045044,0.8682670593261719,0.028216304257512093,0.08958017081022263,0.005210740491747856
train_54898,near150,train_54898__near150__0,1.0,True,False,1466,1.6201816746095261,0.9394494891166687,0.10618042945861816,0.9597544338335607,1.0,0.0,0.9982365369796753,1.0,0.7513773500919342,1.1987705111503588,0.0068212824010914054,0.0,0.0191859882324934,1.0,0.01588386856019497,0.9982365369796753,0.015467142686247826,0.9883550405502319,0.013600261881947517,0.08306102454662323,0.0014031457249075174
train_54898,external32b,train_54898__external32b__0,1.0,True,False,3527,1.6201816746095261,0.8761782646179199,0.3575257658958435,0.8965126169549192,0.9940459313864474,0.0,0.984352171421051,0.9999961853027344,0.01657696980983019,2.4437814188003517,0.03232208675928551,0.0,0.240976482629776,1.0,0.031408507376909256,0.984352171421051,0.022773485630750656,0.8889589309692383,0.011410682462155819,0.09055166691541672,0.004353933967649937
train_91453,near150,train_91453__near150__3,1.0,True,False,922,1.6201816746095261,0.8287672996520996,0.34339210391044617,0.8817787418655098,0.9978308026030369,0.0,0.9937881827354431,0.9999767541885376,0.6789832615852356,1.2644105672836303,0.009761388286334056,0.0,0.0347898043692112,1.0,0.04248510301113129,0.9937881827354431,0.04165450856089592,0.9792372584342957,0.03905530646443367,0.08356832712888718,0.0036644150968641043
train_117487,past50,train_117487__past50__0,6.0,False,True,543,0.5400605582031753,0.7912255525588989,0.46918100118637085,0.8453038674033149,0.996316758747698,0.0,0.9904744625091553,1.0000007152557373,0.5031480729579926,1.5295855522155772,0.027624309392265192,0.0,0.07747645676136017,1.0,0.017873529344797134,0.9904744625091553,0.01681918278336525,0.9459518790245056,0.01445661298930645,0.08503440767526627,0.0016615184722468257
train_117487,near150,train_117487__near150__0,6.0,False,True,1434,0.5400605582031753,0.7706165313720703,0.48741719126701355,0.8417015341701534,0.9937238493723849,0.000697350069735007,1.003389835357666,0.9999986886978149,0.6932281857728958,1.3898159086704254,0.01882845188284519,0.0,0.0477190837264061,1.0,0.01906490884721279,1.003389835357666,0.01912413351237774,0.974811315536499,0.017477884888648987,0.08290177583694458,0.0015972461551427841
train_117487,far300,train_117487__far300__0,6.0,False,True,1309,0.5400605582031753,0.7708362340927124,0.45642974972724915,0.8472116119174943,0.9992360580595875,0.0,0.967864453792572,0.9961713552474976,0.17354883670806884,2.291875047683717,0.05500381970970206,0.0,0.1912137269973755,1.0,0.019138319417834282,0.967864453792572,0.01747903972864151,0.8582984805107117,0.011697065085172653,0.09003329277038574,0.001997866202145815
train_117487,external32b,train_117487__external32b__1,6.0,False,True,727,0.5400605582031753,0.6797899603843689,1.0078415870666504,0.7469050894085282,0.9779917469050894,0.0,0.9447802901268005,0.997156023979187,0.0002818573295371607,4.841058616638188,0.08665749656121045,0.0,0.7291251420974731,1.0,0.02724776789546013,0.9447802901268005,0.018398987129330635,0.7053261399269104,0.0094020189717412,0.10127928853034973,0.003638005815446377
train_15112,far300,train_15112__far300__0,2.0,True,False,831,1.2076123955202949,0.9409266114234924,0.1275271773338318,0.9554753309265944,1.0,0.0,0.9667384028434753,1.0,0.14631521552801136,1.1836439728736938,0.009626955475330927,0.0,0.08862379193305969,1.0,0.011893303133547306,0.9667384028434753,0.006998136639595032,0.9502204060554504,0.005553161725401878,0.08698101341724396,0.0016247507883235812
train_15112,external32b,train_15112__external32b__3,2.0,True,False,984,1.2076123955202949,0.8010134696960449,0.6248891949653625,0.8434959349593496,0.9867886178861789,0.0,0.921043336391449,0.9999737739562988,0.002186097843805328,2.6456119108200014,0.046747967479674794,0.0,0.430808424949646,1.0,0.03773180767893791,0.921043336391449,0.021252954378724098,0.8237591981887817,0.014031090773642063,0.09437964856624603,0.005016593262553215
train_104134,past50,train_104134__past50__0,5.0,False,False,824,0.5400605582031753,0.7994152903556824,0.43640944361686707,0.8689320388349514,0.9951456310679612,0.0,1.0044413805007935,1.0000016689300537,0.644051303267479,1.3838007307052613,0.024271844660194174,0.0,0.04773000255227089,1.0,0.016743170097470284,1.0044413805007935,0.01676059141755104,0.9687066078186035,0.014441842213273048,0.08308633416891098,0.001432849676348269
train_104134,near150,train_104134__near150__2,5.0,False,False,879,0.5400605582031753,0.6880934238433838,0.6970042586326599,0.782707622298066,0.9886234357224118,0.0,1.0030577182769775,0.9999601244926453,0.7552656579017639,1.3051147174835216,0.011376564277588168,0.0,0.049840833991765976,1.0,0.025520071387290955,1.0030577182769775,0.025789299979805946,0.982896625995636,0.024384798482060432,0.08316850662231445,0.0021428766194730997
train_104134,far300,train_104134__far300__2,5.0,False,False,2053,0.5400605582031753,0.7694881558418274,0.4635647237300873,0.8451047247929859,0.9961032635168047,0.0,1.0255411863327026,0.9990437626838684,0.3339653670787811,2.999970226287842,0.062347783731125185,0.0,0.15052556991577148,1.0,0.019200293347239494,1.0255411863327026,0.022290430963039398,0.872279703617096,0.012215545400977135,0.08752444386482239,0.0018371562473475933
train_22307,near150,train_22307__near150__0,4.0,False,False,544,0.724567437312177,0.8445651531219482,0.28972485661506653,0.8933823529411765,1.0,0.0,0.997809112071991,0.9999992251396179,0.6545172297954559,1.427574385404591,0.02022058823529412,0.0,0.0502798929810524,1.0,0.018088197335600853,0.997809112071991,0.017723029479384422,0.9678695797920227,0.015056515112519264,0.08348620682954788,0.00158085604198277
train_22307,far300,train_22307__far300__0,4.0,False,False,681,0.724567437312177,0.7275136709213257,0.5348448157310486,0.8179148311306902,1.0,0.0,0.9474970102310181,0.9788702726364136,0.057315608114004137,2.789832496643072,0.06607929515418502,0.0,0.26465722918510437,1.0,0.03023114614188671,0.9474970102310181,0.025841549038887024,0.808594286441803,0.017381984740495682,0.0945238396525383,0.003440860193222761
train_22307,external32b,train_22307__external32b__2,4.0,False,False,562,0.724567437312177,0.6068997383117676,1.1543985605239868,0.6779359430604982,0.9786476868327402,0.0,1.0664968490600586,0.9799097180366516,0.0027922719973139465,6.172520360946636,0.1103202846975089,0.0,0.7493710517883301,1.0,0.04358307272195816,1.0664968490600586,0.041865941137075424,0.6481356024742126,0.014951571822166443,0.10730418562889099,0.006116723176091909
train_4770,past50,train_4770__past50__0,8.0,False,True,73,0.0,0.895560085773468,0.18120110034942627,0.9452054794520548,1.0,0.0,0.9956170916557312,1.0,0.2858368384838104,1.8286987876892098,0.0273972602739726,0.0,0.09122782200574875,1.0,0.0,0.9956170916557312,0.0,0.9409541487693787,0.0,0.08620582520961761,0.0
train_4770,near150,train_4770__near150__0,8.0,False,True,125,0.0,0.9042127728462219,0.18590009212493896,0.952,1.0,0.0,1.0167784690856934,1.0,0.48509119510650633,1.594219107627869,0.048,0.0,0.07355327159166336,1.0,0.0,1.0167784690856934,0.0,0.9411497712135315,0.0,0.08247474581003189,0.0
train_4770,far300,train_4770__far300__0,8.0,False,True,159,0.0,0.9017170667648315,0.23271183669567108,0.9308176100628931,1.0,0.0,0.9662907719612122,1.0,0.014975124802440405,2.043456261157986,0.031446540880503145,0.0,0.19494475424289703,1.0,0.0,0.9662907719612122,0.0,0.9021530747413635,0.0,0.08722777664661407,0.0
train_4770,external32b,train_4770__external32b__0,8.0,False,True,147,0.0,0.7858241200447083,0.6496179103851318,0.8231292517006803,0.9863945578231292,0.0,0.896082878112793,1.0,0.01012943779118359,2.588199181556693,0.04081632653061224,0.0,0.5158058404922485,1.0,0.0,0.896082878112793,0.0,0.7987620234489441,0.0,0.1014842614531517,0.0
train_61756,past50,train_61756__past50__0,8.0,False,False,121,0.0,0.91351717710495,0.15989325940608978,0.9338842975206612,1.0,0.0,1.0030802488327026,1.000000238418579,0.7462757587432861,1.4917457818984976,0.01652892561983471,0.0,0.039674289524555206,1.0,0.0,1.0030802488327026,0.0,0.9703260660171509,0.0,0.08334027230739594,0.0
train_61756,near150,train_61756__near150__0,8.0,False,False,266,0.0,0.8611814379692078,0.31714391708374023,0.9022556390977443,0.9962406015037594,0.0,0.9863752722740173,0.99997478723526,0.5373034119606018,1.2352153718471557,0.011278195488721804,0.0,0.05548853427171707,1.0,0.0,0.9863752722740173,0.0,0.9691983461380005,0.0,0.0841875895857811,0.0
train_61756,far300,train_61756__far300__0,8.0,False,False,382,0.0,0.8867349028587341,0.23011228442192078,0.9214659685863874,1.0,0.0,1.0171798467636108,0.9999880790710449,0.07009117633104325,2.4142563724517747,0.031413612565445025,0.0,0.15454648435115814,1.0,0.0,1.0171798467636108,0.0,0.9150384068489075,0.0,0.0865601971745491,0.0
train_92830,past50,train_92830__past50__0,6.0,False,False,914,0.5400605582031753,0.9466872215270996,0.11565767973661423,0.9606126914660832,1.0,0.0,0.9980936050415039,1.0,0.4500163054466248,1.3240729725360871,0.014223194748358862,0.0,0.03567250445485115,1.0,0.004849205259233713,0.9980936050415039,0.004285724833607674,0.9760871529579163,0.0032930374145507812,0.08380993455648422,0.0005160810542292893
train_92830,near150,train_92830__near150__0,6.0,False,False,1106,0.5400605582031753,0.9515219926834106,0.08866509050130844,0.9665461121157324,1.0,0.0,1.0004338026046753,1.0,0.7599757313728333,1.3641485154628759,0.012658227848101266,0.0,0.024014750495553017,1.0,0.004374787677079439,1.0004338026046753,0.004300347529351711,0.9803469181060791,0.00340030319057405,0.08290238678455353,0.00038019241765141487
train_92830,far300,train_92830__far300__0,6.0,False,False,1178,0.5400605582031753,0.9467819929122925,0.09870602190494537,0.965195246179966,0.9991511035653651,0.0,1.006988286972046,1.0,0.3795460474491119,1.6870258545875563,0.019524617996604415,0.0,0.07472195476293564,1.0,0.0048232125118374825,1.006988286972046,0.004653443116694689,0.9523642063140869,0.00268235569819808,0.08458691835403442,0.0005088787875138223
train_32602,external32b,train_32602__external32b__0,0.0,True,False,579,2.474866734172715,0.7515304684638977,0.7739548683166504,0.7927461139896373,0.9896373056994818,0.0,0.8940536975860596,0.9999687671661377,0.0010463091172277928,3.316049036979679,0.05699481865284974,0.0,0.5675722360610962,1.0,0.09797971695661545,0.8940536975860596,0.05157215893268585,0.7692935466766357,0.031034713611006737,0.09950532019138336,0.013809227384626865
train_5916,near150,train_5916__near150__3,1.0,True,False,634,1.6201816746095261,0.8314080238342285,0.34106138348579407,0.88801261829653,0.998422712933754,0.0,1.004870057106018,1.0,0.6188747400045395,1.5550809240341168,0.025236593059936908,0.0,0.04913857579231262,1.0,0.04261917993426323,1.004870057106018,0.043851401656866074,0.9644265174865723,0.03486313670873642,0.08338194340467453,0.003669502679258585
train_5916,far300,train_5916__far300__1,1.0,True,False,544,1.6201816746095261,0.8060810565948486,0.4231376647949219,0.8621323529411765,0.9981617647058824,0.0,0.95166015625,0.9981338381767273,0.046742124333977696,2.4447401547432044,0.04044117647058824,0.0,0.24218660593032837,1.0,0.050056878477334976,0.95166015625,0.04104727879166603,0.8567476272583008,0.025646928697824478,0.09284576028585434,0.006090495269745588
train_5916,external32b,train_5916__external32b__0,1.0,True,False,1445,1.6201816746095261,0.6447077989578247,0.953079879283905,0.7155709342560553,0.9820069204152249,0.0,1.0106879472732544,0.9919665455818176,0.008764419481158256,4.8069492530822355,0.09826989619377163,0.0,0.5847222208976746,1.0,0.08785820007324219,1.0106879472732544,0.08095686137676239,0.6921347975730896,0.0331299714744091,0.10478944331407547,0.012081447057425976
train_20050,external32b,train_20050__external32b__0,0.0,True,False,2857,2.474866734172715,0.8035323619842529,0.4951608180999756,0.8459922996149808,0.9961498074903745,0.0,0.9721951484680176,0.9999440312385559,0.015506467856466774,2.8634376239776613,0.0448022401120056,0.00035001750087504374,0.3341995179653168,1.0,0.07691555470228195,0.9721951484680176,0.05994417145848274,0.8315566182136536,0.03222821280360222,0.09588693827390671,0.010690947063267231
train_85240,past50,train_85240__past50__1,2.0,True,False,1675,1.2076123955202949,0.9025224447250366,0.2220768928527832,0.9277611940298508,0.9982089552238806,0.0,1.0031383037567139,1.0,0.7247995686531067,1.3084040904045102,0.01253731343283582,0.0,0.026940520852804184,1.0,0.018253305926918983,1.0031383037567139,0.018014628440141678,0.9818207621574402,0.01532740332186222,0.08298742771148682,0.0015952293761074543
train_85240,near150,train_85240__near150__3,2.0,True,False,1747,1.2076123955202949,0.9145379066467285,0.18245135247707367,0.9398969662278192,0.996565540927304,0.0005724098454493417,1.0019314289093018,1.0,0.7792293047904968,1.3120932292938232,0.012593016599885518,0.0,0.02391129545867443,1.0,0.016062669456005096,1.0019314289093018,0.016318751499056816,0.9831081032752991,0.013857153244316578,0.08278398960828781,0.0013446707744151354
train_85240,far300,train_85240__far300__1,2.0,True,False,2368,1.2076123955202949,0.8784148693084717,0.24543757736682892,0.9172297297297297,0.9974662162162162,0.0,0.9977129101753235,1.0,0.23692351579666138,2.076157495975493,0.03420608108108108,0.0,0.11221963167190552,1.0,0.022788088768720627,0.9977129101753235,0.02287413366138935,0.9151142239570618,0.012800753116607666,0.08727862685918808,0.0025277878157794476
train_82316,near150,train_82316__near150__1,3.0,False,False,624,1.2076123955202949,0.9587697982788086,0.08645594120025635,0.9711538461538461,1.0,0.0,0.997489333152771,1.0,0.7606340652704239,1.18720641374588,0.00641025641025641,0.0,0.025896655395627022,1.0,0.008366595022380352,0.997489333152771,0.008285478688776493,0.987217128276825,0.006591401994228363,0.08280777186155319,0.0006779811228625476
train_82316,far300,train_82316__far300__0,3.0,False,False,534,1.2076123955202949,0.9599934220314026,0.10234581679105759,0.9681647940074907,1.0,0.0,0.9709842801094055,1.0,0.09637595012784005,1.099288618564602,0.009363295880149813,0.0,0.09382438659667969,1.0,0.008206035010516644,0.9709842801094055,0.00364034459926188,0.9572585225105286,0.002673715353012085,0.08568162471055984,0.0011208299547433853
train_106818,near150,train_106818__near150__1,3.0,False,False,1594,0.9354125966967592,0.7985537052154541,0.4243943989276886,0.855081555834379,0.9962358845671268,0.0006273525721455458,1.007025957107544,0.9999970197677612,0.6880448162555695,1.509772477149963,0.02070263488080301,0.0,0.04549235478043556,1.0,0.02916143462061882,1.007025957107544,0.029603242874145508,0.9694011807441711,0.025748442858457565,0.08317559957504272,0.002468252321705222
train_106818,far300,train_106818__far300__1,3.0,False,False,1868,0.9354125966967592,0.8150357604026794,0.3633570671081543,0.8720556745182013,0.9983940042826552,0.0,1.0091159343719482,0.9997665882110596,0.24176651060581208,2.470368187427513,0.048179871520342615,0.0,0.15360918641090393,1.0,0.027048330754041672,1.0091159343719482,0.02926119975745678,0.8840784430503845,0.016674451529979706,0.0883500799536705,0.002804604358971119
train_21194,past50,train_21194__past50__1,1.0,True,True,940,1.6201816746095261,0.9421713352203369,0.11325366795063019,0.9670212765957447,1.0,0.0,1.0362553596496582,1.000000238418579,0.6956883150339127,1.4100538039207458,0.01276595744680851,0.0,0.03191467002034187,1.0,0.015257821418344975,1.0362553596496582,0.019735660403966904,0.9807965159416199,0.011565037071704865,0.08306659013032913,0.0014015892520546913
train_21194,near150,train_21194__near150__0,1.0,True,True,2017,1.6201816746095261,0.7967755794525146,0.4242745339870453,0.8572136836886465,0.9970252850768468,0.0,1.001252293586731,1.0,0.7203983283042907,1.4096312522888181,0.019335647000495785,0.0,0.04121631756424904,1.0,0.0504097156226635,1.001252293586731,0.050446294248104095,0.9718490242958069,0.045210592448711395,0.08315197378396988,0.0042725526727736
train_21194,far300,train_21194__far300__1,1.0,True,True,2351,1.6201816746095261,0.8481098413467407,0.29950228333473206,0.9008932369204594,0.9987239472564866,0.0,1.0109220743179321,0.9999635815620422,0.26059409976005554,2.248534917831421,0.04210974053594215,0.0,0.12904517352581024,1.0,0.03813115879893303,1.0109220743179321,0.036036211997270584,0.9013273119926453,0.02331584505736828,0.08744324743747711,0.004026646725833416
train_21194,external32b,train_21194__external32b__0,1.0,True,True,2290,1.6201816746095261,0.8651523590087891,0.4007226526737213,0.8903930131004367,0.9951965065502183,0.0004366812227074236,1.073909044265747,1.0,0.006404461599886418,2.34274752616883,0.03973799126637555,0.0,0.2723666727542877,1.0,0.034741491079330444,1.073909044265747,0.04333256557583809,0.8769300580024719,0.012714210897684097,0.0903378427028656,0.0046434542164206505
train_10074,external32b,train_10074__external32b__0,0.0,True,False,1687,2.474866734172715,0.8597726821899414,0.40112942457199097,0.8796680497925311,0.997036158861885,0.0,1.0277923345565796,1.0,0.006832515597343445,3.0085660362243467,0.04208654416123296,0.0,0.30077362060546875,1.0,0.05644124746322632,1.0277923345565796,0.045152466744184494,0.867094874382019,0.020603405311703682,0.09133675694465637,0.007834897376596928
train_59975,past50,train_59975__past50__1,2.0,True,True,256,1.2076123955202949,0.8757436275482178,0.26663753390312195,0.9140625,1.0,0.0,1.0265848636627197,1.0000063180923462,0.19441300705075265,2.1148651659488618,0.046875,0.0,0.10477244853973389,1.0,0.024784181267023087,1.0265848636627197,0.023424504324793816,0.9293310046195984,0.01484900526702404,0.08456040918827057,0.0025745334569364786
train_59975,near150,train_59975__near150__0,2.0,True,True,405,1.2076123955202949,0.9280484318733215,0.1374853253364563,0.945679012345679,1.0,0.0,1.0007035732269287,1.0,0.6490680956840515,1.3571730613708484,0.01728395061728395,0.0,0.03324376791715622,1.0,0.01432431023567915,1.0007035732269287,0.014644356444478035,0.972222089767456,0.01102018728852272,0.0834856927394867,0.0013040747726336122
train_59975,far300,train_59975__far300__0,2.0,True,True,475,1.2076123955202949,0.9236948490142822,0.14893817901611328,0.9452631578947368,1.0,0.0,1.2027409076690674,1.0,0.21121699452400208,2.389487576484677,0.023157894736842106,0.0,0.11854828149080276,1.0,0.01544184423983097,1.2027409076690674,0.03966561332345009,0.9312328696250916,0.007906543090939522,0.08701910823583603,0.0019462746568024158
train_59975,external32b,train_59975__external32b__0,2.0,True,True,2807,1.2076123955202949,0.7294731140136719,0.7259277701377869,0.7873174207338796,0.982899893124332,0.0003562522265764161,0.972901463508606,0.9995423555374146,0.011777004543691873,3.9217855501175065,0.06661916636978982,0.0,0.42376410961151123,1.0,0.049712106585502625,0.972901463508606,0.041035283356904984,0.777797520160675,0.02108307182788849,0.09952835738658905,0.0067282142117619514
train_79824,past50,train_79824__past50__0,3.0,False,True,736,0.9354125966967592,0.7303286790847778,0.6306148767471313,0.8043478260869565,0.9877717391304348,0.0,1.0061581134796143,1.0000025033950806,0.6824557989835739,1.543231350183486,0.024456521739130436,0.0,0.052224885672330856,1.0,0.037829454988241196,1.0061581134796143,0.037806712090969086,0.968288779258728,0.034294139593839645,0.08294416218996048,0.003199545666575432
train_79824,near150,train_79824__near150__1,3.0,False,True,434,0.9354125966967592,0.8308003544807434,0.34125474095344543,0.8778801843317973,0.9976958525345622,0.0,0.9911629557609558,0.9999982118606567,0.6318582361936569,1.374071384668351,0.016129032258064516,0.0,0.0544699989259243,1.0,0.024834569543600082,0.9911629557609558,0.023896120488643646,0.966690719127655,0.021112345159053802,0.08375207334756851,0.0021670071873813868
train_79824,far300,train_79824__far300__1,3.0,False,True,1607,0.9354125966967592,0.7037164568901062,0.6814197301864624,0.7940261356565028,0.9900435594275047,0.0006222775357809583,0.9997188448905945,0.997945249080658,0.19890046447515486,2.6180660247802767,0.07280647168637212,0.0,0.19799470901489258,1.0,0.04134481027722359,0.9997188448905945,0.04274825379252434,0.8457115292549133,0.026089148595929146,0.0890306830406189,0.004036272410303354
train_79824,external32b,train_79824__external32b__0,3.0,False,True,834,0.9354125966967592,0.6741847395896912,0.9610798954963684,0.749400479616307,0.9808153477218226,0.0,0.9432097673416138,0.9989172220230103,0.0006283533899113536,4.046529200077049,0.08633093525179857,0.0,0.6890636682510376,1.0,0.04748784750699997,0.9432097673416138,0.03229688107967377,0.7075695991516113,0.01727883890271187,0.10185357183218002,0.0064223045483231544
train_58369,external32b,train_58369__external32b__0,0.0,True,False,1884,2.474866734172715,0.6191727519035339,1.043220043182373,0.7059447983014862,0.9723991507430998,0.0,0.9880919456481934,0.9772971868515015,0.00897757693193853,4.627452669143686,0.10138004246284502,0.0,0.5899116396903992,1.0,0.14094097912311554,0.9880919456481934,0.1236385777592659,0.6850242614746094,0.055067792534828186,0.10569770634174347,0.01921454630792141
train_109465,past50,train_109465__past50__0,8.0,False,True,90,0.0,0.8963841795921326,0.1597626507282257,0.9444444444444444,1.0,0.0,1.0058146715164185,1.0,0.5569487631320953,1.4118152630329133,0.022222222222222223,0.0,0.04673170670866966,1.0,0.0,1.0058146715164185,0.0,0.9738089442253113,0.0,0.08301321417093277,0.0
train_109465,near150,train_109465__near150__0,8.0,False,True,95,0.0,0.9184642434120178,0.14997434616088867,0.9578947368421052,1.0,0.0,0.9986817836761475,1.0,0.5849652183055878,1.3870143508911135,0.05263157894736842,0.0,0.07223358750343323,1.0,0.0,0.9986817836761475,0.0,0.9260753393173218,0.0,0.0838681161403656,0.0
train_109465,far300,train_109465__far300__0,8.0,False,True,160,0.0,0.8610313534736633,0.35503047704696655,0.89375,1.0,0.0,0.9234878420829773,0.9999968409538269,0.026279982402920725,1.8506808865070319,0.03125,0.0,0.28325170278549194,1.0,0.0,0.9234878420829773,0.0,0.8636660575866699,0.0,0.09406567364931107,0.0
train_109465,external32b,train_109465__external32b__0,8.0,False,True,202,0.0,0.7180015444755554,1.0994001626968384,0.7475247524752475,0.9851485148514851,0.0,0.851227879524231,1.0,2.2292644280242034e-05,2.1814743709564217,0.06930693069306931,0.0,0.8523240685462952,1.0,0.0,0.851227879524231,0.0,0.7174472808837891,0.0,0.10112783312797546,0.0
train_95401,past50,train_95401__past50__2,4.0,False,True,454,0.724567437312177,0.7578057646751404,0.5409473180770874,0.8237885462555066,0.9955947136563876,0.0,1.0068018436431885,1.0000011920928955,0.5040882542729378,1.7595133745670317,0.03303964757709251,0.0,0.08422946184873581,1.0,0.027170130982995033,1.0068018436431885,0.02647423930466175,0.9522270560264587,0.023197520524263382,0.08418196439743042,0.00246736709959805
train_95401,near150,train_95401__near150__0,4.0,False,True,991,0.724567437312177,0.7780000567436218,0.47714149951934814,0.8375378405650857,0.9949545913218971,0.0,1.0006452798843384,0.9999976754188538,0.6297923624515533,1.5155139446258559,0.027245206861755803,0.0,0.054129283875226974,1.0,0.02481061778962612,1.0006452798843384,0.024982625618577003,0.9594720005989075,0.021230202168226242,0.08347078412771225,0.0021191986743360758
train_95401,far300,train_95401__far300__0,4.0,False,True,743,0.724567437312177,0.7881065011024475,0.41676104068756104,0.8627187079407806,1.0,0.0,0.9695889949798584,0.999646782875061,0.12759458005428315,2.7822026062011824,0.059219380888290714,0.0,0.21450041234493256,1.0,0.023849274963140488,0.9695889949798584,0.02107233554124832,0.8451343178749084,0.012846858240664005,0.09207570552825928,0.0027761240489780903
train_95401,external32b,train_95401__external32b__0,4.0,False,True,744,0.724567437312177,0.7111552953720093,0.8279906511306763,0.7594086021505376,0.9865591397849462,0.0,0.9135280847549438,0.998126745223999,0.0021315970178693534,4.412717308998117,0.0739247311827957,0.0,0.6190134286880493,1.0,0.033137548714876175,0.9135280847549438,0.019637811928987503,0.7251865863800049,0.011211643926799297,0.10246887803077698,0.00471748411655426
train_49667,past50,train_49667__past50__0,8.0,False,False,184,0.0,0.9261189103126526,0.16716529428958893,0.9456521739130435,1.0,0.0,0.9874259233474731,1.0,0.2621413016319275,1.2918570494651787,0.016304347826086956,0.0,0.05716460570693016,1.0,0.0,0.9874259233474731,0.0,0.9651646614074707,0.0,0.08532372117042542,0.0
train_49667,near150,train_49667__near150__0,8.0,False,False,290,0.0,0.9145905375480652,0.15515609085559845,0.9517241379310345,1.0,0.0,1.0073214769363403,1.0,0.4909840148687363,1.7242747271061,0.020689655172413793,0.0,0.05950237065553665,1.0,0.0,1.0073214769363403,0.0,0.9648940563201904,0.0,0.08304106444120407,0.0
train_49667,far300,train_49667__far300__0,8.0,False,False,404,0.0,0.907452404499054,0.1957474946975708,0.9331683168316832,1.0,0.0,0.9693906903266907,1.0,0.12020057901740074,1.6894313776492997,0.024752475247524754,0.0,0.15234726667404175,1.0,0.0,0.9693906903266907,0.0,0.915052056312561,0.0,0.08870799094438553,0.0
train_49141,near150,train_49141__near150__1,5.0,False,False,603,0.724567437312177,0.9464989900588989,0.1203630343079567,0.9585406301824212,0.9983416252072969,0.0,0.9945647120475769,1.0,0.6066295957565307,1.2078245115280157,0.008291873963515755,0.0,0.032385483384132385,1.0,0.006386047229170799,0.9945647120475769,0.005967466160655022,0.9781749248504639,0.004751004744321108,0.08357486128807068,0.0006101227481849492
train_49141,far300,train_49141__far300__0,5.0,False,False,724,0.724567437312177,0.9133710265159607,0.20663076639175415,0.9295580110497238,0.9986187845303868,0.0,0.966411292552948,1.0,0.10967904865741732,1.684094837903971,0.017955801104972375,0.0,0.1452070027589798,1.0,0.010358777828514576,0.966411292552948,0.005986670032143593,0.9235647916793823,0.004526826087385416,0.08887448161840439,0.0014478452503681183
train_49141,external32b,train_49141__external32b__0,5.0,False,False,426,0.724567437312177,0.8731012344360352,0.46118393540382385,0.8943661971830986,0.9953051643192489,0.0,1.0263193845748901,1.0,0.005475484766066074,3.3720772862434387,0.03051643192488263,0.0,0.39087027311325073,1.0,0.015183980576694012,1.0263193845748901,0.010767023079097271,0.8688780069351196,0.0036163039039820433,0.09046117216348648,0.002130813430994749
train_24464,near150,train_24464__near150__0,2.0,True,False,1523,1.2076123955202949,0.7933538556098938,0.44586697220802307,0.8594878529218647,0.9934340118187788,0.0,0.9981498122215271,0.9999865293502808,0.6813205754756928,1.358302297592163,0.016414970453053186,0.0,0.0464453287422657,1.0,0.03914116322994232,0.9981498122215271,0.03875139728188515,0.9744303226470947,0.03542089834809303,0.08320444077253342,0.0033184178173542023
train_24464,far300,train_24464__far300__0,2.0,True,False,1078,1.2076123955202949,0.8462189435958862,0.31893688440322876,0.9053803339517625,0.9981447124304267,0.0,0.9645042419433594,0.9993945956230164,0.11720263309776782,2.4476236844062815,0.030612244897959183,0.0,0.17577354609966278,1.0,0.02963823825120926,0.9645042419433594,0.025940237566828728,0.8903728127479553,0.016738275066018105,0.0898778885602951,0.003388200653716922
train_41628,near150,train_41628__near150__0,1.0,True,False,645,1.6201816746095261,0.8935561180114746,0.19941683113574982,0.9364341085271318,0.9984496124031008,0.0,0.9897720217704773,1.0,0.6116174197196961,1.3583420372009254,0.012403100775193798,0.0,0.045324284583330154,1.0,0.02750568278133869,0.9897720217704773,0.02514711208641529,0.9701866507530212,0.022356783971190453,0.08404387533664703,0.0025606772396713495
train_41628,far300,train_41628__far300__0,1.0,True,False,613,1.6201816746095261,0.8226866722106934,0.4159233868122101,0.8711256117455138,0.9967373572593801,0.0,0.9363297820091248,0.9998360276222229,0.03148961961269379,2.7632754230499263,0.040783034257748776,0.0,0.26896893978118896,1.0,0.04537523165345192,0.9363297820091248,0.030820077285170555,0.8494620323181152,0.019990507513284683,0.09466341137886047,0.006217556539922953
train_41628,external32b,train_41628__external32b__0,1.0,True,False,1165,1.6201816746095261,0.7277237772941589,0.7603362798690796,0.7725321888412017,0.9879828326180258,0.0,1.0149201154708862,0.9986978769302368,0.009919337406754493,4.986136989593499,0.06437768240343347,0.0,0.4897178113460541,1.0,0.06884386390447617,1.0149201154708862,0.06118612736463547,0.7696769833564758,0.026943376287817955,0.10011284053325653,0.009610959328711033
train_67582,past50,train_67582__past50__2,4.0,False,True,132,0.724567437312177,0.8709120154380798,0.28104114532470703,0.9015151515151515,1.0,0.0,0.96071857213974,1.0,0.26003051936626437,1.2080373954772947,0.007575757575757576,0.0,0.08665522933006287,1.0,0.015340653248131275,0.96071857213974,0.011900021694600582,0.949329137802124,0.01078103855252266,0.08737343549728394,0.001711961580440402
train_67582,near150,train_67582__near150__0,4.0,False,True,219,0.724567437312177,0.9101234078407288,0.2033977061510086,0.9406392694063926,1.0,0.0,0.9924535751342773,1.0,0.5686072266101837,1.3566785645484918,0.0136986301369863,0.0,0.04366639629006386,1.0,0.010823402553796768,0.9924535751342773,0.01022178865969181,0.9705997109413147,0.008610449731349945,0.08417995274066925,0.0010405235225334764
train_67582,far300,train_67582__far300__0,4.0,False,True,626,0.724567437312177,0.9094257950782776,0.2119498997926712,0.9281150159744409,0.9968051118210862,0.0,0.9489094614982605,1.0,0.07682499848306179,1.3229462802410126,0.01437699680511182,0.0,0.1441131979227066,1.0,0.01067874301224947,0.9489094614982605,0.005631160922348499,0.9207665920257568,0.004789660219103098,0.09007301926612854,0.0015639200573787093
train_67582,external32b,train_67582__external32b__3,4.0,False,True,432,0.724567437312177,0.8286451697349548,0.599871039390564,0.8449074074074074,0.9837962962962963,0.0,1.3456016778945923,1.0,0.00035675689956406144,2.5437115693092336,0.037037037037037035,0.0,0.4655408263206482,1.0,0.020091012120246887,1.3456016778945923,0.022476868703961372,0.8322322964668274,0.006129228509962559,0.0925460010766983,0.002578228712081909
train_26829,past50,train_26829__past50__2,1.0,True,True,711,1.6201816746095261,0.878164529800415,0.26631391048431396,0.919831223628692,0.9971870604781997,0.0,0.9917024970054626,1.0,0.5022687971591949,1.350712060928344,0.015471167369901548,0.0,0.04900005832314491,1.0,0.031172476708889008,0.9917024970054626,0.02917909063398838,0.9678357839584351,0.024916090071201324,0.08425923436880112,0.0029313801787793636
train_26829,near150,train_26829__near150__3,1.0,True,True,866,1.6201816746095261,0.8813893795013428,0.2659461498260498,0.9191685912240185,0.9930715935334873,0.0,0.996482253074646,1.0,0.7216307014226914,1.2789412200450898,0.010392609699769052,0.0,0.029637383297085762,1.0,0.030024439096450806,0.996482253074646,0.029438182711601257,0.9815851449966431,0.026829874143004417,0.08329713344573975,0.002596989506855607
train_26829,far300,train_26829__far300__0,1.0,True,True,1289,1.6201816746095261,0.8807179927825928,0.2550710439682007,0.9169899146625291,1.0,0.0,1.006911277770996,0.9999773502349854,0.16006041765213014,2.1238401317596267,0.03180760279286268,0.0,0.1394885629415512,1.0,0.03120717965066433,1.006911277770996,0.031683240085840225,0.9137503504753113,0.016695227473974228,0.08787007629871368,0.0036329065915197134
train_26829,external32b,train_26829__external32b__3,1.0,True,True,1044,1.6201816746095261,0.8269272446632385,0.5402129292488098,0.8477011494252874,0.9913793103448276,0.0,1.0353819131851196,0.999997079372406,0.005726662864908576,3.236666073799115,0.05076628352490421,0.0,0.4109031856060028,1.0,0.04528879374265671,1.0353819131851196,0.037300631403923035,0.824984610080719,0.014680882915854454,0.09371340274810791,0.0063743507489562035
train_24359,far300,train_24359__far300__0,0.0,True,False,2034,2.474866734172715,0.9019912481307983,0.1984853744506836,0.9341199606686332,0.9995083579154376,0.0,1.0148134231567383,0.9999961853027344,0.2103082659840584,1.8910856127738953,0.028023598820058997,0.0,0.09604183584451675,1.0,0.038549698889255524,1.0148134231567383,0.04520442336797714,0.9331498742103577,0.021276868879795074,0.08621866255998611,0.004191170446574688
train_24359,external32b,train_24359__external32b__0,0.0,True,False,2942,2.474866734172715,0.8839387893676758,0.3414645791053772,0.9048266485384092,0.9938817131203264,0.0,0.990630567073822,0.999997615814209,0.022420710045844318,2.3690998935699477,0.03535010197144799,0.0,0.23248720169067383,1.0,0.04511385038495064,0.990630567073822,0.03194396197795868,0.8918032050132751,0.016533799469470978,0.09002313017845154,0.006336519494652748
train_43161,past50,train_43161__past50__2,8.0,False,True,804,0.0,0.9235740303993225,0.1459839940071106,0.945273631840796,1.0,0.0,1.000780701637268,1.0,0.6291073668003082,1.356477714776993,0.017412935323383085,0.0,0.03359420225024223,1.0,0.0,1.000780701637268,0.0,0.9745762944221497,0.0,0.08337298035621643,0.0
train_43161,near150,train_43161__near150__0,8.0,False,True,1404,0.0,0.8901638388633728,0.22200404107570648,0.9245014245014245,0.9992877492877493,0.0,1.0012261867523193,1.0,0.7313535231351852,1.3380333089828493,0.014245014245014245,0.0,0.03158228099346161,1.0,0.0,1.0012261867523193,0.0,0.9804076552391052,0.0,0.08287440240383148,0.0
train_43161,far300,train_43161__far300__0,8.0,False,True,1583,0.0,0.9354276657104492,0.1258905678987503,0.9564118761844599,1.0,0.0,0.9889351725578308,1.0,0.25597284018993377,1.7747557401657106,0.017056222362602652,0.0,0.07891972362995148,1.0,0.0,0.9889351725578308,0.0,0.9494718313217163,0.0,0.08560958504676819,0.0
train_43161,external32b,train_43161__external32b__3,8.0,False,True,2138,0.0,0.8551099896430969,0.436931848526001,0.8802619270346118,0.9943872778297475,0.0,0.9981526136398315,1.0,0.00589791962876916,3.0291201281547906,0.03648269410664172,0.0,0.32032686471939087,1.0,0.0,0.9981526136398315,0.0,0.8639149069786072,0.0,0.09188412874937057,0.0
train_39959,past50,train_39959__past50__0,8.0,False,True,379,0.0,0.9511510133743286,0.10692761838436127,0.9656992084432717,1.0,0.0,0.9942142963409424,1.0,0.524272028207779,1.4251923584938049,0.013192612137203167,0.0,0.037949737161397934,1.0,0.0,0.9942142963409424,0.0,0.973616898059845,0.0,0.0838528424501419,0.0
train_39959,near150,train_39959__near150__0,8.0,False,True,629,0.0,0.9425010085105896,0.11516021937131882,0.9602543720190779,1.0,0.0,1.0023818016052246,1.0,0.7503702783584595,1.3068565130233782,0.011128775834658187,0.0,0.03392263501882553,1.0,0.0,1.0023818016052246,0.0,0.9835169911384583,0.0,0.08277838677167892,0.0
train_39959,far300,train_39959__far300__0,8.0,False,True,590,0.0,0.9299966096878052,0.1725606769323349,0.9423728813559322,1.0,0.0,0.9938279986381531,1.0,0.14468808010220527,1.8828247296810154,0.022033898305084745,0.0,0.1268031746149063,1.0,0.0,0.9938279986381531,0.0,0.9333739280700684,0.0,0.08670629560947418,0.0
train_39959,external32b,train_39959__external32b__0,8.0,False,True,1057,0.0,0.8255141377449036,0.5462239980697632,0.847682119205298,0.9933774834437086,0.000946073793755913,0.9639599919319153,1.0,0.0014872710453346374,3.1586446952819847,0.043519394512771994,0.0,0.4163846969604492,1.0,0.0,0.9639599919319153,0.0,0.8325706720352173,0.0,0.09311587363481522,0.0
train_87774,past50,train_87774__past50__0,4.0,False,False,588,0.724567437312177,0.8421502113342285,0.31786391139030457,0.9013605442176871,1.0,0.0,0.9973312616348267,1.0000008344650269,0.5921901601552964,1.5699088156223295,0.017006802721088437,0.0,0.05604114755988121,1.0,0.017968593165278435,0.9973312616348267,0.017371874302625656,0.9690978527069092,0.014934392645955086,0.08400638401508331,0.0016289768973365426
train_87774,near150,train_87774__near150__0,4.0,False,False,305,0.724567437312177,0.8009212017059326,0.42340168356895447,0.8721311475409836,1.0,0.0,1.0123836994171143,0.9999468922615051,0.7163815236091614,1.5995859003067014,0.036065573770491806,0.0,0.06359055638313293,1.0,0.02290453016757965,1.0123836994171143,0.0240398608148098,0.9563426375389099,0.018941830843687057,0.08240702003240585,0.0018628084799274802
train_52522,near150,train_52522__near150__0,4.0,False,False,2232,0.9354125966967592,0.9196190237998962,0.15771393477916718,0.9439964157706093,1.0,0.0,1.0001029968261719,1.0,0.7574833303689956,1.2711282634735108,0.008960573476702509,0.0,0.022350426763296127,1.0,0.012233298271894455,1.0001029968261719,0.012173990719020367,0.9866346120834351,0.0106363445520401,0.08298302441835403,0.0010550582082942128
train_52522,far300,train_52522__far300__0,4.0,False,False,3377,0.9354125966967592,0.8808848857879639,0.23486685752868652,0.916790050340539,0.9994077583654131,0.0,1.0092021226882935,0.9999925494194031,0.37473556041717526,2.2584931564331012,0.04086467278649689,0.0,0.0899587869644165,1.0,0.017833616584539413,1.0092021226882935,0.019026268273591995,0.924129068851471,0.010798261500895023,0.08503306657075882,0.0017285672947764397
train_107705,past50,train_107705__past50__1,8.0,False,False,919,0.0,0.9507730007171631,0.09564628452062607,0.9662676822633297,1.0,0.0,0.9988768100738525,1.0,0.5178825998306275,1.2960487723350524,0.013057671381936888,0.0,0.02609938383102417,1.0,0.0,0.9988768100738525,0.0,0.9800363779067993,0.0,0.08344195038080215,0.0
train_107705,near150,train_107705__near150__0,8.0,False,False,984,0.0,0.9658339619636536,0.06350127607584,0.975609756097561,1.0,0.0,0.9962018132209778,1.0,0.754715501666069,1.1082105922698957,0.006097560975609756,0.0,0.020345063880085945,1.0,0.0,0.9962018132209778,0.0,0.985893726348877,0.0,0.08311222493648529,0.0
train_107705,far300,train_107705__far300__0,8.0,False,False,955,0.0,0.9554499387741089,0.09269578754901886,0.9675392670157068,1.0,0.0,0.9761171936988831,1.0,0.28916927754879,1.154225745201112,0.005235602094240838,0.0,0.06453114002943039,1.0,0.0,0.9761171936988831,0.0,0.9661688208580017,0.0,0.08540689945220947,0.0
train_14330,external32b,train_14330__external32b__0,0.0,True,False,424,2.474866734172715,0.6552090644836426,1.1448701620101929,0.7099056603773585,0.9716981132075472,0.0023584905660377358,0.9575650095939636,0.9858525395393372,0.0002898561407346281,3.2858991456031794,0.06367924528301887,0.0,0.8150117993354797,1.0,0.1339949518442154,0.9575650095939636,0.10673956573009491,0.6958804130554199,0.04570521414279938,0.10572933405637741,0.01882246695458889
train_115836,past50,train_115836__past50__0,6.0,False,False,2968,0.5400605582031753,0.8142492771148682,0.41331538558006287,0.8675876010781671,0.9935983827493261,0.0,1.0005159378051758,1.000003457069397,0.6306010288000107,1.359361660480499,0.01650943396226415,0.0,0.04529859498143196,1.0,0.01552587654441595,1.0005159378051758,0.01527329720556736,0.974560022354126,0.01378556527197361,0.08335211873054504,0.0013473497238010168
train_115836,near150,train_115836__near150__0,6.0,False,False,1053,0.5400605582031753,0.8866409659385681,0.2227947860956192,0.9240265906932573,1.0,0.0,0.9949952363967896,0.9999998807907104,0.6911023306846619,1.3161998653411873,0.012345679012345678,0.0,0.032685041427612305,1.0,0.009861912578344345,0.9949952363967896,0.009593488648533821,0.977281928062439,0.008527157828211784,0.08344905823469162,0.0008646311471238732
train_115836,far300,train_115836__far300__1,6.0,False,False,985,0.5400605582031753,0.8152435421943665,0.3474280834197998,0.8812182741116751,0.9979695431472081,0.0,1.0071228742599487,0.9997879862785339,0.14975133299827575,3.718019266128538,0.05583756345177665,0.0,0.18096157908439636,1.0,0.01568490080535412,1.0071228742599487,0.016618357971310616,0.865013062953949,0.008930758573114872,0.08943184465169907,0.001686184317804873
train_86945,external32b,train_86945__external32b__0,0.0,True,False,2848,2.474866734172715,0.6626443266868591,0.8665778636932373,0.7405196629213483,0.9884129213483146,0.0,0.9665263295173645,0.9922849535942078,0.008435803977772592,4.633838644027727,0.07970505617977527,0.00035112359550561797,0.5071408152580261,1.0,0.12732520699501038,0.9665263295173645,0.10711582005023956,0.7297099828720093,0.05478404462337494,0.10323389619588852,0.017115667462348938
train_40924,far300,train_40924__far300__3,1.0,True,False,2327,1.6201816746095261,0.8195164799690247,0.3538748323917389,0.8848302535453374,0.9969918349806618,0.0,0.9995539784431458,0.9996711015701294,0.2969680643081665,2.3021325349807724,0.04340352385045122,0.0,0.13346640765666962,1.0,0.0454428493976593,0.9995539784431458,0.04785006120800972,0.8964233994483948,0.029059138149023056,0.08746872842311859,0.004521575290709734
train_2291,external32b,train_2291__external32b__0,0.0,True,False,917,2.474866734172715,0.7845691442489624,0.6845545768737793,0.816793893129771,0.990185387131952,0.0010905125408942203,0.9463131427764893,0.999992311000824,0.001111044832505286,2.8071887397766138,0.04471101417666303,0.0,0.4696826934814453,1.0,0.08408067375421524,0.9463131427764893,0.05662715435028076,0.8113192915916443,0.02877984568476677,0.09684337675571442,0.011851674877107143
train_27949,far300,train_27949__far300__1,0.0,True,False,1938,2.474866734172715,0.789275586605072,0.4068799316883087,0.8663570691434469,0.999484004127967,0.0,0.9897491931915283,0.9974249601364136,0.21530521765351296,2.992197334766383,0.06037151702786378,0.0,0.17384831607341766,1.0,0.08136163651943207,0.9897491931915283,0.07988603413105011,0.8647462129592896,0.04938562959432602,0.08875583112239838,0.00832454301416874
train_21877,past50,train_21877__past50__2,0.0,True,False,247,2.474866734172715,0.8166117072105408,0.41136565804481506,0.8704453441295547,1.0,0.0,0.9723785519599915,1.0,0.39058881998062134,1.4200380229949934,0.016194331983805668,0.0,0.07606936991214752,1.0,0.0726156011223793,0.9723785519599915,0.06270289421081543,0.9479692578315735,0.05641061067581177,0.08621756732463837,0.0072100176475942135
train_21877,external32b,train_21877__external32b__0,0.0,True,False,252,2.474866734172715,0.6993499994277954,1.080768346786499,0.7380952380952381,0.9880952380952381,0.0,1.0211409330368042,0.9966025352478027,0.0006952849798835814,7.077337069511447,0.07936507936507936,0.0,0.8765744566917419,1.0,0.11885854601860046,1.0211409330368042,0.09907295554876328,0.7010194659233093,0.03427056968212128,0.09793511778116226,0.014974595978856087
train_66944,past50,train_66944__past50__3,4.0,False,False,120,0.9354125966967592,0.7111486792564392,0.6892078518867493,0.8,0.9833333333333333,0.0,1.0209376811981201,1.000001072883606,0.42258494943380354,1.5734290421009067,0.03333333333333333,0.0,0.11258421093225479,1.0,0.043109141290187836,1.0209376811981201,0.04307536408305168,0.9352424740791321,0.03600531443953514,0.08536531031131744,0.0039586215279996395
train_66944,near150,train_66944__near150__2,4.0,False,False,225,0.9354125966967592,0.818720281124115,0.3421628177165985,0.9022222222222223,1.0,0.0,1.0076854228973389,0.9999781250953674,0.6861097002029419,1.5353092288970942,0.02666666666666667,0.0,0.04800985008478165,1.0,0.026817673817276955,1.0076854228973389,0.027452616021037102,0.9660327434539795,0.023028941825032234,0.08313991874456406,0.002289300551638007
train_66944,far300,train_66944__far300__1,4.0,False,False,339,0.9354125966967592,0.7521071434020996,0.4813971519470215,0.8348082595870207,0.9970501474926253,0.0,1.0234885215759277,0.9913973808288574,0.1466468721628189,2.1644940328598032,0.061946902654867256,0.0,0.24091404676437378,1.0,0.03651275858283043,1.0234885215759277,0.04137038066983223,0.8361416459083557,0.021229920908808708,0.09134896844625473,0.0038843308575451374
train_81883,past50,train_81883__past50__1,3.0,False,False,1221,0.9354125966967592,0.7730138301849365,0.4872514009475708,0.8304668304668305,0.9934479934479934,0.0,1.000034213066101,1.0000016689300537,0.6146767377853394,1.5146254777908323,0.02375102375102375,0.0,0.057447124272584915,1.0,0.03299904242157936,1.000034213066101,0.032416798174381256,0.9635123014450073,0.028499025851488113,0.08354146033525467,0.0028698891401290894
train_81883,near150,train_81883__near150__0,3.0,False,False,2011,0.9354125966967592,0.7288397550582886,0.5972827076911926,0.8055693684733963,0.9940328194927897,0.0,0.9996362328529358,0.9999948740005493,0.7139902353286743,1.4076424360275281,0.019890601690701143,0.0,0.0496232733130455,1.0,0.038656581193208694,0.9996362328529358,0.038655057549476624,0.971057116985321,0.03522291034460068,0.08320271223783493,0.0032549852039664984
train_81883,far300,train_81883__far300__3,3.0,False,False,1876,0.9354125966967592,0.7995244860649109,0.3799319863319397,0.8688699360341151,0.9994669509594882,0.0,0.9978689551353455,0.9995943307876587,0.2362385168671608,3.0372151732444763,0.05223880597014925,0.0,0.16550229489803314,1.0,0.029146580025553703,0.9978689551353455,0.029808759689331055,0.8706013560295105,0.017365172505378723,0.0893249362707138,0.0030743733514100313
train_86768,past50,train_86768__past50__0,7.0,False,True,636,0.0,0.9739383459091187,0.04136631265282631,0.9858490566037735,1.0,0.0,1.0098317861557007,1.0,0.7724081039428711,1.581932705640792,0.015723270440251572,0.0,0.018280023708939552,1.0,0.0,1.0098317861557007,0.0,0.982057511806488,0.0,0.08245884627103806,0.0
train_86768,near150,train_86768__near150__0,7.0,False,True,463,0.0,0.9660122990608215,0.05452614650130272,0.980561555075594,1.0,0.0,1.0038783550262451,1.0,0.7075647962093353,1.5503319668769837,0.019438444924406047,0.0,0.026749692857265472,1.0,0.0,1.0038783550262451,0.0,0.971696138381958,0.0,0.08308790624141693,0.0
train_86768,far300,train_86768__far300__0,7.0,False,True,521,0.0,0.9025233387947083,0.2382667511701584,0.9232245681381958,1.0,0.0,0.9878224730491638,1.0,0.0368362233042717,2.031794524192804,0.02111324376199616,0.0,0.1898173987865448,1.0,0.0,0.9878224730491638,0.0,0.9154626727104187,0.0,0.08910772204399109,0.0
train_86768,external32b,train_86768__external32b__0,7.0,False,True,708,0.0,0.8738942742347717,0.46464046835899353,0.8799435028248588,0.9915254237288136,0.0,1.0605376958847046,1.0,0.0016065933241043242,2.461324288845052,0.03389830508474576,0.0,0.37653112411499023,1.0,0.0,1.0605376958847046,0.0,0.8704382181167603,0.0,0.08982980996370316,0.0
train_108906,past50,train_108906__past50__3,1.0,True,False,1218,1.6201816746095261,0.822436511516571,0.37151479721069336,0.8817733990147784,0.9958949096880131,0.0,1.0012613534927368,1.0000009536743164,0.6960899251699447,1.3108627867698666,0.015599343185550082,0.0,0.03714810311794281,1.0,0.04468369483947754,1.0012613534927368,0.04464838653802872,0.978128969669342,0.04019467532634735,0.08310174196958542,0.0038021402433514595
train_108906,near150,train_108906__near150__3,1.0,True,False,1318,1.6201816746095261,0.8666450381278992,0.25921398401260376,0.9066767830045523,1.0,0.0,1.0017271041870117,0.9999970197677612,0.8057131105661393,1.2739171516895291,0.009863429438543247,0.0,0.024293579161167145,1.0,0.033829014748334885,1.0017271041870117,0.0344834178686142,0.9869851469993591,0.03128041326999664,0.08280938118696213,0.00280581577681005
train_108906,external32b,train_108906__external32b__0,1.0,True,False,2218,1.6201816746095261,0.6935272216796875,0.8018749356269836,0.7718665464382326,0.9828674481514879,0.001352569882777277,0.9713709354400635,0.9964540600776672,0.006949635916389526,4.352072114944455,0.07258791704238052,0.0,0.4694575369358063,1.0,0.07527359575033188,0.9713709354400635,0.061010196805000305,0.753101646900177,0.03250027075409889,0.10045697540044785,0.009922884404659271
train_116678,past50,train_116678__past50__3,1.0,True,False,1792,1.6201816746095261,0.7889126539230347,0.4698789417743683,0.8515625,0.9944196428571429,0.0011160714285714285,0.9989365935325623,1.0000032186508179,0.6565559059381485,1.41180840730667,0.016741071428571428,0.0,0.04780564829707146,1.0,0.052511684596538544,0.9989365935325623,0.05128564313054085,0.9742069244384766,0.046849966049194336,0.08334701508283615,0.004543024580925703
train_116678,near150,train_116678__near150__2,1.0,True,False,1461,1.6201816746095261,0.8044013381004333,0.4053099453449249,0.867214236824093,0.9958932238193019,0.0006844626967830253,0.9993773698806763,1.0,0.7238217353820801,1.3384587049484253,0.017111567419575632,0.0,0.03755679354071617,1.0,0.04881477728486061,0.9993773698806763,0.048514723777770996,0.9748052358627319,0.043743863701820374,0.08308731764554977,0.0041306293569505215
train_116678,far300,train_116678__far300__0,1.0,True,False,2408,1.6201816746095261,0.8427798748016357,0.297187477350235,0.901578073089701,0.9991694352159468,0.0,0.9848401546478271,0.9999130368232727,0.29066348731517794,2.1222972130775335,0.03156146179401993,0.0,0.12275052070617676,1.0,0.03993901610374451,0.9848401546478271,0.0389910526573658,0.9103732109069824,0.025872716680169106,0.08782108873128891,0.004160643555223942
train_87224,near150,train_87224__near150__3,0.0,True,False,869,2.474866734172715,0.8567140102386475,0.3293142318725586,0.8998849252013809,0.9942462600690449,0.0,0.9962024092674255,1.0,0.6322023868560791,1.3302751541137667,0.014959723820483314,0.0,0.03690948337316513,1.0,0.054883923381567,0.9962024092674255,0.05342978611588478,0.9736590385437012,0.04738057777285576,0.08351273834705353,0.004811957012861967
train_87224,far300,train_87224__far300__2,0.0,True,False,782,2.474866734172715,0.8705189228057861,0.2758287191390991,0.9156010230179028,0.9974424552429667,0.0,0.9739651679992676,0.9999886751174927,0.09911089949309829,2.3592049050331028,0.04092071611253197,0.0,0.1772516369819641,1.0,0.05127799138426781,0.9739651679992676,0.04190390184521675,0.8894044756889343,0.024692803621292114,0.08877874910831451,0.006028478965163231
train_87224,external32b,train_87224__external32b__1,0.0,True,False,3699,2.474866734172715,0.7491948008537292,0.6176097989082336,0.813463098134631,0.9921600432549338,0.0,1.013906478881836,0.9993117451667786,0.027862577587366107,4.207090272903442,0.06839686401730197,0.0,0.36119091510772705,1.0,0.0955934226512909,1.013906478881836,0.09038740396499634,0.7931655645370483,0.04205436632037163,0.09761201590299606,0.012775934301316738
train_5403,external32b,train_5403__external32b__1,0.0,True,False,2581,2.474866734172715,0.7724716067314148,0.6437161564826965,0.8225493994575745,0.9841146842309183,0.0,0.9502401351928711,0.999897837638855,0.009023411199450493,3.3653037071227625,0.0581170089112747,0.0,0.38899338245391846,1.0,0.08645176887512207,0.9502401351928711,0.06110703572630882,0.802017092704773,0.03244689106941223,0.09732156991958618,0.012006604112684727
train_96270,past50,train_96270__past50__2,8.0,False,False,308,0.0,0.7335634827613831,0.5724117159843445,0.801948051948052,0.9935064935064936,0.0,1.027254581451416,1.0000135898590088,0.7594578784704208,1.6328502297401428,0.025974025974025976,0.0,0.056600745767354965,1.0,0.0,1.027254581451416,0.0,0.9676476120948792,0.0,0.0826241597533226,0.0
train_96270,near150,train_96270__near150__0,8.0,False,False,395,0.0,0.7538285255432129,0.5616604089736938,0.830379746835443,0.9924050632911392,0.002531645569620253,0.9937605261802673,0.9998325109481812,0.7336891758441925,1.2867933797836306,0.010126582278481013,0.0,0.049393780529499054,1.0,0.0,0.9937605261802673,0.0,0.9773895144462585,0.0,0.08372253179550171,0.0
train_12413,far300,train_12413__far300__1,0.0,True,False,342,2.474866734172715,0.9335092306137085,0.1845424324274063,0.9444444444444444,1.0,0.0,0.9510921239852905,1.0,0.019219873156398535,1.4456177639961076,0.011695906432748537,0.0,0.17362724244594574,1.0,0.027972744777798653,0.9510921239852905,0.009572735987603664,0.9283519387245178,0.007852377369999886,0.0882016196846962,0.004111153539270163
train_34841,past50,train_34841__past50__0,7.0,False,True,93,0.35355239059610216,0.8348588943481445,0.3386783003807068,0.8279569892473119,1.0,0.0,1.0287142992019653,1.0000008344650269,0.1055479320883751,2.580617771148681,0.08602150537634409,0.0,0.1626652330160141,1.0,0.009631231427192688,1.0287142992019653,0.010408254340291023,0.8674221038818359,0.0037805563770234585,0.08711642771959305,0.0010566646233201027
train_34841,near150,train_34841__near150__0,7.0,False,True,272,0.35355239059610216,0.8138618469238281,0.37528252601623535,0.8639705882352942,1.0,0.0,1.006392002105713,0.9999940395355225,0.42590809494256976,1.9151108646392823,0.04044117647058824,0.0,0.08995793014764786,1.0,0.010656614787876606,1.006392002105713,0.01118522323668003,0.9340294599533081,0.007744126487523317,0.08443867415189743,0.0009518899023532867
train_34841,far300,train_34841__far300__0,7.0,False,True,170,0.35355239059610216,0.8716405630111694,0.3615638017654419,0.9,1.0,0.0,0.919585645198822,1.0,0.016903762714937327,1.6247436881065374,0.041176470588235294,0.0,0.3202119469642639,1.0,0.007732124999165535,0.919585645198822,0.0029799798503518105,0.8550700545310974,0.002387795364484191,0.09296263009309769,0.001172840828076005
train_34841,external32b,train_34841__external32b__1,7.0,False,True,152,0.35355239059610216,0.801779568195343,0.8631245493888855,0.8289473684210527,0.993421052631579,0.0,0.8802458047866821,1.0,0.0001813258437323384,2.4221154093742387,0.03289473684210526,0.0,0.7007690072059631,1.0,0.011881224811077118,0.8802458047866821,0.0039916690438985825,0.8070348501205444,0.002785066142678261,0.09197738021612167,0.0014695527497678995
train_108821,past50,train_108821__past50__3,3.0,False,False,436,1.2076123955202949,0.8386587500572205,0.33558911085128784,0.8807339449541285,1.0,0.0,1.0008020401000977,1.000000238418579,0.48979443311691284,1.5495909273624393,0.027522935779816515,0.0,0.05821612849831581,1.0,0.031243659555912018,1.0008020401000977,0.030869685113430023,0.9563069343566895,0.024728450924158096,0.08391672372817993,0.0028127185069024563
train_49576,past50,train_49576__past50__3,3.0,False,False,1092,0.9354125966967592,0.8331590294837952,0.34260544180870056,0.8754578754578755,0.9990842490842491,0.0,1.003806710243225,1.0000007152557373,0.6063069587945938,1.4171095216274259,0.022893772893772892,0.0,0.049152176827192307,1.0,0.024352960288524628,1.003806710243225,0.024083783850073814,0.9696633815765381,0.020600993186235428,0.08328013867139816,0.0021358237136155367
train_49576,near150,train_49576__near150__0,3.0,False,False,637,0.9354125966967592,0.9123162627220154,0.1704346388578415,0.9419152276295133,1.0,0.0,0.9929371476173401,1.0,0.630846803188324,1.2906780195236203,0.01098901098901099,0.0,0.037834953516721725,1.0,0.013228540308773518,0.9929371476173401,0.012393889017403126,0.9765310883522034,0.010713080875575542,0.08353480696678162,0.0011898488737642765
train_49576,far300,train_49576__far300__0,3.0,False,False,880,0.9354125966967592,0.8367351293563843,0.34873777627944946,0.865909090909091,1.0,0.0,0.9614623785018921,0.9999847412109375,0.10855719782412053,2.0688270878791934,0.03636363636363636,0.0,0.1920858919620514,1.0,0.024315031245350838,0.9614623785018921,0.018312055617570877,0.8756025433540344,0.012526673264801502,0.0925014317035675,0.0031828510109335184
train_104081,past50,train_104081__past50__0,2.0,True,False,285,1.2076123955202949,0.8626455068588257,0.28604334592819214,0.9052631578947369,1.0,0.0,0.9955350160598755,1.0000003576278687,0.5303575372695922,1.3899709558486961,0.02456140350877193,0.0,0.05281288921833038,1.0,0.02616020292043686,0.9955350160598755,0.024720370769500732,0.9604220390319824,0.020961012691259384,0.08392774313688278,0.0023966857697814703
train_104081,far300,train_104081__far300__0,2.0,True,False,624,1.2076123955202949,0.7749964594841003,0.47334906458854675,0.8461538461538461,0.9967948717948718,0.0,1.0333805084228516,0.9978998899459839,0.05121916897594932,5.418188729286169,0.0673076923076923,0.0,0.27833619713783264,1.0,0.04262460768222809,1.0333805084228516,0.04802718758583069,0.8245757818222046,0.021071957424283028,0.09154569357633591,0.004715270362794399
train_104081,external32b,train_104081__external32b__0,2.0,True,False,1038,1.2076123955202949,0.6977753043174744,0.8829514384269714,0.7427745664739884,0.9759152215799615,0.0019267822736030828,0.9530651569366455,0.9991793632507324,0.0055080324830487385,4.031112093925445,0.08670520231213873,0.0,0.5198029279708862,1.0,0.05602988228201866,0.9530651569366455,0.04084208235144615,0.7403196692466736,0.021567268297076225,0.10043980181217194,0.007655394729226828
train_64033,past50,train_64033__past50__3,3.0,False,False,537,1.2076123955202949,0.7645617723464966,0.566600501537323,0.8342644320297952,0.9851024208566108,0.0,0.9934677481651306,1.000000238418579,0.6496709704399108,1.3019490098953241,0.0111731843575419,0.0,0.048013459891080856,1.0,0.043126050382852554,0.9934677481651306,0.04232232645153999,0.9774431586265564,0.03974822163581848,0.08369915932416916,0.003702071262523532
train_64033,near150,train_64033__near150__0,3.0,False,False,554,1.2076123955202949,0.7846224904060364,0.4720131754875183,0.8592057761732852,0.9945848375451264,0.0,0.9951487183570862,0.9999979138374329,0.7523744171857834,1.2848685014247907,0.010830324909747292,0.0,0.04493403434753418,1.0,0.03979300707578659,0.9951487183570862,0.03897816315293312,0.979036271572113,0.03667705878615379,0.08352505415678024,0.0034298489335924387
train_64033,far300,train_64033__far300__1,3.0,False,False,1082,1.2076123955202949,0.7381167411804199,0.5795155167579651,0.8040665434380776,0.9916820702402958,0.0009242144177449168,1.0097540616989136,0.9989662170410156,0.15781840696930885,2.5417909240722705,0.07393715341959335,0.0,0.192656010389328,1.0,0.048298873007297516,1.0097540616989136,0.051053810864686966,0.8491135239601135,0.028845030814409256,0.0892893373966217,0.004920612554997206
train_27028,past50,train_27028__past50__0,8.0,False,True,281,0.0,0.9604896306991577,0.06681203097105026,0.9822064056939501,1.0,0.0,0.999904990196228,1.0,0.6201837658882141,1.5213161468505854,0.017793594306049824,0.0,0.029516905546188354,1.0,0.0,0.999904990196228,0.0,0.9717790484428406,0.0,0.08345261216163635,0.0
train_27028,near150,train_27028__near150__0,8.0,False,True,395,0.0,0.9542142152786255,0.08866847306489944,0.9670886075949368,1.0,0.0,1.008151650428772,1.0,0.6421903145313262,1.17729896068573,0.007594936708860759,0.0,0.02657327987253666,1.0,0.0,1.008151650428772,0.0,0.9847027063369751,0.0,0.08330849558115005,0.0
train_27028,far300,train_27028__far300__0,8.0,False,True,469,0.0,0.9239143133163452,0.1892806887626648,0.9445628997867804,0.997867803837953,0.0,1.3091504573822021,1.0,0.19914650082588195,2.2416699504852287,0.031982942430703626,0.0,0.1420312523841858,1.0,0.0,1.3091504573822021,0.0,0.9275181293487549,0.0,0.08467703312635422,0.0
train_27028,external32b,train_27028__external32b__0,8.0,False,True,425,0.0,0.8282245397567749,0.6071571111679077,0.8376470588235294,0.9952941176470588,0.0,0.9302288293838501,1.0,0.001266529024578631,1.9590005302429194,0.03764705882352941,0.0,0.49192434549331665,1.0,0.0,0.9302288293838501,0.0,0.8217502236366272,0.0,0.09524349123239517,0.0
train_66981,past50,train_66981__past50__0,5.0,False,False,669,0.724567437312177,0.9369711875915527,0.11440898478031158,0.9521674140508222,1.0,0.0,0.9963201880455017,1.0,0.637524471282959,1.2612528705596953,0.01046337817638266,0.0,0.03141499683260918,1.0,0.007545119151473045,0.9963201880455017,0.0071476479060947895,0.9815084338188171,0.005974548403173685,0.08335836231708527,0.0006922781467437744
train_66981,near150,train_66981__near150__0,5.0,False,False,1047,0.724567437312177,0.9364784359931946,0.1253664344549179,0.9551098376313276,1.0,0.0,0.9980500340461731,1.0,0.7329212629795074,1.2782132673263535,0.010506208213944603,0.0,0.023698266595602036,1.0,0.0074953739531338215,0.9980500340461731,0.00729712238535285,0.9813429713249207,0.0060412026941776276,0.08310795575380325,0.0006596670136786997
train_66981,far300,train_66981__far300__1,5.0,False,False,1970,0.724567437312177,0.9600382447242737,0.07932960987091064,0.9710659898477157,1.0,0.0,0.9935919642448425,1.0,0.39091539144516,1.3304685819148996,0.01116751269035533,0.0,0.05434437096118927,1.0,0.004818362649530172,0.9935919642448425,0.004320601467043161,0.9655868411064148,0.002437622519209981,0.08479102700948715,0.0005763469380326569
train_21004,past50,train_21004__past50__1,0.0,True,False,588,2.474866734172715,0.7695280313491821,0.5463150143623352,0.8282312925170068,0.9897959183673469,0.0,1.0065745115280151,1.0000015497207642,0.6666898262500763,1.420137357711792,0.017006802721088437,0.0,0.05143284425139427,1.0,0.0871114432811737,1.0065745115280151,0.08812089264392853,0.9793691635131836,0.07990608364343643,0.08300919830799103,0.007383291609585285
train_21004,near150,train_21004__near150__2,0.0,True,False,502,2.474866734172715,0.8021212816238403,0.3793807923793793,0.8645418326693227,1.0,0.0,1.0045109987258911,0.9999962449073792,0.6580402952432632,1.5040421926975258,0.02390438247011952,0.0,0.056564949452877045,1.0,0.07787889987230301,1.0045109987258911,0.0788055807352066,0.9697554111480713,0.06867030262947083,0.08306705206632614,0.006586235482245684
train_93880,past50,train_93880__past50__3,2.0,True,False,307,1.6201816746095261,0.8826819062232971,0.23721055686473846,0.9087947882736156,1.0,0.0,1.0835556983947754,1.0000009536743164,0.5710342133045196,1.4380128049850462,0.02280130293159609,0.0,0.059235699474811554,1.0,0.03116322122514248,1.0835556983947754,0.041967377066612244,0.9692878127098083,0.025142749771475792,0.0832102969288826,0.0028278175741434097
train_13691,past50,train_13691__past50__1,3.0,False,True,474,0.9354125966967592,0.9193156361579895,0.14700090885162354,0.9451476793248945,1.0,0.0,0.9930422306060791,1.000000238418579,0.5186764001846313,1.2667014348506904,0.010548523206751054,0.0,0.038313448429107666,1.0,0.012294978834688663,0.9930422306060791,0.010978097096085548,0.97785884141922,0.00952972937375307,0.08393118530511856,0.0012086157221347094
train_13691,near150,train_13691__near150__1,3.0,False,True,457,0.9354125966967592,0.8954851031303406,0.2127458155155182,0.9190371991247265,1.0,0.0,1.0105128288269043,1.0,0.7157615756988526,1.6238238573074337,0.024070021881838075,0.0,0.042762625962495804,1.0,0.016096964478492737,1.0105128288269043,0.017369896173477173,0.9670112133026123,0.012229879386723042,0.08293943107128143,0.0013719742419198155
train_13691,far300,train_13691__far300__0,3.0,False,True,651,0.9354125966967592,0.8516043424606323,0.31171879172325134,0.8863287250384024,1.0,0.0,1.1267993450164795,0.9998973608016968,0.054115306586027145,3.0464998483657837,0.03379416282642089,0.0,0.21810828149318695,1.0,0.022377002984285355,1.1267993450164795,0.03914627805352211,0.8739898800849915,0.010312131606042385,0.09251771122217178,0.0029540082905441523
train_13691,external32b,train_13691__external32b__2,3.0,False,True,769,0.9354125966967592,0.7873666882514954,0.6795843243598938,0.8244473342002601,0.988296488946684,0.0,0.9806836247444153,0.999992311000824,0.003233346501365304,2.961547603607174,0.05851755526657997,0.0,0.5068231821060181,1.0,0.032219573855400085,0.9806836247444153,0.022998861968517303,0.7923198938369751,0.010381052270531654,0.09606901556253433,0.004455525428056717
train_101233,near150,train_101233__near150__0,1.0,True,False,540,2.474866734172715,0.7845013737678528,0.44974076747894287,0.8518518518518519,0.9981481481481481,0.0,1.0000746250152588,0.9999679327011108,0.5984367924928665,1.5369321632385267,0.03333333333333333,0.0,0.0734362080693245,1.0,0.08375830948352814,1.0000746250152588,0.08365246653556824,0.9490569233894348,0.06924334168434143,0.08352713286876678,0.007171302568167448
train_101233,far300,train_101233__far300__1,1.0,True,False,411,2.474866734172715,0.8334609270095825,0.3685908615589142,0.8905109489051095,1.0,0.0,0.9652594327926636,0.9987568259239197,0.05003612376749514,2.7329516410827495,0.0364963503649635,0.0,0.2420022338628769,1.0,0.06660187989473343,0.9652594327926636,0.049062859266996384,0.8617188930511475,0.03353605046868324,0.0920230895280838,0.008281057700514793
train_101233,external32b,train_101233__external32b__1,1.0,True,False,325,2.474866734172715,0.7695450782775879,0.8775378465652466,0.803076923076923,0.9784615384615385,0.0,1.0300285816192627,0.9999809265136719,2.3990043919184247e-05,3.511445169448847,0.08,0.0,0.745732307434082,1.0,0.09103168547153473,1.0300285816192627,0.0673072338104248,0.7537860870361328,0.0262595284730196,0.09051397442817688,0.010150029323995113
train_85463,near150,train_85463__near150__2,6.0,False,False,1928,0.35355239059610216,0.8026776313781738,0.4576091170310974,0.8594398340248963,0.9937759336099585,0.0005186721991701245,0.9998671412467957,1.0,0.6899638313055039,1.363095520734787,0.015560165975103735,0.0,0.04003318399190903,1.0,0.010629178956151009,0.9998671412467957,0.010621570982038975,0.9771584868431091,0.009581073187291622,0.08311206102371216,0.0008991255308501422
train_85463,far300,train_85463__far300__3,6.0,False,False,2029,0.35355239059610216,0.8931807279586792,0.2003858983516693,0.9310004928536225,0.9990142927550517,0.0,1.0079833269119263,0.999984860420227,0.3094680202007294,2.3973470211029055,0.026121241991128634,0.0,0.10590724647045135,1.0,0.006075397599488497,1.0079833269119263,0.006792795844376087,0.926051139831543,0.0036035925149917603,0.08664658665657043,0.0006475518457591534
train_14057,past50,train_14057__past50__1,8.0,False,True,280,0.0,0.9499964118003845,0.0941970944404602,0.9678571428571429,1.0,0.0,1.0030877590179443,1.0,0.7484115600585938,1.3516220510005919,0.014285714285714285,0.0,0.021346982568502426,1.0,0.0,1.0030877590179443,0.0,0.9806926250457764,0.0,0.0828382596373558,0.0
train_14057,near150,train_14057__near150__0,8.0,False,True,364,0.0,0.9488042593002319,0.0950888842344284,0.9725274725274725,1.0,0.0,0.9863417148590088,1.0,0.5285856327414512,1.1162740719318391,0.005494505494505495,0.0,0.04125875607132912,1.0,0.0,0.9863417148590088,0.0,0.9773918390274048,0.0,0.08394491672515869,0.0
train_14057,far300,train_14057__far300__0,8.0,False,True,473,0.0,0.9431827068328857,0.14226187765598297,0.959830866807611,1.0,0.0,0.9872899651527405,1.0,0.0367053273320198,1.8236857938766433,0.019027484143763214,0.0,0.11814644932746887,1.0,0.0,0.9872899651527405,0.0,0.9446901679039001,0.0,0.08523894101381302,0.0
train_14057,external32b,train_14057__external32b__0,8.0,False,True,386,0.0,0.8492113947868347,0.5171928405761719,0.8704663212435233,1.0,0.0,0.9538174271583557,1.0,0.0017705120146274567,3.718114781379694,0.031088082901554404,0.0,0.43191391229629517,1.0,0.0,0.9538174271583557,0.0,0.8462370038032532,0.0,0.09187579900026321,0.0
train_112495,past50,train_112495__past50__1,2.0,True,True,1425,1.2076123955202949,0.6867544054985046,0.7674270272254944,0.7621052631578947,0.9824561403508771,0.0007017543859649122,0.9941849708557129,1.0000020265579224,0.6231727766990661,1.4386986541748046,0.025964912280701753,0.0,0.0680423229932785,1.0,0.05722099915146828,0.9941849708557129,0.05597541853785515,0.9563528895378113,0.05055250599980354,0.08400093764066696,0.004956691991537809
train_112495,near150,train_112495__near150__2,2.0,True,True,1303,1.2076123955202949,0.8409445285797119,0.30870527029037476,0.8894858019953953,0.9976976208749041,0.0,0.9966302514076233,0.9999963641166687,0.6740126943588257,1.32932877779007,0.015349194167306216,0.0,0.04165920615196228,1.0,0.03014816716313362,0.9966302514076233,0.029633669182658195,0.9745085835456848,0.02650177851319313,0.0833563432097435,0.002589950105175376
train_112495,far300,train_112495__far300__3,2.0,True,True,1560,1.2076123955202949,0.7262648344039917,0.5639035105705261,0.8108974358974359,0.9974358974358974,0.0,1.0114866495132446,0.9911405444145203,0.1485768073797226,3.849491031169906,0.07115384615384615,0.0,0.22586460411548615,1.0,0.0512150414288044,1.0114866495132446,0.05572005361318588,0.8283113837242126,0.030094753950834274,0.09124894440174103,0.005333521403372288
train_112495,external32b,train_112495__external32b__2,2.0,True,True,2630,1.2076123955202949,0.7773239016532898,0.6115236282348633,0.8247148288973384,0.9874524714828897,0.00038022813688212925,0.978966236114502,0.9999863505363464,0.007699548620730638,3.384212093353272,0.05817490494296578,0.0,0.3902755081653595,1.0,0.041741080582141876,0.978966236114502,0.03191167116165161,0.8102964162826538,0.01662496291100979,0.09604958444833755,0.00566830113530159
train_25233,near150,train_25233__near150__1,0.0,True,False,436,2.474866734172715,0.7902788519859314,0.3891414999961853,0.8577981651376146,1.0,0.0,1.0642786026000977,0.9999879598617554,0.6916422218084335,1.531763172149657,0.027522935779816515,0.0,0.058563534170389175,1.0,0.08141820877790451,1.0642786026000977,0.08556772768497467,0.9655526280403137,0.07343076914548874,0.08273066580295563,0.00672868313267827
train_25233,far300,train_25233__far300__1,0.0,True,False,414,2.474866734172715,0.8146689534187317,0.3864969313144684,0.8743961352657005,0.9951690821256038,0.0,0.97409987449646,0.9987144470214844,0.1017707885056734,2.5454624247550965,0.050724637681159424,0.0,0.20983919501304626,1.0,0.07223521173000336,0.97409987449646,0.06500221788883209,0.8667659163475037,0.03945300728082657,0.09013812988996506,0.008132954128086567
train_63117,near150,train_63117__near150__2,2.0,True,False,1641,1.6201816746095261,0.8498913645744324,0.31375813484191895,0.9049360146252285,0.9969530773918343,0.0,0.999491810798645,0.9999990463256836,0.7157708764076233,1.3165320158004745,0.014015843997562462,0.0,0.032043084502220154,1.0,0.03761829808354378,0.999491810798645,0.037393197417259216,0.9782828092575073,0.0337102971971035,0.08317765593528748,0.0032099701929837465
train_63117,far300,train_63117__far300__1,2.0,True,False,1165,1.6201816746095261,0.8539632558822632,0.30208081007003784,0.9030042918454936,0.9991416309012876,0.0,0.9660958647727966,0.9999773502349854,0.15342303782701497,2.15258346557617,0.034334763948497854,0.0,0.15460772812366486,1.0,0.036965202540159225,0.9660958647727966,0.03140440955758095,0.8944593667984009,0.020505212247371674,0.08889729529619217,0.004128812346607447
train_91014,near150,train_91014__near150__1,0.0,True,False,854,2.474866734172715,0.8188862204551697,0.3589491844177246,0.8676814988290398,0.9988290398126464,0.0,0.9971840977668762,0.9999971985816956,0.6948504394292832,1.3330680954456333,0.01405152224824356,0.0,0.03772034868597984,1.0,0.06964673101902008,0.9971840977668762,0.06879180669784546,0.9776046872138977,0.06415834277868271,0.08336430042982101,0.00596564169973135
train_91014,far300,train_91014__far300__1,0.0,True,False,1921,2.474866734172715,0.8006812334060669,0.3927525579929352,0.8714211348256117,0.9989588755856325,0.0,0.9865220785140991,0.9993717074394226,0.2586464464664459,2.709570932388293,0.045288912024986985,0.0,0.16005893051624298,1.0,0.07589259743690491,0.9865220785140991,0.075676828622818,0.880582332611084,0.04656381905078888,0.08900395035743713,0.00785659160465002
train_55943,past50,train_55943__past50__0,6.0,False,True,789,0.5400605582031753,0.8615737557411194,0.28687024116516113,0.8986058301647655,0.9961977186311787,0.0,1.0021158456802368,1.0000007152557373,0.5793199419975281,1.3632698249816897,0.012674271229404309,0.0,0.04315270110964775,1.0,0.011774604208767414,1.0021158456802368,0.011583462357521057,0.9796145558357239,0.010338286869227886,0.08352761715650558,0.0010557380737736821
train_55943,near150,train_55943__near150__0,6.0,False,True,1173,0.5400605582031753,0.8945252299308777,0.21252696216106415,0.9266837169650469,0.9982949701619779,0.0,1.0029913187026978,1.0,0.7870390439033508,1.3044897842407215,0.011935208866155157,0.0,0.02412981353700161,1.0,0.00903096329420805,1.0029913187026978,0.009135511703789234,0.985365092754364,0.008108182810246944,0.0827808678150177,0.0007599865784868598
train_55943,far300,train_55943__far300__0,6.0,False,True,1835,0.5400605582031753,0.8966779708862305,0.20980766415596008,0.929700272479564,0.9994550408719346,0.0,1.0009949207305908,0.9999929666519165,0.18322265893220901,1.9223856830596955,0.028337874659400544,0.0,0.10466837137937546,1.0,0.008889399468898773,1.0009949207305908,0.008739076554775238,0.92802494764328,0.004881963599473238,0.0870509222149849,0.001027833204716444
train_55943,external32b,train_55943__external32b__0,6.0,False,True,2580,0.5400605582031753,0.8256235122680664,0.4879043400287628,0.8593023255813953,0.9899224806201551,0.0,1.0012935400009155,0.9999904632568359,0.008405079301446676,2.906144032478336,0.04689922480620155,0.0,0.32471686601638794,1.0,0.014753309078514576,1.0012935400009155,0.012652424164116383,0.8453618884086609,0.005635419394820929,0.0932975560426712,0.002010987140238285
train_54659,past50,train_54659__past50__1,3.0,False,True,523,0.9354125966967592,0.9646286964416504,0.0678131952881813,0.9770554493307839,1.0,0.0,1.0001153945922852,1.0,0.7476598393917083,1.2415790820121757,0.0076481835564053535,0.0,0.022871630266308784,1.0,0.0054475837387144566,1.0001153945922852,0.005032750777900219,0.9874195456504822,0.004117224365472794,0.08329601585865021,0.0005575372488237917
train_54659,near150,train_54659__near150__0,3.0,False,True,1447,0.9354125966967592,0.86127769947052,0.275593638420105,0.9149965445749827,0.9986178299930891,0.0,1.001901626586914,1.0,0.7294046866893769,1.3555512809753416,0.01520387007601935,0.0,0.034881021827459335,1.0,0.020320534706115723,1.001901626586914,0.02037922851741314,0.9777281880378723,0.018030114471912384,0.08318167924880981,0.001754851546138525
train_54659,far300,train_54659__far300__1,3.0,False,True,1852,0.9354125966967592,0.8419318199157715,0.31073492765426636,0.8866090712742981,0.9989200863930886,0.0,0.9948492050170898,0.9999767541885376,0.15158211305737496,2.377739715576172,0.041576673866090715,0.0,0.13875456154346466,1.0,0.02301654778420925,0.9948492050170898,0.02250281721353531,0.897567868232727,0.013358992524445057,0.08800651133060455,0.0024586322251707315
train_54659,external32b,train_54659__external32b__0,3.0,False,True,1360,0.9354125966967592,0.804675817489624,0.6434022784233093,0.8360294117647059,0.9852941176470589,0.0,1.0285755395889282,0.9999904632568359,0.002900715097784996,4.64672462463379,0.05514705882352941,0.0,0.43040162324905396,1.0,0.028672751039266586,1.0285755395889282,0.021829238161444664,0.8192406892776489,0.009767853654921055,0.09316074103116989,0.003738932777196169
train_99299,past50,train_99299__past50__0,8.0,False,True,405,0.0,0.8988878726959229,0.21302059292793274,0.9382716049382716,1.0,0.0,0.9916609525680542,1.0,0.5172989058494568,1.464640183448791,0.024691358024691357,0.0,0.04748249426484108,1.0,0.0,0.9916609525680542,0.0,0.9554657340049744,0.0,0.08424195647239685,0.0
train_99299,near150,train_99299__near150__0,8.0,False,True,399,0.0,0.9340777397155762,0.12336807698011398,0.9649122807017544,1.0,0.0,0.9847398400306702,1.0,0.4258890753984451,1.257043502330778,0.010025062656641603,0.0,0.042893972247838974,1.0,0.0,0.9847398400306702,0.0,0.970718264579773,0.0,0.08472038805484772,0.0
train_99299,far300,train_99299__far300__0,8.0,False,True,457,0.0,0.8836848735809326,0.2757367491722107,0.9168490153172867,1.0,0.0,0.9993095993995667,0.9999995827674866,0.08390692710876466,2.1842138957977286,0.0262582056892779,0.0,0.15948477387428284,1.0,0.0,0.9993095993995667,0.0,0.9091915488243103,0.0,0.08970718830823898,0.0
train_99299,external32b,train_99299__external32b__1,8.0,False,True,358,0.0,0.7422963380813599,0.9170195460319519,0.7793296089385475,0.9860335195530726,0.0,0.9568257927894592,0.9999972581863403,0.0007028715807246047,4.13902367591858,0.0782122905027933,0.0,0.6438523530960083,1.0,0.0,0.9568257927894592,0.0,0.7505987286567688,0.0,0.09528063237667084,0.0
train_26327,past50,train_26327__past50__0,3.0,False,True,993,1.2076123955202949,0.8069800138473511,0.42224299907684326,0.8680765357502518,0.9949647532729103,0.0,1.005416989326477,1.0000176429748535,0.6834941530227661,1.453536281585694,0.019133937562940583,0.0,0.045134708285331726,1.0,0.036339934915304184,1.005416989326477,0.03614522144198418,0.9768593907356262,0.03239577263593674,0.08293231576681137,0.0031127622351050377
train_26327,near150,train_26327__near150__0,3.0,False,True,1389,1.2076123955202949,0.7372828722000122,0.5861760973930359,0.8128149748020158,0.9913606911447084,0.0007199424046076314,0.9943316578865051,0.9999791979789734,0.7151349830627441,1.278725280761718,0.010079193664506839,0.0,0.044474806636571884,1.0,0.04815341904759407,0.9943316578865051,0.04737413302063942,0.9804255366325378,0.04536934569478035,0.08342096209526062,0.004087494686245918
train_26327,far300,train_26327__far300__3,3.0,False,True,1385,1.2076123955202949,0.7333383560180664,0.5375625491142273,0.8317689530685921,0.9949458483754513,0.0,0.9982300996780396,0.9940589070320129,0.2594700920581818,2.687258815765384,0.07436823104693141,0.0,0.1799831986427307,1.0,0.04933018982410431,0.9982300996780396,0.05145392566919327,0.8443038463592529,0.03086050972342491,0.08844410628080368,0.004709206521511078
train_26327,external32b,train_26327__external32b__1,3.0,False,True,3738,1.2076123955202949,0.7221174240112305,0.7049017548561096,0.777956126270733,0.9863563402889246,0.0005350454788657035,0.9765612483024597,0.9991154670715332,0.028233494125306603,3.0604013991355905,0.06821829855537721,0.0,0.3647576570510864,1.0,0.05121872201561928,0.9765612483024597,0.04510786756873131,0.7869884371757507,0.023227684199810028,0.09881585091352463,0.006791400257498026
train_15925,past50,train_15925__past50__0,8.0,False,False,333,0.0,0.9471147060394287,0.09633513540029526,0.960960960960961,1.0,0.0,0.9973359107971191,1.0,0.46472350955009467,1.2756861019134527,0.012012012012012012,0.0,0.03900374472141266,1.0,0.0,0.9973359107971191,0.0,0.9738955497741699,0.0,0.08424586802721024,0.0
train_15925,near150,train_15925__near150__0,8.0,False,False,399,0.0,0.935617983341217,0.1279933899641037,0.9523809523809523,1.0,0.0,1.002934217453003,1.0,0.5903916847705841,1.4243408799171413,0.017543859649122806,0.0,0.03972654789686203,1.0,0.0,1.002934217453003,0.0,0.9738937020301819,0.0,0.08284664154052734,0.0
train_15925,far300,train_15925__far300__2,8.0,False,False,535,0.0,0.9414063692092896,0.1275361031293869,0.9607476635514018,1.0,0.0,1.0157418251037598,1.0,0.18722938627004623,1.5916757130622763,0.016822429906542057,0.0,0.1043136864900589,1.0,0.0,1.0157418251037598,0.0,0.9471977949142456,0.0,0.08542989939451218,0.0
train_34550,near150,train_34550__near150__2,0.0,True,False,911,2.474866734172715,0.831894040107727,0.3407103717327118,0.8836443468715697,0.9978046103183315,0.0,0.9977818131446838,0.9999989867210388,0.6444339871406555,1.4048779129981992,0.021953896816684963,0.0,0.04797732084989548,1.0,0.06588739156723022,0.9977818131446838,0.06588514894247055,0.9659376740455627,0.05673101544380188,0.0832909643650055,0.00557268550619483
train_34550,far300,train_34550__far300__0,0.0,True,False,1338,2.474866734172715,0.834974467754364,0.3252108693122864,0.8931240657698056,0.9985052316890882,0.0,0.9914315342903137,0.9997924566268921,0.11845569245517255,2.4277632665634075,0.04035874439461883,0.0,0.1791805773973465,1.0,0.06399377435445786,0.9914315342903137,0.06495898962020874,0.8804551959037781,0.03473947197198868,0.09057733416557312,0.007519441191107035
train_34550,external32b,train_34550__external32b__0,0.0,True,False,2952,2.474866734172715,0.7916340231895447,0.5016122460365295,0.8414634146341463,0.9969512195121951,0.0,0.9885189533233643,0.9998486042022705,0.01848170081153512,3.5635103416442213,0.056910569105691054,0.0,0.3175092339515686,1.0,0.08135578781366348,0.9885189533233643,0.06999438256025314,0.8233943581581116,0.036008432507514954,0.0950336828827858,0.010752531699836254
train_61195,near150,train_61195__near150__1,0.0,True,False,661,2.474866734172715,0.7108624577522278,0.7149098515510559,0.7881996974281392,0.9773071104387292,0.0030257186081694403,1.0104515552520752,1.0,0.6295486688613892,1.613956952095029,0.039334341906202726,0.0,0.06895291060209274,1.0,0.10781826823949814,1.0104515552520752,0.11109711974859238,0.9468669891357422,0.09158055484294891,0.08326391875743866,0.00910043716430664
train_61195,far300,train_61195__far300__0,0.0,True,False,1018,2.474866734172715,0.7612580060958862,0.521621823310852,0.8339882121807466,0.9990176817288802,0.0,0.9989607334136963,0.9982098340988159,0.09798172816634178,3.049503827095032,0.068762278978389,0.0,0.22654570639133453,1.0,0.09056110680103302,0.9989607334136963,0.09069627523422241,0.8310409188270569,0.04909002035856247,0.09179016947746277,0.010068679228425026
train_82616,near150,train_82616__near150__1,7.0,False,False,1212,0.35355239059610216,0.9373103380203247,0.11774196475744247,0.9628712871287128,0.9991749174917491,0.0,0.9995564222335815,1.0,0.7916224080324173,1.2903743159770973,0.01155115511551155,0.0,0.023434968665242195,1.0,0.0036357659846544266,0.9995564222335815,0.003654292318969965,0.9821902513504028,0.0029768627136945724,0.08292609453201294,0.00030865793814882636
train_82616,far300,train_82616__far300__2,7.0,False,False,1213,0.35355239059610216,0.919695258140564,0.15418942272663116,0.9472382522671063,1.0,0.0,1.0027145147323608,1.0,0.23780732274055483,1.9195377588272013,0.021434460016488046,0.0,0.09210921078920364,1.0,0.004610666073858738,1.0027145147323608,0.004485270939767361,0.9390934705734253,0.0026137945242226124,0.08612625300884247,0.000524597242474556
train_67550,past50,train_67550__past50__1,4.0,False,False,1322,0.724567437312177,0.8648245930671692,0.3057938516139984,0.8978819969742814,0.9962178517397882,0.0007564296520423601,0.9985184669494629,1.0000007152557373,0.6039637196063995,1.3396056914329526,0.01361573373676248,0.0,0.03683682903647423,1.0,0.015128839761018753,0.9985184669494629,0.01468459889292717,0.9781919121742249,0.013363461941480637,0.08334608376026154,0.0013297261903062463
train_67550,near150,train_67550__near150__0,4.0,False,False,682,0.724567437312177,0.8642694354057312,0.2765202820301056,0.9105571847507331,0.9970674486803519,0.0,0.9912937879562378,0.9999991655349731,0.5708935451507569,1.425174778699873,0.021994134897360705,0.0,0.047206636518239975,1.0,0.015528077259659767,0.9912937879562378,0.01518262643367052,0.956813395023346,0.012058346532285213,0.08422289788722992,0.0013989502331241965
train_67550,far300,train_67550__far300__1,4.0,False,False,1315,0.724567437312177,0.8636269569396973,0.27912402153015137,0.9041825095057034,0.9992395437262357,0.0,0.98908531665802,0.9999434351921082,0.15737979859113693,2.3860695791244457,0.03574144486692015,0.0,0.1400328427553177,1.0,0.015609027817845345,0.98908531665802,0.013806053437292576,0.9033183455467224,0.008864391595125198,0.08842414617538452,0.0017861912492662668
train_26302,past50,train_26302__past50__0,6.0,False,True,202,0.35355239059610216,0.8750923275947571,0.26744088530540466,0.9158415841584159,1.0,0.0,0.9940522909164429,1.0,0.46485075533390047,1.31099132180214,0.01485148514851485,0.0,0.060356505215168,1.0,0.007161653134971857,0.9940522909164429,0.0066532655619084835,0.9676216244697571,0.005773016717284918,0.08456435799598694,0.0006926898495294154
train_26302,near150,train_26302__near150__0,6.0,False,True,290,0.35355239059610216,0.9093900322914124,0.14865238964557648,0.9448275862068966,1.0,0.0,1.0077546834945679,1.0,0.7022430378198624,1.4910064852237723,0.013793103448275862,0.0,0.03509850800037384,1.0,0.005320427473634481,1.0077546834945679,0.005536304786801338,0.9777301549911499,0.004603506065905094,0.08298259973526001,0.0004488435806706548
train_26302,far300,train_26302__far300__0,6.0,False,True,424,0.35355239059610216,0.8413214683532715,0.3151376247406006,0.8867924528301887,1.0,0.0,0.9745305180549622,0.9998196363449097,0.11867702074348926,3.3467351937293963,0.049528301886792456,0.0,0.20533518493175507,1.0,0.009047365747392178,0.9745305180549622,0.007922046817839146,0.8642882108688354,0.004325954709202051,0.0909065455198288,0.0010825851932168007
train_26302,external32b,train_26302__external32b__0,6.0,False,True,754,0.35355239059610216,0.6866354942321777,0.9146414399147034,0.7519893899204244,0.9854111405835544,0.0,1.0057079792022705,0.9890471696853638,0.0018488174350932242,5.457758774757403,0.0649867374005305,0.0,0.6194362044334412,1.0,0.017209315672516823,1.0057079792022705,0.015614153817296028,0.7291567921638489,0.006413058843463659,0.10255671292543411,0.0023446357809007168
train_56890,near150,train_56890__near150__3,1.0,True,False,870,1.6201816746095261,0.8258238434791565,0.36026737093925476,0.8816091954022989,0.9988505747126437,0.0,0.997115969657898,0.9999874234199524,0.6757447832822799,1.3411989259719848,0.014942528735632184,0.0,0.037998050451278687,1.0,0.04426522180438042,0.997115969657898,0.044018764048814774,0.9734758138656616,0.03949227184057236,0.08344040811061859,0.0037858576979488134
train_56890,far300,train_56890__far300__2,1.0,True,False,1150,1.6201816746095261,0.8168896436691284,0.37280401587486267,0.8704347826086957,0.9965217391304347,0.0,1.0024393796920776,0.9998854398727417,0.27061185717582703,2.122473006248473,0.05217391304347826,0.0,0.13788019120693207,1.0,0.04576863348484039,1.0024393796920776,0.047002941370010376,0.8853076100349426,0.02782682701945305,0.08815076947212219,0.004780362360179424
train_56890,external32b,train_56890__external32b__0,1.0,True,False,1213,1.6201816746095261,0.6903159022331238,0.8485661149024963,0.7568013190436933,0.9826875515251443,0.0008244023083264633,0.9279525279998779,0.9976242780685425,0.004195148162543774,3.551372318267813,0.0807914262159934,0.0,0.5424980521202087,1.0,0.07689078897237778,0.9279525279998779,0.052838608622550964,0.7306759357452393,0.02946348302066326,0.10165374726057053,0.010482843033969402
train_76928,far300,train_76928__far300__1,0.0,True,False,2493,2.474866734172715,0.8032841682434082,0.3845614790916443,0.8660248696349779,0.9987966305655837,0.0,1.002416968345642,0.9998590350151062,0.28572176814079286,2.6634188842773403,0.05174488567990373,0.0,0.14907865226268768,1.0,0.07512225955724716,1.002416968345642,0.07765127718448639,0.8814604878425598,0.04607290402054787,0.08803903311491013,0.007595548871904612
train_54577,past50,train_54577__past50__0,8.0,False,False,586,0.0,0.925897479057312,0.164777472615242,0.9402730375426621,1.0,0.0,1.0013877153396606,1.0,0.5587144181132317,1.5189207792282087,0.013651877133105802,0.0,0.03390731289982796,1.0,0.0,1.0013877153396606,0.0,0.9747664332389832,0.0,0.08350437879562378,0.0
train_54577,near150,train_54577__near150__0,8.0,False,False,1888,0.0,0.9137786030769348,0.18768709897994995,0.9459745762711864,0.9978813559322034,0.0,0.9982660412788391,1.0,0.7768929064273834,1.2434220957756041,0.007944915254237288,0.0,0.0230482779443264,1.0,0.0,0.9982660412788391,0.0,0.9866312742233276,0.0,0.0829542800784111,0.0
train_54577,far300,train_54577__far300__0,8.0,False,False,1116,0.0,0.9433859586715698,0.112049400806427,0.9614695340501792,1.0,0.0,1.002953052520752,1.0,0.2600842252373695,1.6127870559692365,0.014336917562724014,0.0,0.08337961882352829,1.0,0.0,1.002953052520752,0.0,0.9542890191078186,0.0,0.08527889847755432,0.0
train_102066,past50,train_102066__past50__0,8.0,False,False,137,0.0,0.8582001328468323,0.37150806188583374,0.8832116788321168,1.0,0.0,0.982986569404602,1.0,0.4798702120780945,1.4881818103790279,0.021897810218978103,0.0,0.07506509125232697,1.0,0.0,0.982986569404602,0.0,0.9488455057144165,0.0,0.08546098321676254,0.0
train_102066,near150,train_102066__near150__0,8.0,False,False,143,0.0,0.8751791715621948,0.27856722474098206,0.8951048951048951,1.0,0.0,1.0349618196487427,1.0,0.14521765053272245,2.0985512423515367,0.027972027972027972,0.0,0.1147400364279747,1.0,0.0,1.0349618196487427,0.0,0.9430981874465942,0.0,0.08573362231254578,0.0
train_102066,far300,train_102066__far300__0,8.0,False,False,236,0.0,0.8903517127037048,0.32839635014533997,0.923728813559322,1.0,0.0,0.9746160507202148,0.9999980926513672,0.02084438279271126,1.9576356112957012,0.038135593220338986,0.0,0.19708707928657532,1.0,0.0,0.9746160507202148,0.0,0.9022583961486816,0.0,0.08660802990198135,0.0
train_17169,past50,train_17169__past50__3,1.0,True,False,210,1.6201816746095261,0.8262324929237366,0.3529339134693146,0.8761904761904762,1.0,0.0,1.004372000694275,1.0000005960464478,0.5283664536476135,1.8353988111019124,0.0380952380952381,0.0,0.07772710919380188,1.0,0.04625300318002701,1.004372000694275,0.04511420056223869,0.9422590136528015,0.036199502646923065,0.08423595130443573,0.004247641656547785
train_17169,far300,train_17169__far300__2,1.0,True,False,633,1.6201816746095261,0.768486738204956,0.46861863136291504,0.8546603475513428,0.9968404423380727,0.0,0.9588245153427124,0.9860188364982605,0.08995078206062317,3.404000597000121,0.044233807266982623,0.0,0.24149870872497559,1.0,0.05831484869122505,0.9588245153427124,0.053456228226423264,0.8439502716064453,0.03339729458093643,0.09412836283445358,0.006882039830088615
train_17169,external32b,train_17169__external32b__1,1.0,True,False,378,1.6201816746095261,0.6418103575706482,1.1445329189300537,0.6878306878306878,0.9841269841269841,0.0,0.8338195085525513,0.970623791217804,0.0009578662231797353,3.626012451648715,0.06613756613756613,0.0,0.8423227071762085,1.0,0.09251262247562408,0.8338195085525513,0.0428316630423069,0.6694732308387756,0.027774669229984283,0.10824046283960342,0.01333481166511774
train_12955,past50,train_12955__past50__0,8.0,False,True,392,0.0,0.9435968399047852,0.11647655814886093,0.9489795918367347,1.0,0.0,0.9879671931266785,1.0,0.3984788978099823,1.1601020455360411,0.00510204081632653,0.0,0.04245385900139809,1.0,0.0,0.9879671931266785,0.0,0.978055477142334,0.0,0.0843343734741211,0.0
train_12955,near150,train_12955__near150__0,8.0,False,True,552,0.0,0.9539892077445984,0.08980859816074371,0.967391304347826,1.0,0.0,0.9982483386993408,1.0,0.7793040734529495,1.2991841316223145,0.012681159420289856,0.0,0.022206179797649384,1.0,0.0,0.9982483386993408,0.0,0.9802122116088867,0.0,0.08311957865953445,0.0
train_12955,far300,train_12955__far300__0,8.0,False,True,468,0.0,0.9343002438545227,0.16082675755023956,0.9465811965811965,1.0,0.0,0.990520179271698,1.0,0.051964800916612146,1.4891956329345692,0.021367521367521368,0.0,0.1272631138563156,1.0,0.0,0.990520179271698,0.0,0.9344731569290161,0.0,0.08658420294523239,0.0
train_12955,external32b,train_12955__external32b__0,8.0,False,True,338,0.0,0.8822234272956848,0.4487740397453308,0.8875739644970414,0.9970414201183432,0.0,0.9372493624687195,1.0,0.000989054865203798,1.8510811269283294,0.026627218934911243,0.0,0.34818902611732483,1.0,0.0,0.9372493624687195,0.0,0.8838271498680115,0.0,0.08947975933551788,0.0
train_74948,past50,train_74948__past50__0,4.0,False,False,1016,0.9354125966967592,0.7984617948532104,0.4198390543460846,0.8631889763779528,0.9970472440944882,0.0,0.997786283493042,1.0000017881393433,0.5415112346410751,1.5631842136383067,0.03248031496062992,0.0,0.06899447739124298,1.0,0.029560625553131104,0.997786283493042,0.028373422101140022,0.9487768411636353,0.024077333509922028,0.08413758128881454,0.0026759870816022158
train_74948,near150,train_74948__near150__0,4.0,False,False,1078,0.9354125966967592,0.7833564281463623,0.46317651867866516,0.8617810760667903,0.9944341372912802,0.0,0.9961282014846802,0.999988317489624,0.673568422794342,1.4144554352760321,0.022263450834879406,0.0,0.052605390548706055,1.0,0.03164234757423401,0.9961282014846802,0.031426914036273956,0.9634063243865967,0.027802497148513794,0.08347517997026443,0.0026894446928054094
train_74948,far300,train_74948__far300__0,4.0,False,False,890,0.9354125966967592,0.8024003505706787,0.3874458372592926,0.8730337078651685,0.998876404494382,0.0,0.9840570688247681,0.9980363845825195,0.14658740058541297,2.6599006605148325,0.060674157303370786,0.0,0.20900475978851318,1.0,0.02920318767428398,0.9840570688247681,0.02657773345708847,0.8490232229232788,0.016102384775877,0.09093855321407318,0.003343377960845828
train_102531,near150,train_102531__near150__0,0.0,True,False,706,2.474866734172715,0.8758692741394043,0.2548949122428894,0.9249291784702549,0.9971671388101983,0.0,0.9930118918418884,1.0,0.6898116648197175,1.2601728260517127,0.0084985835694051,0.0,0.034695014357566833,1.0,0.04870133101940155,0.9930118918418884,0.047458551824092865,0.9809132814407349,0.04367857053875923,0.08333530277013779,0.0041517955251038074
train_49690,far300,train_49690__far300__0,1.0,True,False,1966,2.474866734172715,0.8135529160499573,0.3791610300540924,0.8672431332655137,0.9989827060020345,0.0,1.0228980779647827,0.9998592138290405,0.19517360925674437,2.7719844579696593,0.04730417090539166,0.0,0.15850350260734558,1.0,0.07145866006612778,1.0228980779647827,0.07781853526830673,0.8810321092605591,0.041641149669885635,0.08906356245279312,0.007659208029508591
train_94548,near150,train_94548__near150__3,3.0,False,False,1503,0.9354125966967592,0.8709396123886108,0.25667670369148254,0.9174983366600133,0.9993346640053227,0.0,0.9981720447540283,1.0,0.7178003835678101,1.3010738110542297,0.011976047904191617,0.0,0.03351238742470741,1.0,0.018799973651766777,0.9981720447540283,0.018540700897574425,0.9793623089790344,0.016728555783629417,0.08312363922595978,0.001603095093742013
train_94548,far300,train_94548__far300__0,3.0,False,False,2150,0.9354125966967592,0.7760127782821655,0.4524257779121399,0.8469767441860465,0.9967441860465116,0.00046511627906976747,0.9904301166534424,0.999549150466919,0.21722246140241624,2.5181119942664925,0.06279069767441861,0.0,0.17314383387565613,1.0,0.032140396535396576,0.9904301166534424,0.03229294717311859,0.8617293238639832,0.01903369277715683,0.08889715373516083,0.00327825709246099
train_106444,past50,train_106444__past50__0,8.0,False,True,273,0.0,0.8049161434173584,0.43172329664230347,0.8424908424908425,0.9963369963369964,0.0,1.0006957054138184,1.0,0.458255854845047,1.6112892723083467,0.040293040293040296,0.0,0.08317005634307861,1.0,0.0,1.0006957054138184,0.0,0.9323975443840027,0.0,0.08480682224035263,0.0
train_106444,near150,train_106444__near150__0,8.0,False,True,216,0.0,0.9177923798561096,0.18376658856868744,0.9490740740740741,1.0,0.0,1.0063978433609009,1.0,0.564505323767662,1.5795674800872797,0.027777777777777776,0.0,0.06133430451154709,1.0,0.0,1.0063978433609009,0.0,0.9531950354576111,0.0,0.08322770148515701,0.0
train_106444,far300,train_106444__far300__0,8.0,False,True,493,0.0,0.8499606847763062,0.34641605615615845,0.8904665314401623,1.0,0.0,0.9458047151565552,0.9998375177383423,0.010702630318701266,1.998473691940301,0.036511156186612576,0.0,0.2267923653125763,1.0,0.0,0.9458047151565552,0.0,0.8739288449287415,0.0,0.08977439254522324,0.0
train_106444,external32b,train_106444__external32b__0,8.0,False,True,1760,0.0,0.64902663230896,0.8928444385528564,0.7414772727272727,0.9835227272727273,0.0005681818181818182,0.9864888787269592,0.9728797078132629,0.008397086318582296,3.999122719764722,0.0846590909090909,0.0,0.5554333329200745,1.0,0.0,0.9864888787269592,0.0,0.7072583436965942,0.0,0.10476716607809067,0.0
train_102461,near150,train_102461__near150__0,2.0,True,False,618,1.6201816746095261,0.6631699204444885,0.7887491583824158,0.7394822006472492,0.9870550161812298,0.0016181229773462784,0.9961891770362854,0.999971866607666,0.6206702572107315,1.4656410503387465,0.02750809061488673,0.0,0.07370318472385406,1.0,0.08358080685138702,0.9961891770362854,0.08217469602823257,0.9530667066574097,0.0742524117231369,0.08380943536758423,0.0071656666696071625
train_102461,external32b,train_102461__external32b__2,2.0,True,False,2738,1.6201816746095261,0.6662354469299316,0.8769345879554749,0.7308254200146092,0.9799123447772097,0.0007304601899196494,0.9906315207481384,0.9906246066093445,0.014550721617415548,4.7675983095169086,0.08984660336011688,0.0,0.4596111476421356,1.0,0.08228293806314468,0.9906315207481384,0.0778699740767479,0.7331699728965759,0.034863848239183426,0.1018679291009903,0.010877839289605618
train_29397,past50,train_29397__past50__0,8.0,False,True,209,0.0,0.9424426555633545,0.1219945102930069,0.9617224880382775,1.0,0.0,1.0027633905410767,1.0,0.5846468663215637,1.4126985692977863,0.014354066985645933,0.0,0.03129582479596138,1.0,0.0,1.0027633905410767,0.0,0.9744766354560852,0.0,0.08333854377269745,0.0
train_29397,near150,train_29397__near150__0,8.0,False,True,227,0.0,0.9527727961540222,0.08436664938926697,0.9691629955947136,1.0,0.0,0.9908202290534973,1.0,0.6189999067783356,1.1420269894599915,0.00881057268722467,0.0,0.035955458879470825,1.0,0.0,0.9908202290534973,0.0,0.976436972618103,0.0,0.08388952910900116,0.0
train_29397,far300,train_29397__far300__0,8.0,False,True,234,0.0,0.9005867838859558,0.23478123545646667,0.9188034188034188,1.0,0.0,0.9882262945175171,1.0,0.02732479928061366,2.4485664367675595,0.02564102564102564,0.0,0.1622208207845688,1.0,0.0,0.9882262945175171,0.0,0.9170200824737549,0.0,0.0879681259393692,0.0
train_29397,external32b,train_29397__external32b__0,8.0,False,True,287,0.0,0.8254969120025635,0.6206236481666565,0.8432055749128919,0.9930313588850174,0.0,0.9235858917236328,1.0,0.00015195320913335308,2.307981629371642,0.04529616724738676,0.0,0.4794017970561981,1.0,0.0,0.9235858917236328,0.0,0.8253435492515564,0.0,0.09376083314418793,0.0
train_58409,past50,train_58409__past50__3,1.0,True,False,205,2.474866734172715,0.8770045638084412,0.2573782503604889,0.926829268292683,1.0,0.0,1.0038691759109497,1.0,0.48950634241104124,1.543448657989503,0.02926829268292683,0.0,0.07349345833063126,1.0,0.050249628722667694,1.0038691759109497,0.045509032905101776,0.9471361041069031,0.03868526220321655,0.08437684923410416,0.004910348914563656
train_58409,far300,train_58409__far300__0,1.0,True,False,663,2.474866734172715,0.7676209807395935,0.49200955033302307,0.8567119155354449,0.9984917043740573,0.0,0.9877874255180359,0.9967046976089478,0.05780739888548851,3.5403115034103383,0.06184012066365008,0.0,0.2768092453479767,1.0,0.08827359229326248,0.9877874255180359,0.08367228507995605,0.8236095309257507,0.04434271529316902,0.09371978789567947,0.010492787696421146
train_58409,external32b,train_58409__external32b__0,1.0,True,False,3198,2.474866734172715,0.6616477966308594,0.8629820942878723,0.7367104440275172,0.9856160100062539,0.00031269543464665416,0.9755993485450745,0.9909377694129944,0.013814011700451375,4.5133338308334245,0.09224515322076297,0.0,0.4732791483402252,1.0,0.1272628754377365,0.9755993485450745,0.10675987601280212,0.7329254150390625,0.05618442967534065,0.10108637809753418,0.01655554212629795
train_114448,past50,train_114448__past50__1,8.0,False,True,454,0.0,0.8364964127540588,0.3279882073402405,0.8964757709251101,0.9977973568281938,0.0,1.0065197944641113,1.0000015497207642,0.5948839688301086,1.6240996801853178,0.02643171806167401,0.0,0.05428225174546242,1.0,0.0,1.0065197944641113,0.0,0.9636141061782837,0.0,0.0832706093788147,0.0
train_114448,near150,train_114448__near150__0,8.0,False,True,503,0.0,0.8349148631095886,0.33734360337257385,0.8886679920477137,0.9980119284294234,0.0,0.9974991679191589,0.9999983310699463,0.6331739771366119,1.5845175290107756,0.019880715705765408,0.0,0.05582914501428604,1.0,0.0,0.9974991679191589,0.0,0.9648345112800598,0.0,0.0836012214422226,0.0
train_114448,far300,train_114448__far300__0,8.0,False,True,958,0.0,0.7260549664497375,0.5623645782470703,0.8225469728601252,0.9968684759916493,0.0,1.1111081838607788,0.988672137260437,0.07611535616219044,3.193920850753779,0.06576200417536535,0.0,0.26988720893859863,1.0,0.0,1.1111081838607788,0.0,0.8128061890602112,0.0,0.09392476081848145,0.0
train_114448,external32b,train_114448__external32b__3,8.0,False,True,4012,0.0,0.655293345451355,0.884489119052887,0.7320538384845464,0.9837986041874377,0.0012462612163509472,0.9835565090179443,0.9820038080215454,0.016638072058558464,4.652114791870091,0.08574277168494517,0.0,0.4830332100391388,1.0,0.0,0.9835565090179443,0.0,0.7250616550445557,0.0,0.10297495126724243,0.0
train_69596,past50,train_69596__past50__1,8.0,False,True,399,0.0,0.8394322395324707,0.3469853103160858,0.8847117794486216,0.9974937343358395,0.0,0.9981284737586975,1.000000238418579,0.4864818376302719,1.557797887325284,0.03007518796992481,0.0,0.06332946568727493,1.0,0.0,0.9981284737586975,0.0,0.9494893550872803,0.0,0.08433854579925537,0.0
train_69596,near150,train_69596__near150__0,8.0,False,True,932,0.0,0.7820946574211121,0.489292711019516,0.8465665236051502,0.9957081545064378,0.0,1.0009993314743042,0.9999976754188538,0.5795523971319199,1.5464900422096166,0.027896995708154508,0.0,0.060392558574676514,1.0,0.0,1.0009993314743042,0.0,0.9583045840263367,0.0,0.08332819491624832,0.0
train_69596,far300,train_69596__far300__0,8.0,False,True,507,0.0,0.8581851720809937,0.322793573141098,0.903353057199211,0.9960552268244576,0.0,1.0482836961746216,0.9999961853027344,0.08219047784805299,2.7188452148437494,0.03944773175542406,0.0,0.2144831418991089,1.0,0.0,1.0482836961746216,0.0,0.877681314945221,0.0,0.09101464599370956,0.0
train_69596,external32b,train_69596__external32b__2,8.0,False,True,2712,0.0,0.6709336638450623,0.8732458353042603,0.7422566371681416,0.9811946902654868,0.0003687315634218289,1.1073795557022095,0.9890059232711792,0.00896491033025086,5.161555356979369,0.09328908554572271,0.0,0.5077030658721924,1.0,0.0,1.1073795557022095,0.0,0.7190650701522827,0.0,0.1020168885588646,0.0
train_89142,past50,train_89142__past50__0,0.0,True,True,388,2.474866734172715,0.9167352914810181,0.15297599136829376,0.9458762886597938,1.0,0.0,0.9972639679908752,1.0,0.6225398129224777,1.352867610454559,0.01288659793814433,0.0,0.039157934486866,1.0,0.034315306693315506,0.9972639679908752,0.032456379383802414,0.9763008952140808,0.027522940188646317,0.0837344154715538,0.003258428070694208
train_89142,near150,train_89142__near150__0,0.0,True,True,437,2.474866734172715,0.9276906847953796,0.1372063308954239,0.9519450800915332,1.0,0.0,0.9966694712638855,1.0,0.5830028557777406,1.5029536056518533,0.016018306636155607,0.0,0.0456649512052536,1.0,0.029829248785972595,0.9966694712638855,0.02859458141028881,0.9688727855682373,0.02188977226614952,0.08342917263507843,0.002677434589713812
train_89142,far300,train_89142__far300__2,0.0,True,True,944,2.474866734172715,0.8518782258033752,0.3153630197048187,0.902542372881356,1.0,0.0,0.9809294939041138,0.9998236894607544,0.048258612416684624,1.9939517807960474,0.036016949152542374,0.0,0.1968068927526474,1.0,0.05879875272512436,0.9809294939041138,0.05361470580101013,0.879231870174408,0.03039141371846199,0.090814508497715,0.0071944789960980415
train_89142,external32b,train_89142__external32b__3,0.0,True,True,1540,2.474866734172715,0.7228756546974182,0.7608426809310913,0.7831168831168831,0.9824675324675325,0.0,0.9525814056396484,0.9993120431900024,0.006674516336061061,4.175439510345455,0.06948051948051948,0.0006493506493506494,0.4848504364490509,1.0,0.10555009543895721,0.9525814056396484,0.07815530896186829,0.7616158723831177,0.0411103293299675,0.10095884650945663,0.014769328758120537
train_81102,past50,train_81102__past50__0,3.0,False,True,614,1.2076123955202949,0.8826655745506287,0.2473677396774292,0.9153094462540716,1.0,0.0,1.0077158212661743,1.0000003576278687,0.5123234808444976,1.5728485763072968,0.030944625407166124,0.0,0.05290643498301506,1.0,0.023018402978777885,1.0077158212661743,0.02284529246389866,0.9557439684867859,0.016507543623447418,0.08360284566879272,0.0021344840060919523
train_81102,near150,train_81102__near150__1,3.0,False,True,976,1.2076123955202949,0.8487301468849182,0.3459071218967438,0.889344262295082,0.9969262295081968,0.0,0.9927046895027161,1.0,0.6132391393184662,1.3685072660446167,0.011270491803278689,0.0,0.04120568931102753,1.0,0.02878456376492977,0.9927046895027161,0.02760377526283264,0.975803792476654,0.025416787713766098,0.08360432833433151,0.0025246592704206705
train_81102,far300,train_81102__far300__0,3.0,False,True,794,1.2076123955202949,0.8248465657234192,0.3545565903186798,0.8841309823677582,1.0,0.0,0.950152575969696,0.999680757522583,0.07727190516889096,2.185332159996018,0.036523929471032744,0.0,0.209212064743042,1.0,0.033396702259778976,0.950152575969696,0.026795903220772743,0.867583155632019,0.017813384532928467,0.09283041954040527,0.004157903604209423
train_81102,external32b,train_81102__external32b__0,3.0,False,True,1570,1.2076123955202949,0.766818642616272,0.6452626585960388,0.8152866242038217,0.9872611464968153,0.0,0.9708333611488342,0.9999476075172424,0.006225545248016715,3.1516177916526735,0.05732484076433121,0.0,0.42530688643455505,1.0,0.044201500713825226,0.9708333611488342,0.03397555649280548,0.7969809174537659,0.017018308863043785,0.09755492955446243,0.006109832786023617
train_30488,far300,train_30488__far300__1,1.0,True,False,2032,1.6201816746095261,0.8400125503540039,0.31614845991134644,0.8956692913385826,0.9980314960629921,0.0,1.0082615613937378,0.999969482421875,0.31572385162115096,2.479781658649445,0.0344488188976378,0.0,0.12190091609954834,1.0,0.03998769819736481,1.0082615613937378,0.04446500539779663,0.9099488258361816,0.02552155777812004,0.087204709649086,0.004037713631987572
train_6987,external32b,train_6987__external32b__1,0.0,True,False,1560,2.474866734172715,0.6428964138031006,0.9588543176651001,0.7230769230769231,0.9833333333333333,0.000641025641025641,0.9402835369110107,0.9844793081283569,0.01441482282243669,4.216859612464933,0.09102564102564102,0.0,0.5647475123405457,1.0,0.1339685469865799,0.9402835369110107,0.10615403950214386,0.6979565620422363,0.05234847962856293,0.10527811199426651,0.018341906368732452
train_18082,near150,train_18082__near150__0,4.0,False,False,842,0.724567437312177,0.8069265484809875,0.4388023912906647,0.8705463182897862,0.994061757719715,0.0,0.9956453442573547,0.999998927116394,0.7309459656476974,1.3528366494178772,0.015439429928741092,0.0,0.04166560620069504,1.0,0.021598849445581436,0.9956453442573547,0.021422293037176132,0.9728876352310181,0.019502172246575356,0.08339812606573105,0.0018365794094279408
train_18082,far300,train_18082__far300__0,4.0,False,False,1564,0.724567437312177,0.7357490062713623,0.5437614917755127,0.8235294117647058,0.9968030690537084,0.0,1.1628543138504028,0.9980935454368591,0.23442071691155436,2.5498468589782624,0.06777493606138107,0.0,0.1742480993270874,1.0,0.029213355854153633,1.1628543138504028,0.03745376318693161,0.8633554577827454,0.018801918253302574,0.08796479552984238,0.0028104193042963743
train_18082,external32b,train_18082__external32b__0,4.0,False,False,2878,0.724567437312177,0.6260042786598206,0.9428545236587524,0.7189020152883947,0.9840166782487839,0.00034746351633078526,0.9695858955383301,0.9666339159011841,0.00876987735275179,4.459086155891419,0.08895066018068103,0.0,0.5377498269081116,1.0,0.04086317494511604,0.9695858955383301,0.03597922623157501,0.7020280957221985,0.01790970377624035,0.1049356609582901,0.0054106018505990505
train_117070,past50,train_117070__past50__0,8.0,False,False,320,0.0,0.9584778547286987,0.09991864860057831,0.975,1.0,0.0,0.9921621084213257,1.0,0.45378830313682555,1.2252872061729432,0.009375,0.0,0.03076694905757904,1.0,0.0,0.9921621084213257,0.0,0.9794421195983887,0.0,0.08409623801708221,0.0
train_117070,near150,train_117070__near150__0,8.0,False,False,429,0.0,0.9534223675727844,0.11712489277124405,0.9696969696969697,1.0,0.0,0.9981604218482971,1.0,0.5459693026542664,1.2966668224334712,0.013986013986013986,0.0,0.04080456122756004,1.0,0.0,0.9981604218482971,0.0,0.973505973815918,0.0,0.08331259340047836,0.0
train_117070,far300,train_117070__far300__0,8.0,False,False,502,0.0,0.9414883255958557,0.13737176358699799,0.9581673306772909,0.99800796812749,0.0,0.9975895881652832,1.0,0.2815565648674965,1.3131012117862702,0.013944223107569721,0.0,0.09778600186109543,1.0,0.0,0.9975895881652832,0.0,0.9515882730484009,0.0,0.08518290519714355,0.0
train_37734,past50,train_37734__past50__0,5.0,False,True,197,0.724567437312177,0.9009823203086853,0.15828043222427368,0.9441624365482234,1.0,0.0,1.0081290006637573,1.0000004768371582,0.5805875515937805,1.5305703020095813,0.03553299492385787,0.0,0.05333321541547775,1.0,0.011775998398661613,1.0081290006637573,0.011378246359527111,0.9550665616989136,0.00911271758377552,0.08323901891708374,0.0010814276756718755
train_37734,near150,train_37734__near150__0,5.0,False,True,202,0.724567437312177,0.9394870400428772,0.1037236750125885,0.9752475247524752,1.0,0.0,1.0110536813735962,1.0,0.7164310675859451,1.6466582250595099,0.034653465346534656,0.0,0.0579078234732151,1.0,0.007126978132873774,1.0110536813735962,0.007633449975401163,0.9480702877044678,0.003946097567677498,0.08271006494760513,0.0005880458629690111
train_37734,far300,train_37734__far300__0,5.0,False,True,268,0.724567437312177,0.8971962332725525,0.30167126655578613,0.9029850746268657,1.0,0.0,0.9241703748703003,1.0,0.005660642315633594,1.200071892738342,0.007462686567164179,0.0,0.2424740046262741,1.0,0.01260151993483305,0.9241703748703003,0.004517678637057543,0.9139721393585205,0.0043893554247915745,0.09042418748140335,0.001807037158869207
train_37734,external32b,train_37734__external32b__0,5.0,False,True,206,0.724567437312177,0.7957265973091125,0.837410032749176,0.7864077669902912,0.9902912621359223,0.0,1.048622488975525,1.0,2.307690710949828e-05,4.010546278953529,0.043689320388349516,0.0,0.7786902785301208,1.0,0.02481442131102085,1.048622488975525,0.010843023657798767,0.7905182838439941,0.005475758574903011,0.09318645298480988,0.003197541693225503
train_56573,past50,train_56573__past50__0,4.0,False,True,417,0.9354125966967592,0.8497077226638794,0.35487860441207886,0.8992805755395683,0.9976019184652278,0.0,0.9946736693382263,1.000000238418579,0.48386420130729674,1.3765136766433712,0.02158273381294964,0.0,0.05791917070746422,1.0,0.02220192737877369,0.9946736693382263,0.020395081490278244,0.962703287601471,0.017792027443647385,0.08428365737199783,0.002109923865646124
train_56573,near150,train_56573__near150__2,4.0,False,True,523,0.9354125966967592,0.883525013923645,0.21565063297748566,0.9177820267686424,1.0,0.0,0.9918878078460693,1.0,0.5564137041568756,1.2509912776947016,0.009560229445506692,0.0,0.04665301740169525,1.0,0.017914732918143272,0.9918878078460693,0.016807684674859047,0.9737282395362854,0.015134868212044239,0.08414024859666824,0.0016653096536174417
train_56573,far300,train_56573__far300__1,4.0,False,True,630,0.9354125966967592,0.8772265315055847,0.2757721245288849,0.9206349206349206,0.9984126984126984,0.0,0.9896055459976196,0.9999887943267822,0.09532964415848255,2.0934710407257096,0.03650793650793651,0.0,0.17241597175598145,1.0,0.018472401425242424,0.9896055459976196,0.016695303842425346,0.8994342088699341,0.009615251794457436,0.08846884965896606,0.0021718956995755434
train_56573,external32b,train_56573__external32b__2,4.0,False,True,3513,0.9354125966967592,0.7172936201095581,0.7173365354537964,0.7828067179049246,0.9891830344434955,0.0,0.9596140384674072,0.9972524046897888,0.014909641742706299,4.105056991577154,0.07258753202391119,0.0,0.4144047796726227,1.0,0.040857478976249695,0.9596140384674072,0.032544735819101334,0.7694233655929565,0.018401868641376495,0.0991227775812149,0.005384568590670824
train_106359,far300,train_106359__far300__0,0.0,True,False,1007,2.474866734172715,0.9130284786224365,0.1792503446340561,0.9364448857994042,0.9990069513406157,0.0,0.9889040589332581,1.0,0.12497907981276513,2.0093466043472255,0.024826216484607744,0.0,0.12380307167768478,1.0,0.03591747209429741,0.9889040589332581,0.030163219198584557,0.923710286617279,0.01737523078918457,0.08704236149787903,0.004258288536220789
train_107929,past50,train_107929__past50__0,5.0,False,False,213,0.724567437312177,0.7909182906150818,0.44063445925712585,0.863849765258216,0.9953051643192489,0.0,1.0113035440444946,1.0000007152557373,0.5668681693077088,1.6920391464233393,0.028169014084507043,0.0,0.0734034851193428,1.0,0.023854004219174385,1.0113035440444946,0.024226520210504532,0.9509537816047668,0.018966710194945335,0.08403854817152023,0.0021317971404641867
train_107929,near150,train_107929__near150__0,5.0,False,False,324,0.724567437312177,0.7330963611602783,0.5491943359375,0.8024691358024691,0.9938271604938271,0.0,0.9916243553161621,0.999927282333374,0.6277632296085358,1.535766155719754,0.021604938271604937,0.0,0.0692414790391922,1.0,0.03030700422823429,0.9916243553161621,0.029627319425344467,0.957748532295227,0.02697540819644928,0.08405294269323349,0.0026203745510429144
train_107929,far300,train_107929__far300__1,5.0,False,False,759,0.724567437312177,0.6596348285675049,0.7429832220077515,0.766798418972332,0.9855072463768116,0.0,0.9717044830322266,0.9924992322921753,0.2350985351204872,2.1300591135024978,0.09090909090909091,0.0,0.21708646416664124,1.0,0.036887142807245255,0.9717044830322266,0.035429056733846664,0.8158359527587891,0.022746743634343147,0.08970458805561066,0.003574457485228777
train_62856,near150,train_62856__near150__0,4.0,False,False,2228,0.724567437312177,0.8297885656356812,0.374956876039505,0.8850987432675045,0.9932675044883303,0.0,0.9976918697357178,0.9999997019767761,0.7554779714345932,1.27112033367157,0.009874326750448833,0.0,0.032550469040870667,1.0,0.019199881702661514,0.9976918697357178,0.01902036741375923,0.9832570552825928,0.01767289638519287,0.0831475779414177,0.0016293382504954934
train_62856,far300,train_62856__far300__0,4.0,False,False,2261,0.724567437312177,0.8307738304138184,0.337924599647522,0.8836797877045555,0.9982308712958867,0.0,0.9836193919181824,0.9999582767486572,0.2997785687446594,2.1685006618499765,0.04467049977885891,0.0,0.1277409940958023,1.0,0.018995119258761406,0.9836193919181824,0.017872920259833336,0.8982601165771484,0.011752009391784668,0.08748273551464081,0.0019595432095229626
train_115333,external32b,train_115333__external32b__1,2.0,True,False,642,1.6201816746095261,0.7481116056442261,0.8191649913787842,0.778816199376947,0.9906542056074766,0.001557632398753894,0.907686710357666,0.999970555305481,0.00161275326856412,2.815168190002446,0.056074766355140186,0.0,0.6326568722724915,1.0,0.06565523147583008,0.907686710357666,0.03572862967848778,0.7583200335502625,0.018989888951182365,0.09995778650045395,0.0094727398827672
train_9360,far300,train_9360__far300__1,2.0,True,False,1408,1.6201816746095261,0.8943814635276794,0.21928629279136658,0.9261363636363636,0.9992897727272727,0.0,1.0136233568191528,0.9999961853027344,0.12964208230376245,2.8279718565941154,0.029829545454545456,0.0,0.12945953011512756,1.0,0.027446530759334564,1.0136233568191528,0.026574237272143364,0.9184345602989197,0.014513492584228516,0.08745140582323074,0.0032294229604303837
train_9360,external32b,train_9360__external32b__1,2.0,True,False,1535,1.6201816746095261,0.7905849814414978,0.5944845080375671,0.8286644951140065,0.990228013029316,0.0006514657980456026,1.0270417928695679,0.9999892115592957,0.005384335862472653,3.693133597373968,0.07687296416938111,0.0006514657980456026,0.4106539189815521,1.0,0.05303613096475601,1.0270417928695679,0.048064786940813065,0.79477459192276,0.018338944762945175,0.09476079791784286,0.0071908398531377316
train_15745,past50,train_15745__past50__0,7.0,False,True,490,0.35355239059610216,0.9318013191223145,0.13764122128486633,0.9448979591836735,1.0,0.0,0.9993351101875305,1.0,0.46556642413139343,1.3719171166419988,0.018367346938775512,0.0,0.03942258656024933,1.0,0.003993455320596695,0.9993351101875305,0.003617427544668317,0.9713584780693054,0.002896105172112584,0.08388293534517288,0.00040886999340727925
train_15745,near150,train_15745__near150__0,7.0,False,True,590,0.35355239059610216,0.9482290744781494,0.0910092145204544,0.9694915254237289,1.0,0.0,0.9959311485290527,1.0,0.7381057983636856,1.1602948439121248,0.005084745762711864,0.0,0.029934944584965706,1.0,0.003086863085627556,0.9959311485290527,0.00302554271183908,0.9855837225914001,0.0024987151846289635,0.08311498910188675,0.0002651827235240489
train_15745,far300,train_15745__far300__0,7.0,False,True,797,0.35355239059610216,0.922117292881012,0.1811189353466034,0.9510664993726474,1.0,0.0,0.9800180196762085,1.0,0.03728241041302681,1.3444048929214425,0.015056461731493099,0.0,0.13580510020256042,1.0,0.004448252264410257,0.9800180196762085,0.0035403447691351175,0.9355766177177429,0.0020684150513261557,0.08679739385843277,0.0005283302743919194
train_15745,external32b,train_15745__external32b__0,7.0,False,True,1732,0.35355239059610216,0.8162750005722046,0.5293146371841431,0.8458429561200924,0.9907621247113164,0.0,1.0044877529144287,0.9999961853027344,0.006514138118363917,3.560971429347996,0.050808314087759814,0.0,0.3587082028388977,1.0,0.010175876319408417,1.0044877529144287,0.007575384806841612,0.8353003859519958,0.003759837243705988,0.09354709833860397,0.001380410511046648
train_49075,past50,train_49075__past50__0,2.0,True,False,546,1.2076123955202949,0.7166416049003601,0.6762470602989197,0.793040293040293,0.9926739926739927,0.0018315018315018315,0.9929891228675842,1.000002145767212,0.6384877741336823,1.495749109983443,0.029304029304029304,0.0,0.07080204784870148,1.0,0.05311084911227226,0.9929891228675842,0.05155906453728676,0.9490214586257935,0.045291174203157425,0.08430571854114532,0.004676812794059515
train_49075,near150,train_49075__near150__3,2.0,True,False,2485,1.2076123955202949,0.7634998559951782,0.5215025544166565,0.8293762575452717,0.9935613682092556,0.00040241448692152917,0.9973551034927368,0.9999920725822449,0.7199640727043152,1.3332810592651356,0.015694164989939637,0.0,0.04398276284337044,1.0,0.043836433440446854,0.9973551034927368,0.04366301745176315,0.9745229482650757,0.0400703027844429,0.08340158313512802,0.003719981526955962
train_49075,far300,train_49075__far300__3,2.0,True,False,1929,1.2076123955202949,0.7708972692489624,0.47560980916023254,0.847071021254536,0.997926386728875,0.0,0.9890821576118469,0.9990752935409546,0.1875521469116211,2.9320960998535166,0.05909797822706065,0.0,0.17737822234630585,1.0,0.04269905388355255,0.9890821576118469,0.04281020537018776,0.863829493522644,0.02559654600918293,0.0892501249909401,0.004379142075777054
train_104186,past50,train_104186__past50__0,3.0,False,True,366,0.9354125966967592,0.8319646120071411,0.3703915476799011,0.8961748633879781,0.994535519125683,0.0,0.9888710975646973,1.0000011920928955,0.5324427410960197,1.4264389455318478,0.02185792349726776,0.0,0.0717814639210701,1.0,0.02516353502869606,0.9888710975646973,0.02241312898695469,0.9548178911209106,0.021088704466819763,0.08477241545915604,0.0024194943252950907
train_104186,near150,train_104186__near150__0,3.0,False,True,369,0.9354125966967592,0.8542648553848267,0.288096159696579,0.9051490514905149,0.994579945799458,0.0,0.9967822432518005,0.9999995231628418,0.6426097345352173,1.4569844818115232,0.016260162601626018,0.0,0.06034085527062416,1.0,0.021566549316048622,0.9967822432518005,0.02132776752114296,0.9674983024597168,0.017967138439416885,0.08339451253414154,0.001843006000854075
train_104186,far300,train_104186__far300__0,3.0,False,True,791,0.9354125966967592,0.6998568773269653,0.6317266225814819,0.7749683944374209,1.0,0.0,1.0343056917190552,0.979650616645813,0.13217992037534715,5.241336774826053,0.09608091024020228,0.0,0.2861097753047943,1.0,0.0430934876203537,1.0343056917190552,0.04884438216686249,0.7789463400840759,0.022455714643001556,0.0929950475692749,0.004595876671373844
train_104186,external32b,train_104186__external32b__3,3.0,False,True,1355,0.9354125966967592,0.6201163530349731,1.0479860305786133,0.7047970479704797,0.9719557195571956,0.0014760147601476014,0.9682121872901917,0.9786748886108398,0.004918183451518416,4.041264233589179,0.1011070110701107,0.0,0.6000789999961853,1.0,0.05376412346959114,0.9682121872901917,0.04257381707429886,0.6818159222602844,0.02067193202674389,0.10681794583797455,0.0075302994810044765
train_78939,past50,train_78939__past50__2,0.0,True,False,282,2.474866734172715,0.7622259855270386,0.5496429204940796,0.8262411347517731,0.9929078014184397,0.0,0.9991509318351746,1.000011920928955,0.5600289434194565,1.3549325871467586,0.01773049645390071,0.0,0.06657001376152039,1.0,0.09308193624019623,0.9991509318351746,0.08799291402101517,0.9699901938438416,0.08291015774011612,0.08396977931261063,0.008405457250773907
train_78939,near150,train_78939__near150__0,0.0,True,False,578,2.474866734172715,0.7906659841537476,0.40741246938705444,0.8685121107266436,0.9982698961937716,0.0,1.0022889375686646,0.9999980330467224,0.6993794679641724,1.4594022965431215,0.025951557093425604,0.0,0.048342496156692505,1.0,0.08038917183876038,1.0022889375686646,0.08091847598552704,0.9649127125740051,0.07104314118623734,0.08304052799940109,0.006762166973203421
train_78939,far300,train_78939__far300__1,0.0,True,False,1396,2.474866734172715,0.7288572192192078,0.5538728833198547,0.8123209169054442,0.9964183381088825,0.0,0.9869531393051147,0.9973921775817871,0.29749121069908147,2.1276267409324645,0.0666189111747851,0.0,0.16555558145046234,1.0,0.10281261801719666,0.9869531393051147,0.10256896913051605,0.8622509837150574,0.06728140264749527,0.08811576664447784,0.009841048158705235
train_54047,past50,train_54047__past50__0,8.0,False,False,1406,0.0,0.9210193157196045,0.14725366234779358,0.9466571834992887,1.0,0.0,0.9991903901100159,1.000000238418579,0.663251531124115,1.250444906949997,0.00995732574679943,0.0,0.02618613839149475,1.0,0.0,0.9991903901100159,0.0,0.9847440123558044,0.0,0.08305332064628601,0.0
train_54047,near150,train_54047__near150__0,8.0,False,False,2422,0.0,0.8814500570297241,0.23818208277225494,0.9223781998348473,0.9991742361684558,0.0,0.9973081946372986,1.0,0.7638377320766448,1.245944094657898,0.006193228736581338,0.0,0.024578915908932686,1.0,0.0,0.9973081946372986,0.0,0.9885721802711487,0.0,0.08304407447576523,0.0
train_54047,far300,train_54047__far300__0,8.0,False,False,2257,0.0,0.886444628238678,0.23292800784111023,0.9255649091714665,0.998227735932654,0.0,1.0234358310699463,0.9999961853027344,0.2739504086971283,2.3967842578887986,0.035002215330084185,0.0,0.104237861931324,1.0,0.0,1.0234358310699463,0.0,0.9213953614234924,0.0,0.08616771548986435,0.0
train_3287,far300,train_3287__far300__1,0.0,True,False,581,2.474866734172715,0.9401939511299133,0.14226289093494415,0.955249569707401,0.9982788296041308,0.0,1.0005229711532593,1.0,0.19353443980216978,1.5880645275116132,0.01721170395869191,0.0,0.11249207705259323,1.0,0.02491539530456066,1.0005229711532593,0.01784072443842888,0.9444154500961304,0.012555749155580997,0.08525014668703079,0.002789360238239169
train_63960,past50,train_63960__past50__2,0.0,True,False,468,2.474866734172715,0.9178035259246826,0.18167956173419952,0.9401709401709402,1.0,0.0,0.9926751852035522,1.000000238418579,0.37118007242679596,1.2782347416877744,0.010683760683760684,0.0,0.04480127990245819,1.0,0.034317538142204285,0.9926751852035522,0.03027012012898922,0.974938690662384,0.02543349377810955,0.0843815878033638,0.0035566750448197126
train_63960,near150,train_63960__near150__1,0.0,True,False,631,2.474866734172715,0.9033510684967041,0.1874302625656128,0.9350237717908082,1.0,0.0,0.9919809103012085,1.0,0.6749006927013397,1.2254723191261294,0.006339144215530904,0.0,0.033623967319726944,1.0,0.03923141583800316,0.9919809103012085,0.03705298900604248,0.9833038449287415,0.03434818610548973,0.08356740325689316,0.0034970231354236603
train_63960,external32b,train_63960__external32b__0,0.0,True,False,458,2.474866734172715,0.8031829595565796,0.6612842082977295,0.8449781659388647,0.9847161572052402,0.0,0.9193562865257263,0.9999884366989136,0.00016308573671267368,2.4773944330215465,0.039301310043668124,0.0,0.5480558276176453,1.0,0.07803182303905487,0.9193562865257263,0.03766306862235069,0.815523087978363,0.02670198120176792,0.09271557629108429,0.009604137390851974
train_33520,past50,train_33520__past50__0,5.0,False,False,245,0.5400605582031753,0.9054990410804749,0.18133023381233215,0.9387755102040817,1.0,0.0,0.9882643222808838,1.0,0.583788046836853,1.1670861911773682,0.004081632653061225,0.0,0.036045752465724945,1.0,0.008442816324532032,0.9882643222808838,0.007634070236235857,0.9826654195785522,0.007345852442085743,0.08422742038965225,0.0008098154794424772
train_33520,near150,train_33520__near150__3,5.0,False,False,206,0.5400605582031753,0.8826922178268433,0.20647966861724854,0.9077669902912622,1.0,0.0,0.9936379790306091,1.0,0.6664413183927536,1.3606626152992238,0.019417475728155338,0.0,0.04743066430091858,1.0,0.01049518771469593,0.9936379790306091,0.01019233651459217,0.9664123058319092,0.008592074736952782,0.08363564312458038,0.0009242591331712902
train_33520,far300,train_33520__far300__0,5.0,False,False,299,0.5400605582031753,0.883110761642456,0.25396600365638733,0.9096989966555183,1.0,0.0,1.0643209218978882,0.9999961853027344,0.04771644134074449,6.777211637496942,0.03678929765886288,0.0,0.1894955337047577,1.0,0.01059435959905386,1.0643209218978882,0.01412066351622343,0.8971033096313477,0.0048740096390247345,0.08773008733987808,0.0012045077746734023
train_46491,external32b,train_46491__external32b__0,0.0,True,False,259,2.474866734172715,0.8019959926605225,0.8330517411231995,0.8108108108108109,0.9884169884169884,0.0,0.923263430595398,1.0,0.0006389112846227363,2.2963599634170513,0.03474903474903475,0.0,0.6300216317176819,1.0,0.08125116676092148,0.923263430595398,0.03861838951706886,0.8175484538078308,0.020187927410006523,0.09333508461713791,0.010651860386133194
train_57379,far300,train_57379__far300__0,3.0,False,False,629,0.9354125966967592,0.7614933252334595,0.49685367941856384,0.8330683624801272,1.0,0.0,0.9597271084785461,0.992936372756958,0.05418297618627548,2.4383897781372084,0.06836248012718601,0.0,0.27716463804244995,1.0,0.034964751452207565,0.9597271084785461,0.030549272894859314,0.8108686804771423,0.017491044476628304,0.09428871423006058,0.004107529763132334
train_14022,far300,train_14022__far300__0,0.0,True,False,627,2.474866734172715,0.8481454849243164,0.3696039915084839,0.8883572567783095,0.9952153110047847,0.0,0.9563818573951721,0.9999812245368958,0.009292239453643561,2.5072408151626595,0.044657097288676235,0.0,0.2606005370616913,1.0,0.060244545340538025,0.9563818573951721,0.04334583505988121,0.8675893545150757,0.02676975354552269,0.09038671106100082,0.007363953627645969
train_67926,past50,train_67926__past50__2,7.0,False,True,237,0.35355239059610216,0.9101666808128357,0.21409472823143005,0.9493670886075949,0.9957805907172996,0.0,0.9946151375770569,1.0,0.5052312088012695,1.3621571254730223,0.02109704641350211,0.0,0.045786771923303604,1.0,0.005150448996573687,0.9946151375770569,0.004706163890659809,0.9644127488136292,0.003950695972889662,0.08379083126783371,0.0004901601932942867
train_67926,near150,train_67926__near150__3,7.0,False,True,1151,0.35355239059610216,0.7639765739440918,0.5301533937454224,0.8305821025195482,0.9930495221546481,0.0,0.9994550943374634,1.0,0.7323490977287292,1.3457508087158203,0.014769765421372719,0.0,0.04248760640621185,1.0,0.012680580839514732,0.9994550943374634,0.01272947434335947,0.9774107336997986,0.011722647584974766,0.08310072869062424,0.0010621321853250265
train_67926,far300,train_67926__far300__1,7.0,False,True,1479,0.35355239059610216,0.8599092364311218,0.27328231930732727,0.9093982420554428,0.9986477349560514,0.0,0.9981479644775391,0.9999964237213135,0.26036018252372745,2.848297114372254,0.03380662609871535,0.0,0.1276790052652359,1.0,0.007642025128006935,0.9981479644775391,0.007946920581161976,0.9073629379272461,0.004426195751875639,0.08762720227241516,0.0008105625747703016
train_67926,external32b,train_67926__external32b__1,7.0,False,True,2100,0.35355239059610216,0.8240255117416382,0.502780020236969,0.8533333333333334,0.99,0.0004761904761904762,0.9434439539909363,0.9999964237213135,0.012152391625568273,2.4248938584327546,0.039047619047619046,0.0,0.32531052827835083,1.0,0.009576469659805298,0.9434439539909363,0.006072626449167728,0.8491910696029663,0.0034774616360664368,0.0947863832116127,0.001367794699035585
train_42867,near150,train_42867__near150__0,4.0,False,False,454,0.9354125966967592,0.8715985417366028,0.22918552160263062,0.9185022026431718,1.0,0.0,1.0032118558883667,0.9999997615814209,0.6679330110549927,1.319707275629042,0.013215859030837005,0.0,0.04857971891760826,1.0,0.019711827859282494,1.0032118558883667,0.01990942843258381,0.9792389273643494,0.01718035340309143,0.08287850022315979,0.0016559120267629623
train_42867,far300,train_42867__far300__0,4.0,False,False,1964,0.9354125966967592,0.8117783665657043,0.3640221357345581,0.8823828920570265,0.9979633401221996,0.0,0.9923228621482849,0.9987322092056274,0.2502149741351604,2.4134503459930396,0.056517311608961306,0.0,0.15255679190158844,1.0,0.027972549200057983,0.9923228621482849,0.027868421748280525,0.8764926791191101,0.016979655250906944,0.0874696597456932,0.002751182299107313
train_42867,external32b,train_42867__external32b__0,4.0,False,False,2384,0.9354125966967592,0.6710145473480225,0.8377752900123596,0.7504194630872483,0.988255033557047,0.00041946308724832214,0.9550018310546875,0.9842362403869629,0.011681799776852133,3.915014698505404,0.07927852348993289,0.0,0.48688122630119324,1.0,0.04731285944581032,0.9550018310546875,0.03769810497760773,0.7329219579696655,0.020594801753759384,0.1024756133556366,0.006317927502095699
train_46900,past50,train_46900__past50__1,4.0,False,True,675,0.9354125966967592,0.9770330786705017,0.047863904386758804,0.9866666666666667,1.0,0.0,1.0053170919418335,1.0,0.8543722915649414,1.1205926418304444,0.0044444444444444444,0.0,0.012575758621096611,1.0,0.003522145561873913,1.0053170919418335,0.0038212966173887253,0.9940147399902344,0.002769727958366275,0.08273013681173325,0.00032197710243053734
train_46900,near150,train_46900__near150__0,4.0,False,True,1010,0.9354125966967592,0.9308130145072937,0.1395932286977768,0.9475247524752475,1.0,0.0,0.9972989559173584,1.0,0.7402950161695481,1.1743795561790462,0.005940594059405941,0.0,0.023168619722127914,1.0,0.010395081713795662,0.9972989559173584,0.01007668673992157,0.987948477268219,0.009051350876688957,0.08293794095516205,0.0008855462656356394
train_46900,far300,train_46900__far300__0,4.0,False,True,2290,0.9354125966967592,0.850644052028656,0.3020705580711365,0.8991266375545851,0.9982532751091703,0.0,0.9803872108459473,0.9999853372573853,0.2808629444241524,2.1290651464462313,0.03406113537117904,0.0,0.11397227644920349,1.0,0.021781204268336296,0.9803872108459473,0.020147623494267464,0.914990246295929,0.013838795945048332,0.08703969419002533,0.0022464306093752384
train_46900,external32b,train_46900__external32b__0,4.0,False,True,1226,0.9354125966967592,0.7811163663864136,0.6302968859672546,0.8254486133768353,0.9885807504078303,0.0,1.0115280151367188,0.9999695420265198,0.00334109493996948,3.680634319782257,0.06035889070146819,0.0,0.42638111114501953,1.0,0.03190966323018074,1.0115280151367188,0.02993905358016491,0.7975257635116577,0.011377053335309029,0.09665249288082123,0.00437674205750227
train_91967,far300,train_91967__far300__0,0.0,True,False,852,2.474866734172715,0.8257607221603394,0.3413190245628357,0.8908450704225352,1.0,0.0,0.9729551076889038,0.9995435476303101,0.11254660882055759,2.051865541934968,0.035211267605633804,0.0,0.1536264717578888,1.0,0.06768525391817093,0.9729551076889038,0.06302010267972946,0.8936039805412292,0.04153650999069214,0.08872569352388382,0.00712214270606637
train_105769,near150,train_105769__near150__0,0.0,True,False,433,2.474866734172715,0.699714720249176,0.6409178972244263,0.7759815242494227,0.9953810623556582,0.0,0.9992945790290833,0.999986469745636,0.5377312278747559,1.41604947090149,0.023094688221709007,0.0,0.07722535729408264,1.0,0.11456447839736938,0.9992945790290833,0.11481751501560211,0.9613612294197083,0.10322380810976028,0.08392434567213058,0.0098304757848382
train_105769,far300,train_105769__far300__0,0.0,True,False,423,2.474866734172715,0.7408542633056641,0.5096913576126099,0.8250591016548463,1.0,0.0,0.9329739212989807,0.986266016960144,0.08448021098971367,3.1223082017898505,0.05673758865248227,0.0,0.26035118103027344,1.0,0.09969217330217361,0.9329739212989807,0.0800018161535263,0.8170059323310852,0.056555721908807755,0.09544949978590012,0.011799540370702744
train_77843,past50,train_77843__past50__0,4.0,False,True,629,0.9354125966967592,0.9051692485809326,0.17524391412734985,0.9348171701112877,1.0,0.0,1.0110949277877808,1.000000238418579,0.5726846218109131,1.5763052082061786,0.03179650238473768,0.0,0.04754841327667236,1.0,0.014391213655471802,1.0110949277877808,0.014203399419784546,0.9576818943023682,0.010686169378459454,0.08318417519330978,0.0013147365534678102
train_77843,near150,train_77843__near150__0,4.0,False,True,751,0.9354125966967592,0.8766258955001831,0.2590223550796509,0.9227696404793608,0.9973368841544608,0.0013315579227696406,1.005758285522461,1.0,0.48150086402893066,1.5560444593429565,0.022636484687083888,0.0,0.052331145852804184,1.0,0.018194125965237617,1.005758285522461,0.017339039593935013,0.9614619612693787,0.014427741058170795,0.08390294760465622,0.0017053360352292657
train_77843,far300,train_77843__far300__0,4.0,False,True,603,0.9354125966967592,0.9023668169975281,0.20856748521327972,0.9203980099502488,1.0,0.0,0.9639827609062195,1.0,0.13169618397951127,1.5217444562912,0.01658374792703151,0.0,0.15424738824367523,1.0,0.015264895744621754,0.9639827609062195,0.01016226690262556,0.9150936007499695,0.006740122567862272,0.09018132835626602,0.0021376933436840773
train_77843,external32b,train_77843__external32b__0,4.0,False,True,3228,0.9354125966967592,0.7457014322280884,0.6362510323524475,0.7995662949194547,0.9907063197026023,0.0,0.9581620097160339,0.9997092485427856,0.022216456793248653,3.4569515132904067,0.0687732342007435,0.0,0.3923567533493042,1.0,0.03640628978610039,0.9581620097160339,0.028786519542336464,0.7799423336982727,0.015038014389574528,0.09925086051225662,0.005009273998439312
train_21368,near150,train_21368__near150__0,0.0,True,False,2632,2.474866734172715,0.8291951417922974,0.3401600122451782,0.878419452887538,0.9988601823708206,0.0,0.9979374408721924,0.9999997615814209,0.7525953978300095,1.2773986375331883,0.009878419452887538,0.0,0.030407654121518135,1.0,0.06615562736988068,0.9979374408721924,0.06548488885164261,0.9833598732948303,0.06140580773353577,0.08309073001146317,0.005595825146883726
train_21368,far300,train_21368__far300__0,0.0,True,False,2541,2.474866734172715,0.8412842750549316,0.3111991286277771,0.8890200708382526,0.9976387249114522,0.0,1.0323412418365479,0.9999731183052063,0.31819312572479247,2.5119468212127676,0.04210940574576938,0.0,0.12319571524858475,1.0,0.06200935319066048,1.0323412418365479,0.07105761021375656,0.9066128730773926,0.03927149251103401,0.08648918569087982,0.006107085384428501
train_8160,external32b,train_8160__external32b__0,2.0,True,False,2918,1.2076123955202949,0.7928310632705688,0.534190833568573,0.8361891706648389,0.9934886908841672,0.0,0.9670762419700623,0.9999572038650513,0.01731114709749818,3.0074196910858153,0.05757368060315284,0.0,0.3314630389213562,1.0,0.039358023554086685,0.9670762419700623,0.030409395694732666,0.8208896517753601,0.016435984522104263,0.09526122361421585,0.005345997400581837
train_71096,far300,train_71096__far300__1,1.0,True,False,718,1.6201816746095261,0.7226245403289795,0.5899646878242493,0.8050139275766016,0.9944289693593314,0.0,0.9571101069450378,0.9883785247802734,0.09240278646349907,2.6380108523368855,0.06824512534818941,0.0,0.2815822660923004,1.0,0.06892267614603043,0.9571101069450378,0.06131378933787346,0.8050673007965088,0.03647506982088089,0.09541401267051697,0.008072856813669205
train_70783,external32b,train_70783__external32b__1,2.0,True,False,2394,1.6201816746095261,0.7712212800979614,0.6151739954948425,0.818295739348371,0.9878863826232247,0.0004177109440267335,1.0078675746917725,0.9999194145202637,0.00721112082246691,3.9499260830879233,0.06223893065998329,0.0,0.3978743255138397,1.0,0.05775020644068718,1.0078675746917725,0.0558936633169651,0.7987242937088013,0.02277054823935032,0.09691397845745087,0.007891517132520676
train_2044,past50,train_2044__past50__0,8.0,False,True,1105,0.0,0.9516690969467163,0.08941703289747238,0.9710407239819004,1.0,0.0,0.9995338320732117,1.000000238418579,0.6447365808486939,1.252619557380678,0.00904977375565611,0.0,0.022281358018517494,1.0,0.0,0.9995338320732117,0.0,0.985251784324646,0.0,0.08317247033119202,0.0
train_2044,near150,train_2044__near150__0,8.0,False,True,1126,0.0,0.9602858424186707,0.075320303440094,0.9769094138543517,1.0,0.0,0.9991320371627808,1.0,0.8066467493772507,1.204669326543808,0.0053285968028419185,0.0,0.019816381856799126,1.0,0.0,0.9991320371627808,0.0,0.9911250472068787,0.0,0.08279909193515778,0.0
train_2044,far300,train_2044__far300__0,8.0,False,True,1316,0.0,0.9509063959121704,0.09608868509531021,0.96580547112462,1.0,0.0,1.001250982284546,1.0,0.35188321471214296,1.3520703434944112,0.011398176291793313,0.0,0.0659545511007309,1.0,0.0,1.001250982284546,0.0,0.9630622267723083,0.0,0.08475734293460846,0.0
train_2044,external32b,train_2044__external32b__0,8.0,False,True,2080,0.0,0.8841971755027771,0.3151130676269531,0.9091346153846154,0.9961538461538462,0.0,0.9835349917411804,0.9999978542327881,0.015014715874567626,2.271975607872012,0.027884615384615386,0.0,0.23198960721492767,1.0,0.0,0.9835349917411804,0.0,0.893958330154419,0.0,0.09032202512025833,0.0
train_105379,past50,train_105379__past50__1,4.0,False,False,952,0.9354125966967592,0.919502854347229,0.16803012788295746,0.9348739495798319,0.9989495798319328,0.0,0.9987395405769348,1.0000007152557373,0.6396837788820267,1.3138577640056612,0.012605042016806723,0.0,0.02574474923312664,1.0,0.01212755125015974,0.9987395405769348,0.011644762009382248,0.9804595112800598,0.009955499321222305,0.08321017026901245,0.0010897397296503186
train_105379,near150,train_105379__near150__0,4.0,False,False,2754,0.9354125966967592,0.8160921931266785,0.4065532684326172,0.8747276688453159,0.995279593318809,0.0007262164124909223,1.0002237558364868,0.9999951720237732,0.7442344814538956,1.3225721514225,0.011619462599854757,0.0,0.031208401545882225,1.0,0.026576874777674675,1.0002237558364868,0.026655497029423714,0.9832141995429993,0.024562612175941467,0.08294539153575897,0.002226719167083502
train_105379,far300,train_105379__far300__0,4.0,False,False,2568,0.9354125966967592,0.8382773995399475,0.3010125756263733,0.8936915887850467,0.9992211838006231,0.0,0.9959412813186646,0.999657928943634,0.31019672989845276,2.153788018226619,0.0397196261682243,0.0,0.12114570289850235,1.0,0.02371234819293022,0.9959412813186646,0.02438935823738575,0.9026708006858826,0.015037581324577332,0.08731874078512192,0.0023895937483757734
train_88993,past50,train_88993__past50__0,6.0,False,True,359,0.5400605582031753,0.9238500595092773,0.16674917936325073,0.9442896935933147,1.0,0.0,1.0003395080566406,1.0,0.6046883308887482,1.4573480725288397,0.016713091922005572,0.0,0.0399218387901783,1.0,0.006723531521856785,1.0003395080566406,0.0066087571904063225,0.9704402089118958,0.004826787393540144,0.08367229998111725,0.0006356520461849868
train_88993,near150,train_88993__near150__0,6.0,False,True,301,0.5400605582031753,0.8750409483909607,0.2562596797943115,0.9003322259136213,1.0,0.0,1.0019036531448364,1.0,0.5822657942771912,1.648832082748413,0.029900332225913623,0.0,0.06927823275327682,1.0,0.01088984776288271,1.0019036531448364,0.010654986836016178,0.9532943367958069,0.007602852303534746,0.08331172168254852,0.0009590827976353467
train_88993,far300,train_88993__far300__0,6.0,False,True,582,0.5400605582031753,0.8221727609634399,0.39617154002189636,0.8694158075601375,0.9965635738831615,0.0,0.993175208568573,0.9998462200164795,0.027681232374161487,2.284295060634611,0.05326460481099656,0.0,0.24858929216861725,1.0,0.01513613574206829,0.993175208568573,0.013037878088653088,0.8485240340232849,0.006939999293535948,0.0917753204703331,0.0018728089053183794
train_88993,external32b,train_88993__external32b__1,6.0,False,True,3757,0.5400605582031753,0.7206719517707825,0.7031018733978271,0.7918552036199095,0.98775618844823,0.00026616981634282674,0.9783191680908203,0.9977295994758606,0.011727316603064537,3.5676667213439943,0.07426137875964865,0.0,0.3888578414916992,1.0,0.023034213110804558,0.9783191680908203,0.019750958308577538,0.7806869745254517,0.01056801900267601,0.09703171253204346,0.0028965179808437824
train_34612,past50,train_34612__past50__0,8.0,False,False,589,0.0,0.9835421442985535,0.028827453032135963,0.9915110356536503,1.0,0.0,1.0027481317520142,1.0,0.9141303086280823,1.1658587884902956,0.006791171477079796,0.0,0.011144346557557583,1.0,0.0,1.0027481317520142,0.0,0.9916216135025024,0.0,0.08274534344673157,0.0
train_34612,near150,train_34612__near150__0,8.0,False,False,608,0.0,0.982769787311554,0.03189624100923538,0.9901315789473685,1.0,0.0,1.00007164478302,1.0,0.8282461911439896,1.1213525629043557,0.008223684210526315,0.0,0.018931563943624496,1.0,0.0,1.00007164478302,0.0,0.987362802028656,0.0,0.08262081444263458,0.0
train_34612,far300,train_34612__far300__0,8.0,False,False,499,0.0,0.9640855193138123,0.09653371572494507,0.969939879759519,1.0,0.0,0.9870696663856506,1.0,0.19784137576818472,1.0121875929832458,0.004008016032064128,0.0,0.0822644755244255,1.0,0.0,0.9870696663856506,0.0,0.9682012796401978,0.0,0.08472826331853867,0.0
train_115053,past50,train_115053__past50__3,0.0,True,False,414,2.474866734172715,0.947713315486908,0.10803703963756561,0.961352657004831,1.0,0.0,0.989861249923706,1.0,0.4846778693795204,1.2034993886947636,0.00966183574879227,0.0,0.03104504570364952,1.0,0.021956659853458405,0.989861249923706,0.0179380364716053,0.9757961630821228,0.014767792075872421,0.08407797664403915,0.0023320449981838465
train_115053,far300,train_115053__far300__1,0.0,True,False,1018,2.474866734172715,0.8652182221412659,0.255278080701828,0.9204322200392927,1.0,0.0,0.9642818570137024,0.9999305009841919,0.14136084139347077,2.0356158852577244,0.030451866404715127,0.0,0.14196212589740753,1.0,0.05309969559311867,0.9642818570137024,0.04309102147817612,0.9033377170562744,0.030815517529845238,0.08880182355642319,0.006075460929423571
train_115053,external32b,train_115053__external32b__0,0.0,True,False,1310,2.474866734172715,0.7886549830436707,0.6195464134216309,0.8213740458015267,0.9923664122137404,0.0007633587786259542,0.9508503675460815,0.9998983144760132,0.002192815646994859,3.124566144943239,0.04351145038167939,0.0,0.4426894783973694,1.0,0.08367938548326492,0.9508503675460815,0.055936262011528015,0.8155646324157715,0.030869677662849426,0.09583780914545059,0.011322049424052238
train_25488,external32b,train_25488__external32b__1,0.0,True,False,1865,2.474866734172715,0.630068302154541,0.9577125906944275,0.710455764075067,0.9887399463806971,0.0010723860589812334,0.9764305353164673,0.9671070575714111,0.013802935034036637,4.739671859741203,0.0932975871313673,0.0,0.5603164434432983,1.0,0.13995109498500824,0.9764305353164673,0.11137017607688904,0.69211745262146,0.05807363986968994,0.10635010898113251,0.019363485276699066
train_24965,near150,train_24965__near150__2,2.0,True,False,412,1.2076123955202949,0.9245355129241943,0.12909170985221863,0.9635922330097088,1.0,0.0,0.9953848719596863,1.0,0.7158249813318253,1.229730199575424,0.0048543689320388345,0.0,0.03838638216257095,1.0,0.014933165162801743,0.9953848719596863,0.014196643605828285,0.988063633441925,0.013242105022072792,0.08291474729776382,0.001249740831553936
train_63661,near150,train_63661__near150__1,0.0,True,False,830,2.474866734172715,0.8860491514205933,0.2290518581867218,0.9253012048192771,0.9987951807228915,0.0,0.9983829259872437,1.0,0.7792366546392441,1.2572622227668777,0.00963855421686747,0.0,0.028469180688261986,1.0,0.044297900050878525,0.9983829259872437,0.04406270757317543,0.9838555455207825,0.039433225989341736,0.0832124724984169,0.0038312377873808146
train_73888,past50,train_73888__past50__0,7.0,False,True,474,0.0,0.9575374126434326,0.07318129390478134,0.9746835443037974,1.0,0.0,1.003112554550171,1.0,0.6938002890348435,1.31846086025238,0.016877637130801686,0.0,0.019176162779331207,1.0,0.0,1.003112554550171,0.0,0.9780997037887573,0.0,0.08283617347478867,0.0
train_73888,near150,train_73888__near150__0,7.0,False,True,546,0.0,0.9390417337417603,0.12054353952407837,0.9578754578754579,1.0,0.0,0.9972838163375854,1.0,0.7401518672704697,1.2826629698276486,0.01098901098901099,0.0,0.0313713438808918,1.0,0.0,0.9972838163375854,0.0,0.9802888631820679,0.0,0.08288311213254929,0.0
train_73888,far300,train_73888__far300__0,7.0,False,True,540,0.0,0.9297473430633545,0.17202448844909668,0.9462962962962963,1.0,0.0,0.9978770017623901,1.0,0.11727806396782395,2.1102049708366444,0.022222222222222223,0.0,0.12295088917016983,1.0,0.0,0.9978770017623901,0.0,0.9366833567619324,0.0,0.08558186888694763,0.0
train_73888,external32b,train_73888__external32b__1,7.0,False,True,470,0.0,0.8544094562530518,0.5289985537528992,0.8659574468085106,0.997872340425532,0.0,0.9121952652931213,1.0,0.0008071985701099038,1.65979873418808,0.023404255319148935,0.0,0.4256826341152191,1.0,0.0,0.9121952652931213,0.0,0.8631020188331604,0.0,0.09179749339818954,0.0
train_50664,past50,train_50664__past50__0,8.0,False,True,516,0.0,0.9728983044624329,0.04354388266801834,0.9844961240310077,1.0,0.0,1.005504846572876,1.0,0.8630214720964432,1.2133770763874066,0.009689922480620155,0.0,0.015308132395148277,1.0,0.0,1.005504846572876,0.0,0.9876481294631958,0.0,0.08269000798463821,0.0
train_50664,near150,train_50664__near150__0,8.0,False,True,480,0.0,0.943622887134552,0.10486312955617905,0.95625,1.0,0.0,1.0036479234695435,1.0,0.4589941716194153,1.2732329905033108,0.010416666666666666,0.0,0.03336773067712784,1.0,0.0,1.0036479234695435,0.0,0.9781963229179382,0.0,0.08377914875745773,0.0
train_50664,far300,train_50664__far300__0,8.0,False,True,2535,0.0,0.8476049900054932,0.31215474009513855,0.8970414201183432,0.9992110453648915,0.0,0.987532377243042,0.9999852776527405,0.25739915370941163,2.121614637374861,0.03865877712031558,0.0,0.11746597290039062,1.0,0.0,0.987532377243042,0.0,0.9104679822921753,0.0,0.08699339628219604,0.0
train_50664,external32b,train_50664__external32b__0,8.0,False,True,538,0.0,0.9045236706733704,0.36101576685905457,0.9200743494423792,0.9944237918215614,0.0,1.08967924118042,1.0,0.001724817012436688,3.249867246150969,0.027881040892193308,0.0,0.2973574101924896,1.0,0.0,1.08967924118042,0.0,0.9038553237915039,0.0,0.08652709424495697,0.0
train_50640,past50,train_50640__past50__0,7.0,False,True,86,0.35355239059610216,0.8910291790962219,0.20498138666152954,0.9302325581395349,1.0,0.0,1.0009660720825195,1.0,0.09751665852963924,2.4657844543457044,0.03488372093023256,0.0,0.11811170727014542,1.0,0.006519909482449293,1.0009660720825195,0.005892402958124876,0.9262871146202087,0.0034535706508904696,0.08722781389951706,0.0008056794758886099
train_50640,near150,train_50640__near150__0,7.0,False,True,246,0.35355239059610216,0.8437310457229614,0.2827740013599396,0.8780487804878049,1.0,0.0,0.9777692556381226,0.9999836683273315,0.4937030583620071,1.3356980502605456,0.012195121951219513,0.0,0.06967046856880188,1.0,0.008850145153701305,0.9777692556381226,0.007932285778224468,0.9543530344963074,0.007081762421876192,0.08570140600204468,0.0008620113949291408
train_50640,far300,train_50640__far300__0,7.0,False,True,315,0.35355239059610216,0.8416529297828674,0.32326579093933105,0.8857142857142857,1.0,0.0,0.9446645379066467,0.9999236464500427,0.05026452042162419,2.165870137214669,0.03492063492063492,0.0,0.23886650800704956,1.0,0.009191217832267284,0.9446645379066467,0.006289269775152206,0.8659317493438721,0.00401432067155838,0.09466472268104553,0.0013246205635368824
train_50640,external32b,train_50640__external32b__0,7.0,False,True,157,0.35355239059610216,0.6964060664176941,1.2300174236297607,0.7197452229299363,0.9681528662420382,0.0,0.8612783551216125,0.999969482421875,3.614050045143813e-05,3.0102463150024406,0.07643312101910828,0.0,1.0296504497528076,1.0,0.017743730917572975,0.8612783551216125,0.005660458002239466,0.6781702637672424,0.004315179772675037,0.1032649353146553,0.002623421372845769
train_51793,near150,train_51793__near150__1,2.0,True,False,897,1.2076123955202949,0.8587193489074707,0.28931665420532227,0.9052396878483835,0.9977703455964325,0.0,0.9974048137664795,1.0,0.7316884088516236,1.284898490905761,0.011148272017837236,0.0,0.035483211278915405,1.0,0.026952775195240974,0.9974048137664795,0.02646659128367901,0.9819455742835999,0.024385590106248856,0.0831342339515686,0.0023001006338745356


==> figures/data/figure2_guidance_pilot_256/token_paired_comparisons.csv <==
stratum,reference,metric,prompts,near_mean,reference_mean,near_minus_reference,ci_low,ci_high
all_correct_guides,past50,mean_student_nll,88,0.26897101544521074,0.28687901119701564,-0.01790799575180492,-0.04637068556357091,0.009932019213341518
all_correct_guides,past50,top10_fraction,88,0.9980810996706398,0.9973675709605007,0.0007135287101392301,-5.017651853141025e-05,0.0015474313526829583
all_correct_guides,past50,abs_logp_gap,88,0.044913633239709476,0.05227522332940924,-0.00736159008969976,-0.011812613709480502,-0.0031112280727194803
all_correct_guides,past50,tokens,88,801.0340909090909,632.0227272727273,169.01136363636363,60.06789772727273,278.39943181818177
all_correct_guides,far300,mean_student_nll,109,0.27501847054980216,0.3214251844707979,-0.046406713920995726,-0.06842761417816674,-0.0236182905195298
all_correct_guides,far300,top10_fraction,109,0.9978986633180983,0.9985665566342569,-0.0006678933161585488,-0.0013500932746906096,-5.0284183084557065e-05
all_correct_guides,far300,abs_logp_gap,109,0.044857445642898904,0.170908918894759,-0.12605147325186009,-0.13464986785665292,-0.11747619052964407
all_correct_guides,far300,tokens,109,850.3853211009174,1079.5229357798164,-229.13761467889907,-322.6894495412844,-144.5038990825688
all_correct_guides,external32b,mean_student_nll,63,0.25335935402720694,0.7074573896233998,-0.45409803559619283,-0.5056626232887899,-0.40341649239675864
all_correct_guides,external32b,top10_fraction,63,0.9983348204176755,0.9876317867960777,0.010703033621598019,0.009205230404993894,0.012236292486339015
all_correct_guides,external32b,abs_logp_gap,63,0.04462566407072162,0.4878323766447249,-0.44320671257400324,-0.48058827449198044,-0.4079541088540166
all_correct_guides,external32b,tokens,63,711.6031746031746,1573.2539682539682,-861.6507936507936,-1126.4869047619047,-614.902380952381
eligible_correct_guides,past50,mean_student_nll,18,0.3261858945091565,0.4037722655468517,-0.07758637103769514,-0.14992041829973457,-0.006730031760202498
eligible_correct_guides,past50,top10_fraction,18,0.9974440829671389,0.9952134014588397,0.002230681508299143,-0.00010599011968714963,0.004873482634225151
eligible_correct_guides,past50,abs_logp_gap,18,0.04411549876547517,0.05538074589437903,-0.01126524712890386,-0.021543920715339473,-0.0020396273919484793
eligible_correct_guides,past50,tokens,18,1053.7777777777778,900.3333333333334,153.44444444444446,-194.77916666666667,485.5083333333332
eligible_correct_guides,far300,mean_student_nll,28,0.35223315336874556,0.3618970827332565,-0.009663929364510946,-0.04981403865718416,0.029399308402623427
eligible_correct_guides,far300,top10_fraction,28,0.9967812700057328,0.9985740063092232,-0.0017927363034905472,-0.0037136867683265113,-0.00032734663733107556
eligible_correct_guides,far300,abs_logp_gap,28,0.048355181901050426,0.183180207652705,-0.1348250257516546,-0.1485692241977501,-0.12166761147091165
eligible_correct_guides,far300,tokens,28,989.4285714285714,1188.1785714285713,-198.75,-358.25625,-40.42410714285721
eligible_correct_guides,external32b,mean_student_nll,18,0.30713477979103726,0.6757698439889483,-0.36863506419791114,-0.45404295023116803,-0.2837136844380035
eligible_correct_guides,external32b,top10_fraction,18,0.9973967836120862,0.9869170293002942,0.010479754311792069,0.007470625584430443,0.013387430597811487
eligible_correct_guides,external32b,abs_logp_gap,18,0.041849033182693805,0.4403432326184379,-0.39849419943574405,-0.4510254335486226,-0.34778674116823827
eligible_correct_guides,external32b,tokens,18,953.2222222222222,2015.0,-1061.7777777777778,-1487.9458333333332,-663.8319444444445


==> figures/data/figure2_quality_envelope.csv <==
delta,quality_gain_envelope
5,0.01725596459007617
10,0.027654761740371837
15,0.04327382994611395
20,0.05816668985831144
25,0.07158336617341048
30,0.0840655077217555
35,0.09511907935897586
40,0.10454170300319408
45,0.1102500342563608
50,0.11364287451762266
55,0.11582144628761959
60,0.11858930712925325
65,0.12211310494343186
70,0.1250773954756111
75,0.128529772760829
80,0.1317202482178726
85,0.13617263240747332
90,0.14002381746511428
95,0.14332739202341968
100,0.14655953277510514
105,0.14908335024021943
110,0.1512738187928802
115,0.1512738187928802
120,0.1512738187928802
125,0.1512738187928802
130,0.1512738187928802
135,0.1512738187928802
140,0.1512738187928802
145,0.1512738187928802
150,0.1512738187928802
155,0.1512738187928802
160,0.1512738187928802
165,0.1512738187928802
170,0.1512738187928802
175,0.15283932120357202
180,0.1547797979883815
185,0.15623217474249307
190,0.157577414064334
195,0.15877385065926233
200,0.15891075660351106
205,0.15891075660351106
210,0.15891075660351106
215,0.15891075660351106
220,0.15891075660351106
225,0.1600119525488326
230,0.1636190942299542
235,0.16664290850843025
240,0.17030361226685758
245,0.17513099738589447
250,0.1811667026048643
255,0.18678575487741533
260,0.19051789244246262
265,0.19302978656959457
270,0.19434525737945746
275,0.19559526932935076
280,0.19572621360460832
285,0.19601192227576958
290,0.1964762154634806
295,0.1964762154634806
300,0.1964762154634806


==> figures/data/figure2_scores.csv <==
anchor,delta,score
0,10,0.038227112346412455
0,20,0.04536696166051264
0,30,0.034091063364591785
0,40,0.028624674155096508
0,50,0.028342131348073854
0,60,0.029940758415310544
0,70,0.03042405567705323
0,80,0.030404225745025385
0,90,0.031940214508603494
0,100,0.035444738161260786
0,110,0.0353083621879079
0,120,0.035118291614933475
0,130,0.035086730996584936
0,140,0.03372441196832175
0,150,0.0326771649294567
0,160,0.03096099088146881
0,170,0.03269307743817783
0,180,0.03507994295454656
0,190,0.03714389623900383
0,200,0.03579521804561586
0,210,0.03454542511327343
0,220,0.034043223316330855
0,230,0.03170890307291102
0,240,0.030631538818913062
0,250,0.030935662527471878
0,260,0.030674849009231845
0,270,0.02832538517282258
0,280,0.026587252510307517
0,290,0.024667021716878214
0,300,0.02259547370335177
50,10,0.007624754554004594
50,20,0.012137723329550806
50,30,0.018423148086694846
50,40,0.024110545261077917
50,50,0.030230286214716885
50,60,0.03225089423550621
50,70,0.03275186576727807
50,80,0.03091342332615139
50,90,0.02818362409139791
50,100,0.02835864010373078
50,110,0.02781912565917662
50,120,0.028911887113457966
50,130,0.028599043630706773
50,140,0.025705505814351905
50,150,0.015468704050540157
50,160,0.010268939743446545
50,170,0.008140411027276815
50,180,0.0068380674260856145
50,190,0.007979769692201684
50,200,0.00808893414250248
50,210,0.007487992773810892
50,220,0.007767103788515258
50,230,0.007415444900038258
50,240,0.006201534701841459
50,250,0.005790593759425962


==> figures/data/opd_extension/benchmark_scores.csv <==
Method,MMMU-Pro,MathVista,MathVision,ZeroBench,WeMath,MMBench,MM-Star,MathVerse,Avg.
Base,51.75,73.80,47.37,19.76,54.10,89.79,71.83,54.61,57.88
GRPO,55.78,76.20,48.82,22.60,56.57,90.29,72.20,59.52,60.25
OPD (32B teacher),53.42,76.95,48.57,21.71,58.19,90.15,72.00,53.67,59.33
Far OPD + GRPO,56.50,75.40,54.84,25.15,62.57,90.49,71.67,58.74,61.92
Near OPD + GRPO,58.57,76.15,56.64,24.70,65.24,90.96,72.77,60.78,63.23


==> figures/data/opd_extension/manifest.json <==
{
  "near": {
    "files": [
      {
        "path": "/pfs/qcy/RL_HOME/NPO/checkpoints/npo-visual/npo-visual-grpo-after-opd-base-vanilla40-step95-4k/experiment_log.jsonl",
        "sha256": "5543b7bb22e35828d6935eab609a60df06f695f4879490820d5ccf4a7bdfcf45"
      },
      {
        "path": "/pfs/qcy/RL_HOME/NPO/checkpoints/npo-visual/npo-visual-grpo-after-opd-base-vanilla40-step95-4k/experiment_config.json",
        "sha256": "7edac4f6faacca5923eaf82b17f00b22d8164b35651bf7e4a9e71ff4d36372c9"
      },
      {
        "path": "/pfs/qcy/RL_HOME/NPO/models/opd_base8b_teacher_vanilla40_step95/opd_merge_provenance.json",
        "sha256": "51f98f9c38df634137214521a76e849b3f87c4b125195fa086012b6ef89f96c9"
      },
      {
        "path": "/pfs/qcy/RL_HOME/OPD/checkpoints/opd_base8b_teacher_vanilla40_20260922_124315_7/experiment_config.json",
        "sha256": "5b3d644b602a673ed8a9217cd98ee543c7a4c5a1eccbc9c50f3c073248f70304"
      }
    ],
    "opd_source": {
      "source_checkpoint": "/pfs/qcy/RL_HOME/OPD/checkpoints/opd_base8b_teacher_vanilla40_20260922_124315_7/global_step_95/actor",
      "opd_step": 95,
      "val_accuracy_reward": 0.3914285714285714,
      "student_initial_model": "/pfs/qcy/models/Qwen3-VL-8B-Instruct",
      "teacher_model": "/pfs/qcy/RL_HOME/NPO/vanilla_grpo_models/global_step_40",
      "merged_at_utc": "2026-09-22T16:57:47.393820+00:00",
      "format": "Hugging Face safetensors, bfloat16"
    },
    "opd_settings": {
      "learning_rate": 3e-07,
      "batch_size": 256,
      "rollouts_per_prompt": 1,
      "loss": "jsd",
      "topk": 256,
      "train_file": "/pfs/siqingyi/vl_rl_data/final_data/MMFineReason_data_with_conclusion.json"
    }
  },
  "far": {
    "files": [
      {
        "path": "/pfs/qcy/RL_HOME/NPO/checkpoints/npo-visual/npo-visual-grpo-after-opd-base-vanilla520-step165-4k/experiment_log.jsonl",
        "sha256": "cd28b66d1f97296103162eae07bd42749963125b94afc96b38a4057c7033e7cf"
      },
      {
        "path": "/pfs/qcy/RL_HOME/NPO/checkpoints/npo-visual/npo-visual-grpo-after-opd-base-vanilla520-step165-4k/experiment_config.json",
        "sha256": "5c29f092c019db4811394d3126d7f2dbfdc655c2f9c6bf0373ff672b8b229051"
      },
      {
        "path": "/pfs/qcy/RL_HOME/NPO/models/opd_base8b_teacher_vanilla520_step165/opd_merge_provenance.json",
        "sha256": "11d398431d533c548e0cc7e6f9063cbe28454d7baa4eb2364bf470859f6b6d6b"
      },
      {
        "path": "/pfs/qcy/RL_HOME/OPD/checkpoints/opd_base8b_teacher_vanilla520_20260922_095625_7/experiment_config.json",
        "sha256": "d5f89c690162735056b7f2253a8daf4ccd4d9ed64a14758134ac8fac209e1247"
      }
    ],
    "opd_source": {
      "source_checkpoint": "/pfs/qcy/RL_HOME/OPD/checkpoints/opd_base8b_teacher_vanilla520_20260922_095625_7/global_step_165/actor",
      "opd_step": 165,
      "val_accuracy_reward": 0.47285714285714286,
      "student_initial_model": "/pfs/qcy/models/Qwen3-VL-8B-Instruct",
      "teacher_model": "/pfs/qcy/RL_HOME/NPO/models/1_vanilla_4k_step520",
      "merged_at_utc": "2026-09-22T16:57:16.150051+00:00",
      "format": "Hugging Face safetensors, bfloat16"
    },
    "opd_settings": {
      "learning_rate": 3e-07,
      "batch_size": 256,
      "rollouts_per_prompt": 1,
      "loss": "jsd",
      "topk": 256,
      "train_file": "/pfs/siqingyi/vl_rl_data/final_data/MMFineReason_data_with_conclusion.json"
    }
  },
  "comparison": {
    "grpo_config_differences": [
      "trainer.experiment_name",
      "trainer.save_checkpoint_path",
      "worker.actor.model.model_path",
      "worker.actor.model.tokenizer_path"
    ],
    "metric": "val/accuracy_reward * 100",
    "rl_step_zero": "Re-evaluation of the exported OPD checkpoint in the GRPO trainer.",
    "opd_stage_lengths": {
      "near": 95,
      "far": 165
    },
    "smoothing": "Trailing mean of 5 logged validation evaluations; min_periods=1.",
    "display_range": [
      0,
      400
    ],
    "missing_data": "The far run has no validation after step 490. No extrapolation.",
    "benchmark_source": "Author-provided eight-benchmark scores in the current conversation.",
    "benchmark_checkpoint_mapping": "Not yet supplied; validation peaks are not assumed to be the benchmark checkpoints.",
    "panel_a_peak_scope": "Complete frozen logs: near through 500, far through 490."
  },
  "grpo_settings": {
    "learning_rate": 1e-06,
    "batch_size": 256,
    "rollouts_per_prompt": 8,
    "temperature": 1.0,
    "max_prompt_length": 16384,
    "max_response_length": 4096,
    "clip_ratio_low": 0.2,
    "clip_ratio_high": 0.28,
    "data_seed": 1,
    "rollout_seed": 1,
    "train_file": "/pfs/qcy/RL_HOME/NPO/data/opd_continuation/MMFineReason_grpo_from_rawrow0_cycle.jsonl",
    "val_file": "/pfs/qcy/RL_DATA/val_data/visual/vl_math_val_mini_data.json",
    "shuffle": false,
    "max_steps": 500,
    "val_override_config": {
      "temperature": 0.7,
      "top_p": 0.8,
      "top_k": 20,
      "repetition_penalty": 1.0,
      "presence_penalty": 1.5,
      "n": 1
    }
  }
}


==> figures/data/opd_extension/summary.csv <==
run,teacher_step,opd_step,post_opd_accuracy_pct,peak_rl_accuracy_pct,peak_rl_step,gain_to_peak_pp,last_validation_step,last_training_step,n_validation_points
near,40,95,39.14285714285714,52.142857142857146,380,13.000000000000007,500,500,101
far,520,165,45.14285714285714,51.42857142857142,435,6.285714285714285,490,494,99


==> figures/data/opd_extension/validation.csv <==
run,teacher_step,opd_step,rl_step,accuracy_pct,overall_reward,source_line
near,40,95,0,39.14285714285714,0.45,1
near,40,95,5,38.857142857142854,0.448,6
near,40,95,10,41.42857142857143,0.47128571428571425,11
near,40,95,15,39.714285714285715,0.4552857142857143,16
near,40,95,20,41.714285714285715,0.4741428571428571,21
near,40,95,25,40.0,0.45914285714285713,26
near,40,95,30,42.857142857142854,0.4841428571428571,31
near,40,95,35,43.42857142857143,0.4901428571428571,36
near,40,95,40,41.0,0.46814285714285714,41
near,40,95,45,43.0,0.48642857142857143,46
near,40,95,50,43.0,0.48642857142857143,51
near,40,95,55,42.857142857142854,0.4848571428571428,56
near,40,95,60,41.42857142857143,0.4717142857142857,61
near,40,95,65,42.0,0.4774285714285714,66
near,40,95,70,43.42857142857143,0.49014285714285716,71
near,40,95,75,42.857142857142854,0.4854285714285714,76
near,40,95,80,43.714285714285715,0.49299999999999994,81
near,40,95,85,42.57142857142857,0.4827142857142857,86
near,40,95,90,39.285714285714285,0.4534285714285714,91
near,40,95,95,41.85714285714286,0.47628571428571426,96
near,40,95,100,45.0,0.5045714285714286,101
near,40,95,105,43.57142857142857,0.4915714285714286,106
near,40,95,110,45.857142857142854,0.5121428571428571,111
near,40,95,115,46.42857142857143,0.5172857142857142,116
near,40,95,120,44.142857142857146,0.49714285714285716,121
near,40,95,125,43.0,0.48657142857142854,126
near,40,95,130,42.714285714285715,0.48399999999999993,131
near,40,95,135,44.857142857142854,0.503,136
near,40,95,140,43.142857142857146,0.4878571428571429,141
near,40,95,145,43.42857142857143,0.4908571428571429,146
near,40,95,150,40.714285714285715,0.4660000000000001,151
near,40,95,155,40.285714285714285,0.46199999999999997,156
near,40,95,160,41.714285714285715,0.4751428571428572,161
near,40,95,165,44.42857142857143,0.49942857142857144,166
near,40,95,170,44.57142857142857,0.5008571428571429,171
near,40,95,175,46.285714285714285,0.5164285714285715,176
near,40,95,180,48.142857142857146,0.5331428571428571,181
near,40,95,185,49.28571428571429,0.5432857142857143,186
near,40,95,190,50.42857142857143,0.5537142857142857,191
near,40,95,195,47.14285714285714,0.5239999999999999,196
near,40,95,200,48.0,0.5317142857142856,201
near,40,95,205,50.0,0.5499999999999999,206
near,40,95,210,48.285714285714285,0.5344285714285714,211
near,40,95,215,49.714285714285715,0.5472857142857143,216
near,40,95,220,46.57142857142857,0.5188571428571428,221
near,40,95,225,48.285714285714285,0.5344285714285713,226
near,40,95,230,48.42857142857142,0.5355714285714286,231
near,40,95,235,48.285714285714285,0.5344285714285714,236
near,40,95,240,50.42857142857143,0.5537142857142857,241
near,40,95,245,49.57142857142857,0.5459999999999999,246
near,40,95,250,48.857142857142854,0.5392857142857143,251
near,40,95,255,49.714285714285715,0.5472857142857143,256
near,40,95,260,49.857142857142854,0.5484285714285714,261
near,40,95,265,49.714285714285715,0.5474285714285714,266
near,40,95,270,48.57142857142857,0.5365714285714286,271
near,40,95,275,49.857142857142854,0.5487142857142857,276
near,40,95,280,51.142857142857146,0.5602857142857142,281
near,40,95,285,49.714285714285715,0.547142857142857,286
near,40,95,290,51.28571428571429,0.5615714285714285,291
near,40,95,295,50.28571428571429,0.5524285714285714,296
near,40,95,300,46.0,0.5135714285714286,301
near,40,95,305,47.85714285714286,0.5305714285714286,306
near,40,95,310,49.57142857142857,0.546142857142857,311
near,40,95,315,48.285714285714285,0.5342857142857143,316
near,40,95,320,50.42857142857143,0.5534285714285714,321
near,40,95,325,50.42857142857143,0.5531428571428572,326
near,40,95,330,50.57142857142857,0.5545714285714286,331
near,40,95,335,50.71428571428571,0.5558571428571429,336
near,40,95,340,49.57142857142857,0.5457142857142856,341
near,40,95,345,51.42857142857142,0.5624285714285715,346
near,40,95,350,50.57142857142857,0.5547142857142856,351
near,40,95,355,50.42857142857143,0.5535714285714285,356
near,40,95,360,48.42857142857142,0.5352857142857143,361
near,40,95,365,50.28571428571429,0.5524285714285714,366
near,40,95,370,48.57142857142857,0.5364285714285715,371
near,40,95,375,49.714285714285715,0.5472857142857143,376
near,40,95,380,52.142857142857146,0.5688571428571428,381
near,40,95,385,51.714285714285715,0.5647142857142856,386
near,40,95,390,50.857142857142854,0.5575714285714285,391
near,40,95,395,49.57142857142857,0.5454285714285714,396
near,40,95,400,49.857142857142854,0.5481428571428572,401
near,40,95,405,47.714285714285715,0.5287142857142857,406
near,40,95,410,48.714285714285715,0.5378571428571428,411
near,40,95,415,48.714285714285715,0.538,416
near,40,95,420,49.714285714285715,0.5468571428571428,421
near,40,95,425,48.714285714285715,0.538,426
near,40,95,430,51.857142857142854,0.5664285714285714,431
near,40,95,435,51.57142857142857,0.5635714285714286,436
near,40,95,440,49.42857142857143,0.5441428571428572,441
near,40,95,445,50.142857142857146,0.5504285714285714,446
near,40,95,450,50.142857142857146,0.5507142857142857,451
near,40,95,455,48.57142857142857,0.5364285714285715,456
near,40,95,460,49.0,0.5408571428571428,461
near,40,95,465,50.42857142857143,0.553142857142857,466
near,40,95,470,48.857142857142854,0.5388571428571428,471
near,40,95,475,49.714285714285715,0.5469999999999999,476
near,40,95,480,50.42857142857143,0.5528571428571428,481
near,40,95,485,49.0,0.5401428571428571,486
near,40,95,490,48.42857142857142,0.5348571428571428,491
near,40,95,495,48.857142857142854,0.5388571428571428,496
near,40,95,500,47.714285714285715,0.5279999999999999,501
far,520,165,0,45.14285714285714,0.5051428571428572,1
far,520,165,5,45.714285714285715,0.5101428571428571,6
far,520,165,10,45.285714285714285,0.5062857142857142,11
far,520,165,15,45.42857142857143,0.5075714285714285,16
far,520,165,20,45.857142857142854,0.5112857142857142,21
far,520,165,25,47.14285714285714,0.523,26
far,520,165,30,47.14285714285714,0.5224285714285714,31
far,520,165,35,47.0,0.5211428571428571,36
far,520,165,40,43.42857142857143,0.4897142857142857,41
far,520,165,45,45.14285714285714,0.5051428571428572,46
far,520,165,50,47.14285714285714,0.5227142857142857,51
far,520,165,55,48.714285714285715,0.5372857142857143,56
far,520,165,60,47.714285714285715,0.5282857142857142,61
far,520,165,65,46.14285714285714,0.5141428571428571,66
far,520,165,70,45.42857142857143,0.5078571428571429,71
far,520,165,75,45.714285714285715,0.5102857142857142,76
far,520,165,80,44.857142857142854,0.5025714285714286,81
far,520,165,85,44.42857142857143,0.4984285714285714,86
far,520,165,90,43.142857142857146,0.4872857142857142,91
far,520,165,95,44.42857142857143,0.4982857142857142,96
far,520,165,100,45.0,0.5039999999999999,101
far,520,165,105,46.57142857142857,0.5178571428571429,106
far,520,165,110,43.714285714285715,0.49128571428571427,111
far,520,165,115,44.857142857142854,0.502,116
far,520,165,120,44.0,0.49399999999999994,121
far,520,165,125,45.714285714285715,0.51,126
far,520,165,130,45.0,0.5031428571428572,131
far,520,165,135,44.857142857142854,0.5012857142857142,136
far,520,165,140,45.14285714285714,0.5039999999999999,141
far,520,165,145,47.57142857142857,0.5262857142857142,146
far,520,165,150,44.142857142857146,0.4952857142857143,151
far,520,165,155,45.57142857142858,0.5077142857142857,156
far,520,165,160,45.285714285714285,0.5039999999999999,161
far,520,165,165,46.42857142857143,0.5147142857142857,166
far,520,165,170,45.714285714285715,0.5072857142857143,171
far,520,165,175,46.42857142857143,0.5144285714285715,176
far,520,165,180,45.714285714285715,0.5078571428571429,181
far,520,165,185,46.14285714285714,0.5115714285714286,186
far,520,165,190,47.285714285714285,0.5217142857142856,191
far,520,165,195,47.285714285714285,0.5222857142857144,196
far,520,165,200,46.57142857142857,0.5165714285714286,201
far,520,165,205,46.85714285714286,0.5191428571428571,206
far,520,165,210,47.285714285714285,0.5231428571428571,211
far,520,165,215,45.57142857142858,0.5072857142857142,216
far,520,165,220,45.14285714285714,0.5028571428571429,221
far,520,165,225,44.42857142857143,0.4965714285714286,226
far,520,165,230,47.14285714285714,0.5205714285714286,231
far,520,165,235,47.85714285714286,0.5269999999999999,236
far,520,165,240,46.42857142857143,0.5148571428571428,241
far,520,165,245,45.714285714285715,0.5087142857142857,246
far,520,165,250,47.714285714285715,0.5268571428571428,251
far,520,165,255,46.85714285714286,0.519,256
far,520,165,260,48.857142857142854,0.5368571428571428,261
far,520,165,265,49.714285714285715,0.5444285714285714,266
far,520,165,270,49.714285714285715,0.5438571428571427,271
far,520,165,275,47.57142857142857,0.5244285714285715,276
far,520,165,280,45.857142857142854,0.5091428571428571,281
far,520,165,285,47.0,0.5198571428571428,286
far,520,165,290,47.0,0.5208571428571428,291
far,520,165,295,47.285714285714285,0.5235714285714285,296
far,520,165,300,48.857142857142854,0.5377142857142857,301
far,520,165,305,48.714285714285715,0.5354285714285714,306
far,520,165,310,48.714285714285715,0.536142857142857,311
far,520,165,315,46.14285714285714,0.513142857142857,316
far,520,165,320,47.714285714285715,0.5275714285714285,321
far,520,165,325,50.0,0.5478571428571428,326
far,520,165,330,47.85714285714286,0.5291428571428571,331
far,520,165,335,45.714285714285715,0.5102857142857142,336
far,520,165,340,45.57142857142858,0.5087142857142858,341
far,520,165,345,45.42857142857143,0.5081428571428571,346
far,520,165,350,48.0,0.5312857142857143,351
far,520,165,355,50.0,0.549,356
far,520,165,360,49.714285714285715,0.546142857142857,361
far,520,165,365,48.142857142857146,0.5314285714285715,366
far,520,165,370,49.42857142857143,0.5431428571428573,371
far,520,165,375,49.714285714285715,0.5458571428571428,376
far,520,165,380,48.57142857142857,0.5355714285714286,381
far,520,165,385,45.857142857142854,0.5112857142857142,386
far,520,165,390,44.42857142857143,0.4991428571428571,391
far,520,165,395,49.42857142857143,0.5439999999999999,396
far,520,165,400,49.0,0.5395714285714285,401
far,520,165,405,48.285714285714285,0.5329999999999999,406
far,520,165,410,46.714285714285715,0.5187142857142858,411
far,520,165,415,46.57142857142857,0.5172857142857142,416
far,520,165,420,48.857142857142854,0.5371428571428571,421
far,520,165,425,49.142857142857146,0.5405714285714286,426
far,520,165,430,51.0,0.5572857142857143,431
far,520,165,435,51.42857142857142,0.5612857142857143,436
far,520,165,440,51.0,0.5571428571428572,441
far,520,165,445,49.857142857142854,0.546142857142857,446
far,520,165,450,50.42857142857143,0.55,451
far,520,165,455,49.28571428571429,0.5397142857142857,456
far,520,165,460,48.714285714285715,0.5344285714285714,461
far,520,165,465,47.85714285714286,0.5268571428571428,466
far,520,165,470,47.14285714285714,0.5202857142857142,471
far,520,165,475,47.57142857142857,0.5241428571428571,476
far,520,165,480,47.14285714285714,0.5209999999999999,481
far,520,165,485,45.714285714285715,0.5074285714285713,486
far,520,165,490,45.714285714285715,0.5082857142857142,491


==> figures/data/source_tradeoff_three_panel_49_selected_prompts.csv <==
rank,problem_id,past_replay_success,past_replay_gap,past_replay_reward,past_replay_current_failed,on_policy_success,on_policy_gap,on_policy_reward,on_policy_current_failed,near_future_success,near_future_gap,near_future_reward,near_future_current_failed,long_future_success,long_future_gap,long_future_reward,long_future_current_failed,luffy_success,luffy_gap,luffy_reward,luffy_current_failed,exgrpo_success,exgrpo_gap,exgrpo_reward,exgrpo_current_failed,rlep_success,rlep_gap,rlep_reward,rlep_current_failed
1,6,0.0,0.0488036349150633,0.1000000014901161,0,1.0,0.0,1.0,0,1.0,0.047697826824357,1.0,0,0.0,0.1526165276108858,0.1000000014901161,0,1.0,0.4072184355362602,1.0,0,1.0,0.2269368920837554,1.0,0,1.0,0.3594375572299719,1.0,0
2,72,1.0,0.0637543496121181,1.0,0,1.0,0.0,1.0,0,1.0,0.0474576794462048,1.0,0,1.0,0.2323662929309068,1.0,0,1.0,0.5952040694142116,1.0,0,1.0,0.2193708735264591,1.0,0,1.0,0.3548861306811136,1.0,0
3,73,1.0,0.0536851222495293,1.0,0,1.0,0.0,1.0,0,1.0,0.0546223291806602,1.0,0,1.0,0.1957212182696197,1.0,0,1.0,0.4579043852216075,1.0,0,1.0,0.1747124014700361,0.8999999761581421,0,1.0,0.3990456677562523,0.8999999761581421,0
4,87,1.0,0.030688861059764,1.0,0,1.0,0.0,1.0,0,1.0,0.0375665426254272,1.0,0,1.0,0.2063958094670222,1.0,0,1.0,0.464385986328125,1.0,0,1.0,0.2540608785797397,1.0,0,1.0,0.2364437182744344,1.0,0
5,119,1.0,0.0369560241699218,1.0,0,1.0,0.0,1.0,0,1.0,0.0266501588641472,1.0,0,1.0,0.1433180282105049,1.0,0,1.0,0.4573406075832734,1.0,0,1.0,0.2592727306277252,1.0,0,1.0,0.4287055429786142,1.0,0
6,127,0.0,0.0658932623462142,0.1000000014901161,0,1.0,0.0,1.0,0,1.0,0.0651110093370616,1.0,0,0.0,0.2524025124460173,0.1000000014901161,0,1.0,0.4031005226886334,1.0,0,1.0,0.2508083807455527,1.0,0,1.0,0.3267658673799954,1.0,0
7,173,1.0,0.0349567040153171,1.0,0,1.0,0.0,1.0,0,1.0,0.036568328038158,1.0,0,1.0,0.1825260898523163,1.0,0,1.0,0.3008934151042591,1.0,0,1.0,0.1676101165563882,1.0,0,1.0,0.3938010079520089,1.0,0
8,201,1.0,0.035623422843597,1.0,0,1.0,0.0,1.0,0,1.0,0.0402882171889482,1.0,0,1.0,0.1475484358702654,1.0,0,1.0,0.222169930594308,1.0,0,1.0,0.1277055469597175,1.0,0,1.0,0.3622237804324127,1.0,0
9,205,1.0,0.0386433759738598,1.0,0,1.0,0.0,1.0,0,1.0,0.0510124782864138,1.0,0,1.0,0.1682767453400985,1.0,0,1.0,0.2371628065616036,1.0,0,1.0,0.1337595330663474,1.0,0,1.0,0.2249574546354363,1.0,0
10,229,1.0,0.0377881791856553,1.0,0,1.0,0.0,1.0,0,1.0,0.044936230717873,1.0,0,0.0,0.1678384386974832,0.1000000014901161,0,1.0,0.3533633236594043,1.0,0,1.0,0.178299504085782,1.0,0,1.0,0.3099539005833954,1.0,0
11,236,1.0,0.046868416922433,1.0,0,1.0,0.0,1.0,0,1.0,0.0374177119115015,1.0,0,1.0,0.2433627446492513,1.0,0,1.0,0.2905984074814514,1.0,0,1.0,0.2248317522880358,1.0,0,1.0,0.3781983642578125,1.0,0
12,275,1.0,0.0241118054372984,1.0,0,1.0,0.0,1.0,0,1.0,0.0387310300554548,1.0,0,1.0,0.1352580026479868,1.0,0,1.0,0.3263445365179995,1.0,0,1.0,0.172443083354405,1.0,0,1.0,0.4614645948687803,1.0,0
13,277,0.0,0.0499161177990483,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,1.0,0.0680870372578845,1.0,1,1.0,0.1646608787007851,1.0,1,1.0,0.3739533180414244,1.0,1,1.0,0.3401187143208068,1.0,1,1.0,0.2565439860026041,1.0,1
14,290,1.0,0.0395821429991274,1.0,0,1.0,0.0,1.0,0,1.0,0.0328210540439771,1.0,0,1.0,0.1622488243433228,1.0,0,1.0,0.2488034353607075,1.0,0,1.0,0.1471122535499366,1.0,0,1.0,0.2977330633934508,1.0,0
15,297,1.0,0.0492873746295308,1.0,0,1.0,0.0,1.0,0,1.0,0.0415006393041366,1.0,0,1.0,0.1796419987913038,1.0,0,1.0,0.3774719560196631,1.0,0,1.0,0.26463623046875,1.0,0,1.0,0.3907296727391965,1.0,0
16,320,0.0,0.0568226223900204,0.1000000014901161,0,1.0,0.0,1.0,0,1.0,0.0453182473240128,1.0,0,1.0,0.2510359786865882,1.0,0,1.0,0.4606211060846308,1.0,0,1.0,0.3367934260807984,1.0,0,1.0,0.4700942099343783,1.0,0
17,375,1.0,0.0508974490884962,1.0,0,1.0,0.0,1.0,0,1.0,0.058607660158716,1.0,0,1.0,0.2277426908081425,1.0,0,1.0,0.4987990435431985,1.0,0,1.0,0.2255968526631844,1.0,0,1.0,0.2873037959752458,1.0,0
18,378,1.0,0.0529456916222205,1.0,1,0.0,0.0,0.1000000014901161,1,1.0,0.0595780364738023,1.0,1,1.0,0.1622512184376279,1.0,1,1.0,0.3882509198105126,1.0,1,1.0,0.2132581376351451,1.0,1,1.0,0.3679494443147079,1.0,1
19,396,1.0,0.0571600709642682,1.0,0,1.0,0.0,1.0,0,1.0,0.0483101436070033,1.0,0,1.0,0.2049742698669433,1.0,0,1.0,0.4033125804678741,1.0,0,1.0,0.3818782929451235,1.0,0,1.0,0.3256524838275791,1.0,0
20,416,0.0,0.0196240061433732,0.1000000014901161,0,1.0,0.0,1.0,0,1.0,0.0132535104636523,1.0,0,1.0,0.0582836602658641,1.0,0,1.0,0.0842589559154814,1.0,0,1.0,0.069042954727721,0.8999999761581421,0,1.0,0.1333964715736189,1.0,0
21,421,1.0,0.027172657002009,1.0,0,1.0,0.0,1.0,0,1.0,0.035773602398959,1.0,0,1.0,0.1175267948126941,1.0,0,1.0,0.3136615600585937,1.0,0,1.0,0.2445251580440637,1.0,0,1.0,0.375785408439217,1.0,0
22,438,0.0,0.0511404461128809,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,1.0,0.0280738098534948,1.0,1,0.0,0.132182850557215,0.1000000014901161,1,1.0,0.1942402557811319,1.0,1,1.0,0.1082041044943197,1.0,1,0.0,0.2167742699384689,0.0,1
23,462,1.0,0.057783670425415,0.8999999761581421,1,0.0,0.0,0.1000000014901161,1,1.0,0.0602893785397577,1.0,1,1.0,0.1624351764547413,1.0,1,1.0,0.3101643670963335,1.0,1,1.0,0.2195064269619446,1.0,1,1.0,0.3785223335288356,1.0,1
24,465,1.0,0.1135186226137222,1.0,0,1.0,0.0,1.0,0,1.0,0.0727707891180963,1.0,0,1.0,0.3162940042060718,1.0,0,1.0,1.017488936303367,1.0,0,1.0,0.3156029273723734,1.0,0,1.0,0.8256859955964265,1.0,0
25,477,1.0,0.0263400248851803,1.0,1,0.0,0.0,0.1000000014901161,1,1.0,0.0267284478436287,1.0,1,0.0,0.0821032069335015,0.1000000014901161,1,1.0,0.1795901125027158,1.0,1,1.0,0.0909642089718806,1.0,1,1.0,0.2139781728307476,1.0,1
26,479,1.0,0.0304338750236694,0.8999999761581421,0,1.0,0.0,1.0,0,1.0,0.0364172970437254,1.0,0,1.0,0.1449690938702219,1.0,0,1.0,0.2343024330577631,1.0,0,1.0,0.2319803485433564,0.8999999761581421,0,1.0,0.2535792170344172,0.8999999761581421,0
27,633,1.0,0.0762374401092529,1.0,0,1.0,0.0,1.0,0,1.0,0.0695953135110118,1.0,0,1.0,0.2039584640629035,1.0,0,1.0,0.5991831390699859,1.0,0,1.0,0.3189760495538581,1.0,0,1.0,0.5512180328369141,1.0,0
28,638,1.0,0.0639485706483697,1.0,0,1.0,0.0,1.0,0,1.0,0.0459645799368866,1.0,0,1.0,0.1878129111395942,1.0,0,1.0,0.4370750144675926,1.0,0,1.0,0.1980001574119751,1.0,0,1.0,0.3503479888473731,1.0,0
29,659,1.0,0.0443025502291592,1.0,0,1.0,0.0,1.0,0,1.0,0.038699179635921,1.0,0,1.0,0.1638833374536338,1.0,0,1.0,0.3602417179795562,1.0,0,1.0,0.2952574244085348,1.0,0,1.0,0.4543601175541934,1.0,0
30,662,1.0,0.0505389815326986,1.0,0,1.0,0.0,1.0,0,1.0,0.0432975625829078,1.0,0,1.0,0.1986297753090505,1.0,0,1.0,0.3791606980927136,1.0,0,1.0,0.4027537967269844,1.0,0,1.0,0.8022471110026042,1.0,0
31,665,0.0,0.0510761061958644,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,1.0,0.0552427560691065,1.0,1,1.0,0.233244022401441,1.0,1,1.0,0.4700934456308507,1.0,1,1.0,0.2172600212614724,0.8999999761581421,1,1.0,0.2600283427752526,1.0,1
32,676,1.0,0.0839728535832585,1.0,0,1.0,0.0,1.0,0,1.0,0.0360513743049547,1.0,0,1.0,0.2484965623027146,1.0,0,1.0,0.3390899720739145,1.0,0,1.0,0.1999687715010209,1.0,0,1.0,0.346892195862609,1.0,0
34,88,0.0,0.0595004766313861,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0528701146443684,0.1000000014901161,1,0.0,0.2704436892554873,0.1000000014901161,1,1.0,0.4006931654118091,1.0,1,0.0,0.1426897054080234,0.0,1,0.0,0.2546099883582204,0.0,1
35,141,0.0,0.0392973348498344,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0276466594390119,0.1000000014901161,1,0.0,0.1025845599268736,0.1000000014901161,1,0.0,0.187829557204629,0.1000000014901161,1,0.0,0.2050891589092952,0.1000000014901161,1,0.0,0.2423661023073921,0.1000000014901161,1
36,160,0.0,0.0612437752263174,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0528104034535614,0.1000000014901161,1,0.0,0.2217576177237261,0.1000000014901161,1,0.0,0.3506845508565633,0.1000000014901161,1,0.0,0.2556739392140919,0.1000000014901161,1,0.0,0.5254036900334464,0.1000000014901161,1
37,233,0.0,0.0490461526457796,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0469106994475935,0.1000000014901161,1,0.0,0.1379799019453421,0.1000000014901161,1,1.0,0.2789952790677646,1.0,1,0.0,0.2411180974236197,0.1000000014901161,1,0.0,0.3957328055668803,0.1000000014901161,1
38,270,0.0,0.0528630191840014,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0592460985536928,0.1000000014901161,1,0.0,0.2539368668761015,0.1000000014901161,1,0.0,0.5013668405071292,0.1000000014901161,1,0.0,0.2116411065336448,0.1000000014901161,1,0.0,0.4305259523617938,0.1000000014901161,1
39,372,0.0,0.0510096803924741,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0400804946851279,0.1000000014901161,1,0.0,0.2346835933649201,0.1000000014901161,1,0.0,0.4540584019252232,0.1000000014901161,1,0.0,0.3164914346510364,0.1000000014901161,1,0.0,0.4459135996270503,0.1000000014901161,1
40,521,0.0,0.0087180510163307,0.0,1,0.0,0.0,0.1000000014901161,1,0.0,0.0215699818669533,0.1000000014901161,1,0.0,0.070764300466954,0.1000000014901161,1,0.0,0.1217230494150858,0.1000000014901161,1,0.0,0.0877978205680847,0.0,1,0.0,0.1677030247986872,0.1000000014901161,1
41,532,0.0,0.0363166179803326,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0388774892009755,0.1000000014901161,1,0.0,0.1202750844561561,0.1000000014901161,1,1.0,0.2737598391824336,1.0,1,0.0,0.1369018852710724,0.0,1,1.0,0.2418169739174563,1.0,1
42,534,0.0,0.0263721769656277,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0201442761128175,0.1000000014901161,1,0.0,0.1236127023073496,0.1000000014901161,1,1.0,0.1816600134613317,1.0,1,0.0,0.31311889061561,0.1000000014901161,1,0.0,0.1493664299089884,0.1000000014901161,1
43,554,0.0,0.028182043626079,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0152696372035995,0.1000000014901161,1,0.0,0.1001311182028589,0.1000000014901161,1,1.0,0.3344607783298866,1.0,1,0.0,0.1072338297963142,0.0,1,1.0,0.1283420946232225,1.0,1
44,572,0.0,0.0328788467600375,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0309444258969471,0.1000000014901161,1,0.0,0.1375801791148971,0.1000000014901161,1,0.0,0.2413870765938169,0.1000000014901161,1,0.0,0.100839535786246,0.0,1,0.0,0.1266273707151413,0.0,1
45,590,0.0,0.0579587852616026,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0392539713232739,0.1000000014901161,1,0.0,0.18370114711293,0.1000000014901161,1,0.0,0.3507660878729496,0.1000000014901161,1,0.0,0.1628930200006544,0.1000000014901161,1,0.0,0.3262305801363186,0.1000000014901161,1
46,697,0.0,0.0422825925679319,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0498592048291339,0.1000000014901161,1,0.0,0.250050870565096,0.1000000014901161,1,1.0,0.3952433566543713,1.0,1,1.0,0.3426640572859414,1.0,1,1.0,0.5303740261653282,1.0,1
47,630,0.0,0.0593271403924964,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0369446971090721,0.1000000014901161,1,0.0,0.2347105789756489,0.1000000014901161,1,1.0,0.3640267771000295,1.0,1,1.0,0.1841236192520519,1.0,1,1.0,0.4932900034906479,1.0,1
48,53,0.0,0.0248270113174229,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0311950044622392,0.1000000014901161,1,0.0,0.1472514080179148,0.1000000014901161,1,1.0,0.5728047342797796,1.0,1,1.0,0.1886748542695034,1.0,1,1.0,0.2908829266752176,1.0,1
49,475,1.0,0.05582464152369,0.8999999761581421,1,0.0,0.0,0.1000000014901161,1,0.0,0.0733892924924144,0.1000000014901161,1,0.0,0.2304913235693862,0.1000000014901161,1,1.0,0.4208649470365308,1.0,1,1.0,0.4034988211787395,0.8999999761581421,1,1.0,0.3941252407313688,0.8999999761581421,1
50,63,0.0,0.0512922243185979,0.1000000014901161,1,0.0,0.0,0.1000000014901161,1,0.0,0.0549808546842617,0.1000000014901161,1,0.0,0.2705793229360429,0.1000000014901161,1,1.0,0.3462646021110057,1.0,1,1.0,0.2764907946689523,1.0,1,1.0,0.3617712785928835,0.8999999761581421,1


==> figures/data/source_tradeoff_three_panel_49_summary.csv <==
source,label,prompt_count,current_failed_count,q_all,q_current_failed,gap_all,gap_current_failed,incremental_q,incremental_q_gap_proxy
on_policy,Current,49,23,0.5306122448979592,0.0,0.0,0.0,0.0,0.0
past_replay,Past,49,23,0.5306122448979592,0.17391304347826086,0.047090102109964865,0.044614896856545724,0.0,0.0
near_future,Near,49,23,0.6530612244897959,0.2608695652173913,0.04360067892556912,0.04304316397577037,0.12244897959183665,2.808419102850893
long_future,Long,49,23,0.5510204081632653,0.17391304347826086,0.18205185367784504,0.17510485296969552,0.020408163265306034,0.1121008265118787
luffy,LUFFY,49,23,0.8571428571428571,0.6956521739130435,0.36657221328692824,0.33447310764666566,0.3265306122448979,0.8907674952146782


==> figures/data/validation_report.json <==
{
  "tab:image_text": {
    "unchanged_decimal_values": 72
  },
  "tab:text_ext": {
    "unchanged_decimal_values": 35
  },
  "tab:ablation_compact": {
    "unchanged_decimal_values": 92
  },
  "video": {
    "unchanged_scores": 18,
    "means_and_deltas": "verified"
  },
  "official_style_and_protected_figures": "unchanged",
  "latex": "no errors, unresolved references, or overfull boxes",
  "text_rollback": {
    "source_snapshot": "type2_before_revision_20260923T162606Z.tar.gz",
    "section_files_byte_identical": 9,
    "experiment_prose": "identical except video figure reference changed to Table 2(b)",
    "pdf_pages": 21,
    "training_dynamics": "original PDF restored with original prose"
  }
}


==> figures/data/video_benchmarks.csv <==
benchmark,Base,GRPO,NPO,gain
TempCompass,75.69,75.98,76.47,0.4899999999999949
MotionBench,56.14,57.01,59.17,2.1600000000000037
MLVU-Dev,73.32,75.8,76.4,0.6000000000000085
VideoMathQA,47.81,50.33,52.71,2.3800000000000026
Charades-STA,56.0,57.65,58.06,0.4100000000000037
VideoMME-v2,32.5,33.03,33.81,0.7800000000000011
Average,56.91,58.29999999999999,59.43666666666667,1.1366666666666774


==> figures/fonts/OFL.txt <==
Copyright 2014 The Comic Neue Project Authors (https://github.com/crozynski/comicneue)

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.

